The Configurable SAT Solver Challenge (CSSC)

It is well known that different solution strategies work well for different types of instances of hard combinatorial problems. As a consequence, most solvers for the propositional satisfiability problem (SAT) expose parameters that allow them to be customized to a particular family of instances. In the international SAT competition series, these parameters are ignored: solvers are run using a single default parameter setting (supplied by the authors) for all benchmark instances in a given track. While this competition format rewards solvers with robust default settings, it does not reflect the situation faced by a practitioner who only cares about performance on one particular application and can invest some time into tuning solver parameters for this application. The new Configurable SAT Solver Competition (CSSC) compares solvers in this latter setting, scoring each solver by the performance it achieved after a fully automated configuration step. This article describes the CSSC in more detail, and reports the results obtained in its two instantiations so far, CSSC 2013 and 2014.

==> raw_data/heatmaps/export_fig/license.txt <==
Copyright (c) 2009, Oliver Woodford
All rights reserved.

Redistribution and use in source and binary forms, with or without 
modification, are permitted provided that the following conditions are 
met:

    * Redistributions of source code must retain the above copyright 
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright 
      notice, this list of conditions and the following disclaimer in 
      the documentation and/or other materials provided with the distribution
      
THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS" 
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE 
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE 
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE 
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR 
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF 
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS 
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN 
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) 
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE 
POSSIBILITY OF SUCH DAMAGE.


==> raw_data/heatmaps/labs_validationObjectiveMatrix-trajectory_incumbents-walltime_noquotes.csv <==
Problem Instance,Seed,Objective of validation config #1,Objective of validation config #2,Objective of validation config #3,Objective of validation config #4,Objective of validation config #5,Objective of validation config #6,Objective of validation config #7,Objective of validation config #8,Objective of validation config #9,Objective of validation config #10,Objective of validation config #11,Objective of validation config #12,Objective of validation config #13,Objective of validation config #14,Objective of validation config #15,Objective of validation config #16,Objective of validation config #17,Objective of validation config #18,Objective of validation config #19,Objective of validation config #20,Objective of validation config #21,Objective of validation config #22,Objective of validation config #23,Objective of validation config #24,Objective of validation config #25,Objective of validation config #26,Objective of validation config #27,Objective of validation config #28,Objective of validation config #29,Objective of validation config #30,Objective of validation config #31,Objective of validation config #32,Objective of validation config #33,Objective of validation config #34,Objective of validation config #35,Objective of validation config #36,Objective of validation config #37,Objective of validation config #38
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal003.cnf,8835615,0.003559,0.003768,0.004699,0.004562,0.005432,0.003292,0.005197,0.004078,0.005386,0.004143,0.004606,0.004397,0.0034,0.003387,0.003431,0.003346,0.004328,0.004683,0.005021,0.004988,0.004751,0.004696,0.004276,0.004103,0.00482,0.004548,0.004905,0.004582,0.004513,0.004108,0.004793,0.01246,0.012885,0.01201,0.012806,0.006218,0.014008,0.012648
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal003.cnf,962151,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal006.cnf,3282095,300.0,300.0,83.9415,300.0,127.042,300.0,300.0,300.0,264.127,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,284.204,300.0,300.0,300.0,300.0,300.0,300.0,272.841,284.608,300.0,300.0,300.0,300.0,17.9709,274.418,15.7544,53.8417,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal008.cnf,7582403,0.132722,0.092686,0.092081,0.093166,0.075573,0.0958,0.083057,0.096443,0.080872,0.103777,300.0,300.0,0.098081,0.092778,300.0,0.09606,0.154297,0.095459,0.083672,0.289052,0.081537,0.098762,0.078072,0.223406,0.127065,0.08349,0.149491,0.255425,1.53565,0.098624,0.348955,0.751559,0.687801,0.793326,2.79768,0.225943,1.32218,0.729299
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal001.cnf,15570933,300.0,300.0,300.0,300.0,239.317,300.0,300.0,300.0,275.603,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,245.38,300.0,298.304,300.0,300.0,300.0,190.302,300.0,172.099,300.0,171.687,189.66
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal003.cnf,13977824,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal010.cnf,983045,0.024426,0.022755,0.024419,0.024438,0.021159,0.024278,0.022541,0.023181,0.022293,0.026956,0.168199,0.170463,0.026319,0.02398,0.178387,0.024468,0.022995,0.025419,0.021819,0.023779,0.023889,0.026178,0.021267,0.027039,0.028307,0.024277,0.029683,0.023919,0.023577,0.02618,0.110156,0.175348,0.181328,0.165751,0.276008,0.045586,0.201176,0.176005
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal007.cnf,5940124,0.030688,0.031435,0.033044,0.032743,0.029598,0.034566,0.030037,0.031034,0.02867,0.04924,3.56437,4.04214,0.031507,0.031158,3.20237,0.031693,0.033274,0.038916,0.030437,0.033468,0.028069,0.047872,0.027536,0.040291,0.033608,0.032581,0.059555,0.038049,0.050587,0.035428,0.064194,0.239579,0.226102,0.216656,0.503803,0.071362,0.274427,0.210207
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal002.cnf,9571042,8.14037,12.7358,9.54514,6.76514,1.99949,6.2066,1.94431,1.19467,0.551385,0.143546,14.9715,19.6229,18.0302,6.18375,7.89037,3.92175,49.3288,2.04804,6.45602,1.01476,8.35219,10.9629,2.01761,0.019434,300.0,4.92173,1.3496,26.3017,2.45021,0.063575,0.349533,1.75396,2.20863,0.149855,0.560857,5.86953,0.468242,2.25075
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal008.cnf,5586992,101.866,14.0947,19.6457,0.892691,2.29443,6.14059,19.9803,3.55605,1.82777,26.0368,300.0,300.0,1.22322,1.27485,300.0,1.00983,300.0,25.3771,5.37897,86.8926,24.5872,10.1299,0.746175,125.106,300.0,40.7925,123.337,143.128,110.174,83.5059,75.671,42.2036,6.94116,60.6963,89.0078,4.46255,35.7459,69.3487
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal008.cnf,15846408,0.006768,0.007575,0.009116,0.006234,0.011526,0.007203,0.0109,0.011942,0.013014,0.007502,0.007521,0.008854,0.007426,0.006518,0.007855,0.007299,0.011444,0.007306,0.012113,0.009064,0.011451,0.007491,0.012138,0.007611,0.007629,0.007404,0.007942,0.006882,0.009773,0.007736,0.00724,0.034307,0.032957,0.034017,0.038529,0.011253,0.039177,0.035243
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal003.cnf,8829304,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal010.cnf,14377664,7.0463,2.20393,0.675167,0.9218,0.679981,0.527288,1.64587,2.06274,1.09592,0.99321,300.0,300.0,0.604715,0.847487,300.0,0.912145,300.0,1.62012,6.76214,2.02,3.00819,1.55473,1.17687,56.8565,1.50757,2.86556,5.39283,0.459507,64.1331,4.65346,1.38744,34.3799,7.88383,17.9014,41.6219,1.83687,38.0018,9.75286
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal006.cnf,13617681,0.021913,0.021882,0.02339,0.022269,0.020626,0.022633,0.020805,0.021342,0.020902,0.027354,0.578635,0.551608,0.02381,0.024417,0.560746,0.022799,0.02207,0.025796,0.021325,0.038018,0.021275,0.024852,0.021431,0.038526,0.034739,0.02163,0.02863,0.029789,0.026573,0.030126,0.044538,0.178406,0.155675,0.153285,0.311964,0.045724,0.204284,0.173481
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal010.cnf,6322012,0.275147,0.314837,0.216118,0.214467,0.154316,0.215016,0.151497,0.153423,0.150041,0.479743,300.0,300.0,0.209817,0.214947,300.0,0.215906,0.163496,1.05933,0.150849,0.187804,0.152862,0.950439,0.150822,0.655961,0.269979,0.160497,3.09425,0.242773,0.448267,0.448507,0.375833,5.29826,1.80306,2.48639,11.8977,0.443504,4.04996,1.53304
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal001.cnf,12197986,300.0,300.0,300.0,300.0,12.5206,300.0,13.8081,11.3873,10.0649,9.75688,300.0,300.0,300.0,300.0,300.0,300.0,44.4059,13.0567,20.738,14.5723,14.5909,19.843,16.4857,63.3598,64.3126,10.816,8.14891,14.0608,11.6663,20.0787,13.5078,5.95883,7.14231,13.4252,6.02624,26.3577,4.48371,9.9913
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal003.cnf,8838416,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal001.cnf,15638539,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal007.cnf,1997841,0.020672,0.020244,0.021333,0.020034,0.018907,0.0205,0.018156,0.01982,0.019047,0.02389,0.273385,0.255383,0.021165,0.020769,0.269476,0.020498,0.020392,0.022499,0.019246,0.020067,0.020339,0.023981,0.019396,0.023369,0.024864,0.020555,0.025015,0.029981,0.023501,0.04225,0.081515,0.153755,0.127476,0.158157,0.220838,0.038594,0.15593,0.128709
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal002.cnf,477223,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal008.cnf,8289389,190.191,42.8838,112.288,1.50796,3.06773,5.13925,48.7915,19.8695,2.68581,107.979,300.0,300.0,1.74643,1.8069,300.0,1.526,300.0,215.29,25.8393,281.596,300.0,9.53145,56.862,171.362,300.0,4.23891,16.4801,300.0,69.6043,39.1902,108.081,196.465,20.1929,291.499,56.4843,4.85709,300.0,5.59621
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal010.cnf,2730790,0.022507,0.022797,0.022887,0.022106,0.019751,0.022502,0.020998,0.020711,0.020803,0.024483,0.105542,0.10267,0.022824,0.022931,0.111472,0.021864,0.020816,0.024185,0.020212,0.021432,0.020812,0.027833,0.020133,0.022197,0.02216,0.022926,0.024315,0.02824,0.023767,0.023716,0.060508,0.146585,0.14683,0.156132,0.203929,0.042563,0.192827,0.141678
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal003.cnf,7548733,0.002575,0.003494,0.002047,0.00222,0.002692,0.002755,0.002694,0.002729,0.002745,0.003301,0.002368,0.003205,0.002299,0.002502,0.003201,0.002271,0.002821,0.002495,0.002884,0.003367,0.00348,0.003497,0.003012,0.002432,0.002311,0.003267,0.002593,0.002603,0.002643,0.003301,0.002616,0.006785,0.006096,0.006768,0.00688,0.003619,0.007488,0.006958
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal007.cnf,16100032,0.00192,0.002536,0.001698,0.001883,0.002278,0.00224,0.003124,0.002294,0.002391,0.002198,0.00198,0.00194,0.00207,0.002867,0.002195,0.001905,0.002223,0.002133,0.002436,0.002279,0.002136,0.002084,0.002462,0.003148,0.001935,0.002114,0.002004,0.002037,0.002372,0.001997,0.001956,0.004924,0.004937,0.004854,0.004829,0.002797,0.00427,0.004733
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal001.cnf,11261620,3.08923,2.15117,2.04092,3.81435,0.112664,3.20776,0.141696,0.134225,0.102993,0.072405,3.75118,2.44903,2.86015,1.92691,1.67859,2.05676,0.232374,0.15118,0.198044,0.118409,0.113434,0.10347,0.174204,0.166633,0.300417,0.108353,0.078241,0.158435,0.143167,0.100124,0.124856,0.105276,0.102934,0.124593,0.118368,0.186123,0.1342,0.130701
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal009.cnf,8630187,0.244969,0.061675,0.058721,0.063925,0.05069,0.062591,0.051042,0.050675,0.051763,0.062244,300.0,300.0,0.061344,0.06276,164.213,0.060582,0.052499,0.077613,0.052738,0.06569,0.049909,0.061063,0.051255,0.066472,0.079145,0.063422,0.063751,0.076071,0.070462,0.059312,0.167071,0.54852,0.426311,0.49669,1.19326,0.131965,0.640877,0.426108
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal008.cnf,9961631,0.070761,0.077413,0.07294,0.614876,0.96757,0.084666,0.183142,0.148312,0.810551,0.079326,300.0,300.0,0.453563,0.26447,300.0,0.465872,0.078391,0.07533,0.118651,0.135297,0.12588,0.084701,0.111129,0.169643,0.118347,0.096783,0.118427,0.123671,0.094374,0.074485,0.255799,0.692085,0.598684,0.630275,2.16141,0.23122,1.08053,0.58692
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal008.cnf,5069557,0.099957,0.085759,0.08478,0.090149,0.071828,0.084683,0.071812,0.070206,0.07451,0.097018,300.0,300.0,0.578652,0.086955,300.0,0.085735,0.074165,0.413417,0.230373,0.089371,0.069601,0.081738,0.068684,0.162777,0.131594,0.074296,0.100457,0.137607,0.192531,0.105507,0.273917,0.714561,0.609686,0.660875,3.05634,0.226067,1.47168,0.618165
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal005.cnf,7734101,0.004806,0.006178,0.005618,0.005346,0.009401,0.006233,0.009963,0.00927,0.008948,0.006082,0.00738,0.00689,0.005981,0.006001,0.007109,0.005986,0.00905,0.00655,0.015685,0.01067,0.008121,0.006791,0.008751,0.00714,0.005725,0.005307,0.007202,0.00678,0.008974,0.006696,0.007385,0.024608,0.02358,0.024511,0.029082,0.010054,0.031782,0.024958
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal005.cnf,16749193,250.147,34.8522,41.1892,300.0,70.0926,14.9777,12.3837,2.0273,67.6556,39.9539,300.0,300.0,300.0,225.881,300.0,274.62,300.0,63.7673,49.3401,8.69201,23.4326,5.63967,72.2664,22.9699,300.0,5.26589,26.5904,5.64487,44.4992,28.9189,8.34273,1.31069,12.8348,11.4507,43.7382,12.138,61.455,60.1203
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal003.cnf,11710087,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal004.cnf,5972251,0.021294,0.019541,0.019975,0.021744,0.024915,0.022211,0.033906,0.023838,0.028413,0.025065,0.449252,0.489721,0.017371,0.022538,0.594157,0.022195,0.045154,0.021926,0.0256,0.017965,0.045065,0.048806,0.028325,0.042751,0.028596,0.018689,0.046666,0.049183,0.033597,0.08366,0.050954,0.196384,0.11366,0.140651,0.186492,0.067945,0.206747,0.17267
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal004.cnf,13825858,102.829,300.0,120.198,47.482,39.4037,55.4117,132.041,132.105,59.7621,7.53262,300.0,300.0,48.0227,34.4229,300.0,25.3451,300.0,27.6221,117.675,109.52,52.7907,48.655,5.0222,300.0,300.0,93.2768,35.8881,300.0,36.383,0.138071,107.007,6.71987,24.7016,35.739,36.2432,278.424,146.301,24.3854
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal001.cnf,586499,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal002.cnf,13169458,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal003.cnf,7284054,180.363,300.0,35.1851,55.7009,13.6909,38.6178,11.7161,22.7785,1.86642,3.32324,20.393,21.7755,38.7767,21.5611,13.9807,16.2851,290.805,26.3731,6.38785,0.368612,6.80981,5.83516,5.69514,300.0,300.0,23.9615,4.61742,7.9778,0.041811,0.720774,20.8605,2.37496,5.6909,15.8266,7.68184,9.31955,4.32872,2.56383
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal009.cnf,15524091,0.010523,0.007931,0.00685,0.009605,0.01215,0.007884,0.014055,0.013293,0.01278,0.008174,0.007526,0.008482,0.008327,0.006893,0.008027,0.007882,0.01301,0.008069,0.013696,0.011089,0.012802,0.008048,0.015866,0.008599,0.007762,0.007894,0.008377,0.008019,0.011503,0.008364,0.008505,0.040273,0.038762,0.038406,0.042183,0.013301,0.046411,0.038216
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal010.cnf,9230850,0.004193,0.003533,0.003555,0.003628,0.006267,0.004291,0.005926,0.006784,0.006793,0.004673,0.003619,0.004819,0.004743,0.003516,0.003533,0.004684,0.006136,0.004185,0.00636,0.005581,0.006676,0.004519,0.007092,0.004695,0.004018,0.003988,0.003913,0.00385,0.005877,0.00479,0.004845,0.016313,0.015936,0.015381,0.017876,0.006062,0.016818,0.016368
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal010.cnf,7397353,0.027532,0.029538,0.028426,0.02993,0.023587,0.02965,0.02511,0.02577,0.026055,0.032668,0.386706,0.464221,0.030364,0.029162,0.404105,0.029524,0.027443,0.031804,0.026476,0.02859,0.026593,0.029608,0.029562,0.034261,0.031417,0.031816,0.033935,0.02928,0.030874,0.030962,0.053013,0.187509,0.198507,0.192541,0.370047,0.052235,0.263146,0.211381
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal001.cnf,14576022,11.1402,8.88354,6.8693,11.0747,0.248513,11.8141,0.239234,0.279668,0.203859,0.148911,11.7413,9.70309,11.141,6.31027,4.48835,5.07446,0.404387,0.255734,0.369373,0.225394,0.231002,0.234414,0.360823,0.47224,0.541931,0.180364,0.141354,0.277346,0.228669,0.194194,0.445704,0.221354,0.182698,0.277677,0.199671,0.337318,0.274915,0.217157
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal001.cnf,13318801,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal006.cnf,501792,0.014572,0.01411,0.014858,0.013811,0.023401,0.014648,0.021182,0.021491,0.02216,0.015817,0.061351,0.062869,0.015282,0.013848,0.065833,0.01294,0.021451,0.017716,0.024027,0.027437,0.020522,0.01652,0.02029,0.01729,0.017929,0.014318,0.017977,0.019209,0.022994,0.015626,0.036578,0.082071,0.076125,0.083235,0.125258,0.026461,0.098387,0.08043
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal003.cnf,13841949,0.004981,0.004554,0.004396,0.004461,0.004417,0.004605,0.005535,0.005672,0.004552,0.004203,0.004142,0.004978,0.004301,0.003724,0.00503,0.004201,0.005881,0.00528,0.006371,0.005901,0.004436,0.004679,0.005805,0.005748,0.004452,0.004967,0.005283,0.004826,0.006386,0.004111,0.006242,0.015024,0.014997,0.015275,0.016637,0.006862,0.016508,0.016535
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal004.cnf,1530897,0.112035,0.020692,0.020054,0.021493,0.023036,0.032881,0.100183,0.067874,0.025354,0.032914,0.881984,0.921505,0.022408,0.024812,0.849577,0.022294,0.118415,0.065324,0.021363,0.055366,0.022695,0.103577,0.028233,0.072085,0.021097,0.035993,0.062695,0.058912,0.027913,0.032273,0.058878,0.14389,0.137885,0.203368,0.252788,0.052835,0.305079,0.215265
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal001.cnf,2468219,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal008.cnf,10107977,0.009501,0.007677,0.008422,0.008026,0.012712,0.008198,0.013074,0.012901,0.014782,0.007854,0.009752,0.008258,0.00724,0.00805,0.008098,0.008021,0.014054,0.008436,0.013113,0.011422,0.013493,0.008663,0.012936,0.008902,0.00831,0.007497,0.00826,0.008493,0.012379,0.008228,0.007948,0.038791,0.040987,0.041393,0.044911,0.013384,0.042748,0.041251
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal008.cnf,13346161,15.4737,0.960101,0.551772,2.2746,5.06895,1.0471,7.69996,2.82692,4.18396,12.2662,300.0,300.0,18.5243,1.75,300.0,1.48432,300.0,15.6214,4.25792,4.62905,13.329,1.2335,0.802194,1.23394,15.0318,2.64696,9.97533,4.30325,16.6134,5.6024,1.12658,13.1846,3.19536,23.4113,44.2128,4.66649,33.4518,40.9103
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal005.cnf,2321935,0.004388,0.005127,0.004511,0.005329,0.007608,0.00537,0.006968,0.007238,0.008359,0.005358,0.005772,0.005078,0.005817,0.006306,0.006009,0.00517,0.007894,0.005874,0.008041,0.006874,0.007084,0.007222,0.007264,0.006277,0.005736,0.00502,0.005634,0.004941,0.007406,0.004959,0.006318,0.019956,0.020341,0.020505,0.022806,0.009051,0.0242,0.019995
instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal003.cnf,3008974,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0


==> raw_data/heatmaps/new_heatmaps/random_confs_cssc/labs/validationObjectiveMatrix-cli-1-walltime-TEST.csv <==
"Problem Instance","Seed","Objective of validation config #1","Objective of validation config #2","Objective of validation config #3","Objective of validation config #4","Objective of validation config #5","Objective of validation config #6","Objective of validation config #7","Objective of validation config #8","Objective of validation config #9","Objective of validation config #10","Objective of validation config #11","Objective of validation config #12","Objective of validation config #13","Objective of validation config #14","Objective of validation config #15","Objective of validation config #16","Objective of validation config #17","Objective of validation config #18","Objective of validation config #19","Objective of validation config #20","Objective of validation config #21","Objective of validation config #22","Objective of validation config #23","Objective of validation config #24","Objective of validation config #25","Objective of validation config #26","Objective of validation config #27","Objective of validation config #28","Objective of validation config #29","Objective of validation config #30","Objective of validation config #31","Objective of validation config #32","Objective of validation config #33","Objective of validation config #34","Objective of validation config #35","Objective of validation config #36","Objective of validation config #37","Objective of validation config #38","Objective of validation config #39","Objective of validation config #40","Objective of validation config #41","Objective of validation config #42","Objective of validation config #43","Objective of validation config #44","Objective of validation config #45","Objective of validation config #46","Objective of validation config #47","Objective of validation config #48","Objective of validation config #49","Objective of validation config #50","Objective of validation config #51","Objective of validation config #52","Objective of validation config #53","Objective of validation config #54","Objective of validation config #55","Objective of validation config #56","Objective of validation config #57","Objective of validation config #58","Objective of validation config #59","Objective of validation config #60","Objective of validation config #61","Objective of validation config #62","Objective of validation config #63","Objective of validation config #64","Objective of validation config #65","Objective of validation config #66","Objective of validation config #67","Objective of validation config #68","Objective of validation config #69","Objective of validation config #70","Objective of validation config #71","Objective of validation config #72","Objective of validation config #73","Objective of validation config #74","Objective of validation config #75","Objective of validation config #76","Objective of validation config #77","Objective of validation config #78","Objective of validation config #79","Objective of validation config #80","Objective of validation config #81","Objective of validation config #82","Objective of validation config #83","Objective of validation config #84","Objective of validation config #85","Objective of validation config #86","Objective of validation config #87","Objective of validation config #88","Objective of validation config #89","Objective of validation config #90","Objective of validation config #91","Objective of validation config #92","Objective of validation config #93","Objective of validation config #94","Objective of validation config #95","Objective of validation config #96","Objective of validation config #97","Objective of validation config #98","Objective of validation config #99","Objective of validation config #100"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal004.cnf","375162","0.012532","0.106295","1.1852","2.81036","0.132837","1.16429","1.49434","0.122063","0.043891","0.136825","0.179872","0.04765","1.98501","0.093536","1.34406","0.094122","0.035848","0.095742","0.639648","0.053812","7.50376","0.172814","0.080419","0.09021","0.120301","0.183792","0.067091","0.069639","0.160089","0.650763","1.15128","1.37468","0.076747","0.147523","0.013987","0.120152","1.48804","1.23494","0.099388","0.584229","0.034199","0.161638","0.158507","1.17401","1.91112","0.096247","0.072006","0.024714","0.022994","0.019975","0.065889","0.103997","0.80879","0.015174","0.021159","0.724632","0.186658","0.020921","0.177609","0.47376","0.08578","0.046909","0.015286","1.14827","0.186508","0.09051","0.073127","5.88718","0.069909","1.01406","0.088217","0.38703","0.073411","0.152545","0.013942","0.130413","1.38633","0.025251","0.02709","0.15799","1.17957","1.16378","1.16685","1.26475","0.135651","0.019508","0.404339","1.18747","0.097436","0.075433","0.023763","1.21379","2.60881","0.022816","1.17714","1.09831","0.100284","0.015559","1.16914","0.016057"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal010.cnf","12096238","0.071329","0.571569","48.4474","38.8452","7.55653","39.1244","82.7679","14.4263","0.217184","10.3032","11.6464","0.377974","21.5236","170.82","31.262","0.579082","0.121583","0.443812","8.61707","0.56362","300.0","1.79768","0.528513","168.496","139.935","4.18809","0.066988","0.445574","0.55527","14.191","38.3399","10.6419","0.482677","2.47292","0.058543","9.0954","45.9105","11.6325","1.08941","24.2696","0.095723","3.71528","0.114284","35.1334","13.3456","11.2591","0.433017","0.0723","0.113456","0.050764","0.686806","0.73607","7.61946","0.055588","0.072177","15.7714","300.0","0.058857","2.2641","15.8263","0.555657","0.299683","0.058622","46.516","2.56078","0.515573","0.105893","272.483","192.5","36.2144","0.646702","109.234","0.515431","6.11602","0.069499","1.49566","52.3733","0.056321","0.15525","3.38649","39.6182","35.7728","38.7802","14.058","3.10745","0.063367","26.7358","26.8836","0.9064","0.422408","0.060223","26.3585","44.8324","0.105391","26.8702","40.4248","1.00667","0.057676","38.6095","0.064518"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal007.cnf","8848577","0.012213","0.091305","1.77418","1.70593","0.047635","1.15109","1.35643","0.050296","0.045082","0.05449","0.05268","0.049582","0.784129","0.033962","1.08442","0.082213","0.041446","0.066629","0.19261","0.050134","1.54502","0.093951","0.082836","0.032765","0.047918","0.083832","0.059453","0.067345","0.090535","0.396393","1.1864","0.472713","0.075282","0.047645","0.014763","0.044899","1.37956","0.729647","0.082169","0.385392","0.025688","0.093952","0.041595","1.10304","0.397404","0.032608","0.071385","0.02044","0.023044","0.021275","0.044286","0.100076","0.437578","0.013144","0.018277","0.495987","0.100327","0.019044","0.083995","0.393616","0.074978","0.038504","0.012544","1.43689","0.094489","0.072503","0.024654","0.461225","0.054392","1.11451","0.072316","0.308979","0.077561","0.047647","0.012859","0.056454","1.47676","0.014001","0.047407","0.087076","1.09196","1.11205","1.09155","0.539388","0.08271","0.014062","0.381555","1.03289","0.079654","0.072318","0.013511","0.995242","1.97225","0.021038","1.21035","1.17029","0.093668","0.013259","1.08679","0.014605"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal005.cnf","14449789","0.002144","0.005947","0.007674","0.007704","0.002351","0.00643","0.007875","0.00232","0.003726","0.002633","0.002545","0.004023","0.004344","0.002357","0.007677","0.006285","0.002451","0.005104","0.004142","0.003647","0.002958","0.006056","0.005913","0.001886","0.00232","0.005717","0.002307","0.005568","0.005471","0.006465","0.006782","0.005598","0.005396","0.003365","0.002545","0.002226","0.008614","0.005637","0.005701","0.006606","0.002476","0.005352","0.002311","0.007664","0.0058","0.002224","0.006022","0.003711","0.003685","0.003601","0.00323","0.005388","0.00641","0.002371","0.002363","0.005848","0.006018","0.002506","0.00522","0.006024","0.006062","0.005859","0.002254","0.008369","0.006767","0.00493","0.002415","0.004221","0.00459","0.006712","0.005407","0.005445","0.006101","0.002487","0.002112","0.00423","0.008638","0.002241","0.002893","0.006149","0.006634","0.006406","0.00784","0.006565","0.00643","0.003346","0.004091","0.009046","0.005544","0.00523","0.002297","0.007421","0.007148","0.003732","0.007029","0.008604","0.00607","0.002269","0.008429","0.002232"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal001.cnf","2533094","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal009.cnf","4737394","0.030082","0.261372","8.50674","8.05546","2.64113","8.26225","8.5168","2.08292","0.10524","1.96339","2.27705","0.108475","8.79104","0.4997","7.3241","0.243527","0.073755","0.200708","0.99332","0.505063","84.8367","0.34483","0.215092","0.502719","0.835478","0.361119","0.307196","0.201371","1.07756","2.68","7.85871","3.09053","0.224691","2.26281","0.030982","2.19257","7.07388","3.57483","0.339177","2.62192","0.039731","0.365398","0.115142","7.55273","2.71575","1.07422","0.199269","0.035378","0.057356","0.028459","0.228975","0.282714","2.21109","0.029074","0.038262","2.78035","1.0341","0.0318","0.316725","2.55681","0.202185","0.153635","0.028738","9.37003","0.295207","0.209593","0.20335","7.72404","0.324363","8.10711","0.214024","1.55245","0.222493","2.06743","0.030332","0.492485","8.60909","0.032402","0.06367","0.311504","8.32356","8.37475","5.69573","3.55335","0.313983","0.031533","1.1887","8.55058","0.312633","0.204981","0.030936","8.11452","19.0556","0.050538","7.96866","8.56355","0.261805","0.031181","5.79712","0.048786"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal006.cnf","3285125","0.003345","0.013105","0.03519","0.040199","0.005808","0.036798","0.039281","0.004722","0.008097","0.005533","0.004581","0.008514","0.017985","0.004402","0.033272","0.012904","0.00391","0.012125","0.010296","0.008755","0.008356","0.012569","0.012034","0.003067","0.005162","0.012458","0.003577","0.011927","0.011695","0.016386","0.036875","0.017882","0.012289","0.004424","0.003602","0.004196","0.040116","0.020982","0.012401","0.015958","0.003968","0.012817","0.004311","0.036121","0.017189","0.003832","0.011998","0.005351","0.004884","0.005152","0.005101","0.012595","0.018273","0.003291","0.003516","0.017842","0.011906","0.004093","0.012467","0.016842","0.011553","0.005764","0.006493","0.040782","0.013527","0.011802","0.003428","0.009453","0.008733","0.037017","0.011091","0.01778","0.011915","0.0045","0.004244","0.007074","0.032906","0.004372","0.005774","0.012542","0.036101","0.036057","0.035757","0.019827","0.011902","0.003546","0.009621","0.036694","0.012662","0.012362","0.003303","0.035206","0.030586","0.005731","0.037918","0.039132","0.01243","0.004543","0.036994","0.00354"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal004.cnf","10212884","0.004702","0.016302","0.066308","0.060159","0.006192","0.061584","0.065222","0.005865","0.011957","0.00681","0.006813","0.01191","0.032372","0.005129","0.07697","0.015894","0.005798","0.015025","0.011337","0.010166","0.021284","0.017175","0.015893","0.003784","0.006349","0.016138","0.004374","0.014848","0.014487","0.029064","0.062852","0.03409","0.015702","0.006538","0.005143","0.006254","0.067696","0.034675","0.015536","0.029063","0.005905","0.0158","0.004271","0.063163","0.029549","0.004248","0.015114","0.005456","0.006522","0.00546","0.006834","0.016653","0.034018","0.003906","0.004416","0.028697","0.015161","0.006242","0.015978","0.02695","0.014555","0.007971","0.004624","0.052379","0.015778","0.014522","0.00448","0.021661","0.010492","0.053855","0.014772","0.031686","0.01637","0.006744","0.004853","0.009155","0.070756","0.004262","0.00702","0.015837","0.074683","0.062477","0.077837","0.036486","0.015501","0.003934","0.021466","0.067048","0.015705","0.015247","0.004017","0.065137","0.047771","0.00628","0.060594","0.057877","0.016349","0.00421","0.078208","0.004047"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal004.cnf","2291554","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","52.5322","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal006.cnf","7556939","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal006.cnf","16701971","76.8966","300.0","300.0","300.0","300.0","300.0","300.0","300.0","167.65","300.0","300.0","300.0","300.0","300.0","300.0","188.115","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","68.7062","300.0","300.0","300.0","300.0","300.0","300.0","295.97","300.0","300.0","300.0","300.0","300.0","38.1179","300.0","300.0","300.0","300.0","300.0","300.0","289.019","300.0","111.484","115.894","300.0","300.0","17.8975","300.0","300.0","300.0","59.5237","300.0","300.0","24.9064","300.0","300.0","300.0","300.0","75.5048","220.909","300.0","300.0","300.0","133.725","300.0","300.0","300.0","300.0","300.0","300.0","57.4966","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","199.26","164.843","300.0","300.0","300.0","300.0","300.0","300.0","113.01","300.0","300.0","12.8563"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal002.cnf","15432069","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal010.cnf","13414048","1.0728","42.4583","300.0","300.0","300.0","300.0","300.0","300.0","2.37404","300.0","300.0","300.0","300.0","300.0","300.0","6.39226","2.23758","80.616","300.0","70.4049","300.0","93.8222","55.398","300.0","300.0","300.0","1.14019","4.57158","300.0","300.0","300.0","300.0","51.7028","300.0","0.881357","300.0","300.0","300.0","26.5471","300.0","2.00118","300.0","1.71317","300.0","300.0","300.0","3.67005","3.04593","4.25074","0.480207","31.2293","16.1826","300.0","1.59548","10.7745","300.0","300.0","6.12634","143.373","300.0","15.4951","3.60179","0.340075","300.0","300.0","17.5921","27.4901","300.0","300.0","300.0","22.5272","300.0","14.6124","300.0","2.14596","36.2525","300.0","8.1008","9.75638","300.0","300.0","300.0","300.0","300.0","300.0","2.59066","300.0","300.0","25.0822","11.2886","1.9868","300.0","300.0","300.0","300.0","300.0","67.967","0.361952","300.0","32.6014"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal003.cnf","1311850","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal003.cnf","2941218","3.35072","300.0","300.0","300.0","12.5421","300.0","300.0","300.0","1.44205","100.582","300.0","268.533","300.0","12.9714","300.0","9.35498","25.1171","300.0","300.0","8.82927","300.0","5.59819","4.06045","12.8675","12.0227","300.0","29.8037","4.92642","159.537","211.739","300.0","300.0","2.9917","300.0","1.2981","300.0","169.147","300.0","300.0","300.0","1.01337","300.0","6.70534","25.4527","64.4391","14.5708","9.39632","23.7721","0.989767","1.01118","0.651743","5.85801","8.19679","0.683175","28.2049","300.0","52.6955","3.09841","6.16006","61.2572","1.48724","3.48841","10.9256","300.0","11.4281","4.58399","14.6695","300.0","1.01915","72.3683","0.532391","20.6122","21.761","300.0","54.1608","18.1599","242.98","1.33303","1.71259","300.0","300.0","300.0","300.0","13.1023","300.0","2.15008","300.0","300.0","2.85016","2.0084","7.36336","19.4649","300.0","300.0","64.6539","108.271","3.42221","2.00139","300.0","14.71"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal007.cnf","6337317","1.47434","300.0","300.0","300.0","300.0","300.0","300.0","300.0","7.29296","300.0","300.0","300.0","300.0","300.0","300.0","53.5356","20.5846","300.0","300.0","12.7923","300.0","31.7049","50.0463","300.0","300.0","300.0","16.9316","25.4595","300.0","300.0","300.0","300.0","41.1946","300.0","58.2049","300.0","300.0","300.0","300.0","300.0","1.51029","300.0","7.22341","300.0","300.0","300.0","77.0071","82.1735","86.8002","24.2257","74.3471","154.049","135.869","13.8826","85.6103","300.0","300.0","45.7281","80.2336","300.0","58.0294","30.0788","0.540441","300.0","300.0","9.54916","32.3921","300.0","300.0","300.0","36.3994","300.0","300.0","300.0","14.7373","25.1697","300.0","38.7687","8.45744","300.0","300.0","300.0","300.0","300.0","300.0","51.7717","300.0","300.0","29.75","4.10074","36.0302","300.0","300.0","300.0","300.0","300.0","4.71501","63.3554","300.0","42.1638"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal010.cnf","257521","0.013983","0.09441","1.21623","1.94636","0.04774","1.31436","1.37963","0.043315","0.047317","0.046453","0.048701","0.055089","0.509172","0.019777","1.40977","0.094355","0.020766","0.08381","0.151113","0.051601","0.637035","0.094234","0.09344","0.020978","0.044431","0.091381","0.015868","0.078677","0.080762","0.355232","1.30632","0.402405","0.084488","0.042871","0.017164","0.045324","1.44188","0.398476","0.100664","0.351348","0.022179","0.101858","0.015031","1.12968","0.358475","0.031385","0.080754","0.02155","0.023036","0.026165","0.038646","0.100864","0.310421","0.013111","0.016124","0.426049","0.082531","0.021387","0.091322","0.365922","0.084574","0.037222","0.01307","1.84013","0.100709","0.081586","0.019075","1.06752","0.061575","0.704595","0.084742","0.24319","0.089369","0.046599","0.014017","0.053322","1.60223","0.014083","0.025714","0.087917","1.16747","1.2948","1.30805","0.509457","0.085728","0.014242","0.257947","1.34266","0.089997","0.08039","0.014165","1.19917","1.08309","0.022997","1.32177","0.7657","0.100301","0.013021","1.31033","0.015699"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal002.cnf","1060585","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal010.cnf","2741714","0.652224","5.29532","300.0","300.0","300.0","300.0","300.0","300.0","1.69","300.0","300.0","300.0","300.0","300.0","300.0","3.64164","0.74989","4.10325","300.0","1.37793","300.0","25.058","3.02832","300.0","300.0","300.0","2.37131","3.81665","300.0","300.0","300.0","300.0","3.79308","107.266","1.5321","300.0","300.0","300.0","16.1884","300.0","1.00878","300.0","0.751913","300.0","300.0","300.0","2.1711","0.433356","1.86231","1.02707","35.6359","6.70377","202.544","0.398785","0.795062","300.0","300.0","3.24654","50.0448","300.0","3.78976","2.97824","1.37344","300.0","300.0","27.5551","12.3954","300.0","300.0","300.0","14.0611","300.0","4.62246","300.0","0.504146","26.853","300.0","6.67669","0.979274","300.0","300.0","300.0","300.0","300.0","300.0","2.0046","300.0","300.0","37.6608","2.68194","2.39983","300.0","300.0","0.579561","300.0","300.0","5.06585","0.885261","300.0","45.6358"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal006.cnf","16441875","0.018042","0.128984","2.59651","4.01935","0.653525","2.64895","6.59452","0.537289","0.058997","0.582679","0.578903","0.096049","2.0271","0.147932","2.53176","0.169847","0.033119","0.110418","0.326404","0.076994","15.8056","0.151569","0.106528","0.17181","0.244596","0.146549","0.071601","0.104777","0.267775","0.97339","2.7345","1.303","0.10656","0.612688","0.018481","0.545381","5.30647","2.20816","0.152671","0.85","0.044845","0.156934","0.025768","2.51839","0.969482","0.205291","0.098325","0.024012","0.028866","0.017435","0.093832","0.14632","1.1132","0.017438","0.022506","1.13123","0.317588","0.028772","0.150274","1.21979","0.11236","0.040907","0.016441","2.99035","0.272542","0.100434","0.203893","20.9707","0.224611","2.73629","0.10271","0.682317","0.115947","0.458366","0.018528","0.197535","2.72269","0.019653","0.039305","0.141571","4.30494","2.71177","2.67466","1.07929","0.135937","0.034461","1.38418","2.72707","0.143576","0.107796","0.018402","2.4499","4.74635","0.029687","2.68937","2.85121","0.151145","0.017408","2.70286","0.023384"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal003.cnf","10198565","0.092258","0.132974","3.91139","0.683744","1.50837","1.37763","2.14737","1.80906","0.041689","1.2295","0.880594","0.200027","0.815393","0.038209","4.67488","0.055681","0.040802","0.065804","2.9671","0.03388","1.86352","0.083691","0.047664","0.038451","0.168929","0.086101","0.034462","0.055811","0.085895","0.458358","4.80633","1.72993","0.096454","0.92967","0.010763","0.86","1.75762","1.06624","0.061588","0.289977","0.030745","0.083287","0.041208","1.62282","0.450503","0.038655","0.047383","0.015102","0.024156","0.013726","0.088241","0.062444","0.413337","0.011336","0.035797","0.412406","0.080927","0.103121","0.087158","0.820378","0.050647","0.051163","0.010801","1.14507","0.056794","0.073871","0.050217","1.66675","0.123639","5.91223","0.092553","0.202342","0.05171","1.7705","0.035965","0.121424","0.816714","0.013287","0.030928","0.079399","2.33977","1.38502","1.90877","1.38952","0.078895","0.053745","0.538048","5.33538","0.079495","0.061593","0.014853","1.55006","1.61247","0.016995","1.75188","7.88177","0.062627","0.010165","1.20797","0.041245"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal010.cnf","932188","0.04049","0.332993","11.567","15.661","4.58551","11.8613","11.7218","3.40847","0.134144","3.30377","3.78476","0.170913","11.9932","2.32336","11.9684","0.315878","0.060983","0.267166","1.6746","0.72982","223.735","0.448575","0.324531","2.29513","1.10812","0.435533","0.149545","0.25111","5.19197","4.15259","12.3651","4.90106","0.301925","3.43019","0.037984","4.17242","13.1438","7.8681","0.434287","4.05758","0.082199","0.469466","0.060838","11.2327","4.2606","2.44212","0.260111","0.040004","0.067732","0.033736","0.342521","0.387402","3.55102","0.037277","0.045422","5.15623","9.34617","0.039164","0.400957","5.47895","0.265414","0.089449","0.037189","17.4364","1.52627","0.27237","0.111946","63.1111","0.561883","10.8906","0.259304","1.65978","0.303716","3.63578","0.041004","0.767059","16.0384","0.045986","0.080825","0.417571","12.1192","12.1305","12.2701","5.19536","0.426902","0.038091","4.24592","11.6917","0.420318","0.269994","0.038867","10.5498","26.6611","0.069457","11.8582","11.3315","0.508351","0.038919","12.4986","0.048762"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal001.cnf","3159111","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal002.cnf","8900981","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal008.cnf","15496331","0.100591","1.09098","109.703","253.701","71.8703","118.442","111.896","300.0","0.811487","300.0","46.8382","44.3383","300.0","300.0","300.0","1.34682","0.165919","2.9119","18.6725","1.78372","300.0","8.72753","0.932203","300.0","300.0","300.0","0.548596","0.779361","300.0","99.5522","156.599","59.1979","1.22058","300.0","0.091089","300.0","113.357","228.247","2.37712","57.3634","0.325036","300.0","0.22861","118.265","220.712","15.568","0.72387","0.237708","0.172426","0.079304","2.01094","1.94766","21.8901","0.10178","0.135403","62.3517","300.0","0.112172","9.87328","52.052","0.766714","0.351167","0.087795","181.786","5.70159","1.1556","0.392349","300.0","4.87207","181.599","1.09953","300.0","0.935646","300.0","0.098141","2.42329","141.735","0.126387","0.31719","300.0","118.156","101.45","170.681","300.0","300.0","0.278456","165.889","116.459","2.4742","0.703243","0.213643","119.697","300.0","0.171129","120.217","174.26","7.16809","0.095559","198.491","0.141565"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal001.cnf","5889960","161.912","8.7277","300.0","124.796","13.0258","300.0","300.0","300.0","3.58948","135.431","300.0","11.2159","300.0","300.0","300.0","2.05036","2.64147","3.79775","288.817","1.58188","152.496","2.67183","203.033","300.0","300.0","300.0","3.64871","3.96786","300.0","300.0","300.0","300.0","2.07462","300.0","3.28092","300.0","300.0","300.0","300.0","300.0","2.63659","300.0","2.31328","10.7927","300.0","300.0","3.88186","4.11501","138.163","3.72075","2.12584","5.95665","5.60791","2.19411","10.2595","300.0","201.114","5.14714","3.77596","105.368","6.20512","2.76772","3.59533","103.95","300.0","1.65004","3.22671","264.368","300.0","300.0","1.88997","300.0","10.4353","300.0","8.16423","2.30472","121.574","1.45326","5.50592","300.0","300.0","300.0","300.0","300.0","300.0","2.23112","164.173","300.0","1.71425","2.61983","2.42595","19.2387","170.297","300.0","300.0","300.0","1.45621","4.29245","300.0","1.82555"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal008.cnf","5224040","5.83228","6.59842","300.0","300.0","300.0","300.0","300.0","300.0","4.75061","300.0","300.0","300.0","300.0","300.0","300.0","3.20304","1.8873","90.8723","300.0","6.30792","300.0","23.4711","67.4972","300.0","300.0","300.0","1.88432","2.73091","300.0","300.0","300.0","300.0","7.60223","300.0","15.9285","300.0","300.0","300.0","300.0","300.0","0.592501","300.0","0.866368","300.0","300.0","300.0","6.27837","0.303978","129.192","2.50465","10.2246","10.2419","142.135","0.385077","0.937003","300.0","300.0","6.7194","32.5815","300.0","8.02608","3.88347","0.303752","300.0","300.0","2.4785","63.1583","300.0","300.0","300.0","2.78127","300.0","32.9238","300.0","4.29475","26.1897","300.0","3.94487","6.68269","300.0","300.0","300.0","300.0","300.0","300.0","1.94532","300.0","300.0","11.8494","2.61024","0.388152","300.0","300.0","300.0","300.0","300.0","7.07559","12.7269","300.0","11.0074"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal002.cnf","16236324","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal005.cnf","6400667","3.9225","7.50263","300.0","145.939","73.2899","207.53","300.0","300.0","0.957095","300.0","300.0","300.0","300.0","300.0","300.0","9.6749","0.721655","26.1593","300.0","1.2306","300.0","5.74456","2.67508","300.0","300.0","300.0","2.26048","1.30312","300.0","272.256","106.493","142.822","1.41893","300.0","0.149659","300.0","183.56","300.0","300.0","300.0","1.87531","300.0","0.679978","56.6763","300.0","226.64","2.7119","1.47068","0.99097","0.13973","4.31363","26.2435","20.7412","4.7831","3.84194","122.197","300.0","6.35211","8.97327","81.7433","2.06922","0.155803","1.45249","300.0","51.5228","4.97173","2.06491","300.0","300.0","300.0","2.79771","300.0","18.1763","300.0","3.47251","8.10202","300.0","1.01518","0.41139","300.0","300.0","96.8509","300.0","184.887","300.0","7.55936","229.945","300.0","2.6376","0.878305","0.735666","100.007","255.312","300.0","229.501","300.0","2.78588","1.10039","300.0","0.553135"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal001.cnf","16455761","0.498632","0.086132","3.68751","1.27915","1.48316","3.30884","5.01407","11.9063","0.041759","16.1801","36.3515","0.126091","1.18005","0.53275","4.54229","0.069667","0.05076","0.068921","1.4659","0.046896","0.953042","0.116628","0.335001","0.506413","0.512329","24.9364","0.04688","0.052456","0.386429","3.24073","5.51569","15.4101","0.086395","15.553","0.043709","68.7743","3.83199","3.24894","300.0","3.07234","0.051293","105.51","0.040734","0.736106","2.91496","0.451079","0.058608","0.059662","0.443132","0.04831","0.062039","0.070843","0.226008","0.056964","0.078303","4.87725","0.306548","0.084419","0.153565","0.622515","0.063736","0.050042","0.040202","1.32927","0.251009","0.053728","0.053239","1.28833","0.375161","4.14575","0.054064","0.441686","0.077619","21.9052","0.051846","0.099106","1.31537","0.033177","0.06926","28.7975","3.51514","3.15247","3.99893","1.63659","31.9498","0.068843","1.25931","2.43525","0.065833","0.060278","0.041329","1.57384","1.4868","300.0","3.31433","4.80365","0.078717","0.034054","4.21975","0.034033"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal008.cnf","14436008","0.047164","0.328855","13.0287","13.8083","9.17563","13.2321","12.9086","9.49931","0.138136","9.98668","0.653992","0.209182","15.5313","3.87313","5.91649","0.321869","0.066083","0.23088","1.56659","0.155384","300.0","0.768803","0.287612","3.5193","4.30074","1.32462","0.041798","0.235739","3.40949","7.51044","11.0828","5.43876","0.271344","1.79456","0.036981","11.5157","13.6443","17.9793","0.452385","4.38314","0.066421","1.14418","0.418531","12.9957","13.0409","3.87049","0.237589","0.041055","0.069138","0.032152","0.313009","0.410801","4.30451","0.034866","0.054705","5.19729","14.4142","0.050959","0.86","5.44082","0.251191","0.082764","0.034361","12.4604","3.34893","0.261898","0.044997","61.4341","4.03168","11.9075","0.26129","2.40526","0.275317","8.3785","0.047897","0.503707","13.1383","0.05786","0.079996","1.22366","13.1652","13.2833","12.3391","6.11515","1.22406","0.039401","7.32342","11.9648","0.441374","0.250018","0.046835","12.0235","21.8244","0.064293","13.0674","12.3229","0.378668","0.03557","11.6632","0.044963"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal009.cnf","13091773","1.03357","34.8891","300.0","300.0","300.0","300.0","300.0","300.0","30.281","300.0","300.0","300.0","300.0","300.0","300.0","7.19419","5.68813","70.3978","300.0","14.8585","300.0","74.5298","3.54559","300.0","300.0","300.0","61.9715","3.92853","300.0","300.0","300.0","300.0","28.9485","114.086","1.05046","300.0","300.0","300.0","20.0617","300.0","2.8742","300.0","0.929656","300.0","300.0","300.0","4.40686","7.49171","10.3588","0.887797","24.9214","42.1587","300.0","3.82173","38.3336","300.0","300.0","49.3498","94.2132","300.0","16.0538","301.0","0.322033","300.0","300.0","3.49343","28.5002","300.0","300.0","300.0","18.6512","300.0","54.5429","300.0","33.3966","133.695","300.0","3.17922","8.54373","300.0","300.0","300.0","300.0","300.0","300.0","8.32862","300.0","300.0","40.3218","5.72022","5.13607","300.0","300.0","300.0","300.0","300.0","56.5468","8.43198","300.0","100.345"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal004.cnf","12740044","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal002.cnf","157029","0.004724","0.013382","0.049757","0.048284","0.006174","0.051766","0.106878","0.006668","0.010345","0.007403","0.005802","0.013002","0.037424","0.004114","0.104921","0.015849","0.005001","0.012926","0.015285","0.010002","0.015478","0.025239","0.013839","0.003946","0.006722","0.027419","0.005645","0.012897","0.012172","0.034668","0.052645","0.037728","0.0157","0.007356","0.005766","0.005824","0.161291","0.041881","0.01394","0.033222","0.004965","0.024478","0.006945","0.053025","0.032785","0.004313","0.013409","0.00714","0.006643","0.006125","0.006326","0.015227","0.040956","0.004294","0.00436","0.03307","0.01164","0.005646","0.025898","0.023339","0.013268","0.007031","0.0042","0.072391","0.013982","0.013761","0.004547","0.025555","0.010484","0.05013","0.013681","0.035","0.01374","0.006903","0.004979","0.007748","0.040969","0.005268","0.006854","0.023799","0.05192","0.05156","0.053799","0.042849","0.023202","0.00391","0.0158","0.053583","0.013725","0.013667","0.005463","0.052138","0.037946","0.006353","0.05128","0.056171","0.014606","0.005639","0.052996","0.004502"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal009.cnf","3011375","5.75275","2.14509","300.0","300.0","164.019","300.0","300.0","300.0","0.746347","300.0","300.0","2.9612","300.0","300.0","300.0","4.23544","0.353756","1.16821","63.2662","1.28668","300.0","19.7947","5.03522","300.0","300.0","300.0","1.37967","1.37324","300.0","300.0","300.0","234.43","1.31003","300.0","0.46626","300.0","300.0","300.0","300.0","121.126","0.292318","300.0","0.547342","300.0","220.624","300.0","1.18151","0.552951","3.99914","0.300081","5.71333","5.0016","71.2591","0.523136","0.291941","256.838","300.0","1.59238","23.0663","120.537","1.57424","0.636331","0.154958","300.0","300.0","5.16207","0.995341","300.0","300.0","300.0","1.74546","300.0","1.38716","300.0","0.924446","7.81433","300.0","0.277647","1.54677","300.0","300.0","300.0","300.0","300.0","300.0","0.240073","140.058","300.0","7.80779","1.30563","0.243545","300.0","300.0","300.0","300.0","300.0","12.6258","0.151015","300.0","1.81275"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal009.cnf","3698298","0.008823","0.055944","0.386311","0.642011","0.019039","0.430108","0.380098","0.017797","0.028166","0.019362","0.018438","0.032593","0.165805","0.009512","0.413802","0.057103","0.013105","0.046626","0.105758","0.028766","0.102605","0.055163","0.056445","0.00976","0.019963","0.050317","0.010657","0.045374","0.044628","0.118824","0.433731","0.156517","0.051987","0.017664","0.009352","0.018234","0.399198","0.192473","0.047271","0.118701","0.012136","0.057405","0.011256","0.387985","0.118981","0.016073","0.042306","0.013022","0.014495","0.01516","0.016447","0.05576","0.11712","0.009214","0.010677","0.132451","0.047464","0.011965","0.050549","0.118452","0.047148","0.020384","0.008858","0.680003","0.057931","0.042539","0.009986","0.228125","0.031082","0.47259","0.046161","0.096602","0.053769","0.017898","0.008913","0.024231","0.589075","0.009299","0.021149","0.047885","0.428091","0.430287","0.36105","0.177348","0.050355","0.009339","0.101749","0.445655","0.05061","0.048185","0.009662","0.403077","0.344528","0.014958","0.433098","0.50041","0.055422","0.008977","0.363549","0.009474"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal002.cnf","15204868","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal007.cnf","3648634","0.048497","0.55249","47.8708","21.9451","1.28898","26.3718","35.0474","1.53595","0.250038","1.63681","4.76531","0.597164","43.3029","154.965","30.3618","0.516409","0.129088","0.346633","3.98549","0.475097","300.0","2.13256","0.86026","147.336","1.74579","300.0","0.127165","0.439182","16.4005","18.0299","25.6132","12.7781","0.386811","1.48656","0.047829","1.64966","37.5574","18.8393","0.75112","18.3122","0.138087","300.0","0.069228","25.6105","41.4415","18.0669","0.31855","0.060891","0.088793","0.043069","0.543438","0.634001","9.65284","0.068678","0.06486","11.9181","300.0","0.072619","2.55776","12.8812","0.357142","0.091327","0.047528","47.1243","10.2011","0.356167","3.6658","47.3601","1.36992","25.8784","0.487384","202.972","0.433787","1.44754","0.048994","1.32519","21.4513","0.061555","0.518342","300.0","35.2241","25.1819","28.6069","40.6133","300.0","0.111893","41.0509","25.5","1.1246","0.337904","0.048771","26.0835","41.9952","0.085542","25.0083","27.8836","4.45463","0.051191","28.9237","0.135303"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal005.cnf","10295378","24.5655","300.0","300.0","300.0","82.0363","300.0","300.0","300.0","92.2618","300.0","300.0","300.0","300.0","300.0","300.0","73.1625","300.0","300.0","300.0","17.925","300.0","11.3989","8.96683","300.0","300.0","300.0","226.277","9.16897","300.0","300.0","300.0","300.0","14.3823","300.0","5.39426","300.0","300.0","300.0","300.0","300.0","1.52025","300.0","1.93327","138.663","300.0","300.0","13.3513","300.0","49.17","23.0736","168.788","55.331","130.004","11.759","84.678","300.0","300.0","22.7375","91.4489","300.0","53.6998","92.6995","23.7711","300.0","300.0","41.0673","53.2024","300.0","37.857","300.0","28.6277","300.0","253.325","300.0","300.0","300.0","300.0","7.79067","149.866","300.0","300.0","300.0","300.0","300.0","300.0","47.4428","300.0","300.0","69.2265","15.7767","8.6369","300.238","300.0","300.0","300.0","300.0","10.8995","1.04281","300.0","4.63065"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal010.cnf","16351745","17.273","2.225","300.0","300.0","217.927","300.0","300.0","300.0","1.36747","300.0","300.0","28.988","300.0","300.0","300.0","3.65847","0.558284","1.91756","179.252","1.9778","300.0","17.1671","1.65238","300.0","300.0","300.0","1.41759","1.68717","300.0","290.936","300.0","170.476","1.87803","300.0","0.159071","300.0","300.0","300.0","7.7639","284.943","0.310174","300.0","0.646882","300.0","300.0","20.7196","1.29036","0.264685","0.551765","0.141181","11.2326","3.1482","73.1059","0.207754","0.540805","292.619","300.0","0.531771","23.6681","217.07","1.62333","0.605183","0.155544","300.0","121.741","1.85257","0.585439","300.0","300.0","300.0","2.60455","300.0","1.93943","300.0","1.16177","14.9665","300.0","0.808222","9.05808","300.0","300.0","300.0","300.0","300.0","300.0","0.657777","300.0","300.0","6.77536","1.64589","0.19813","300.0","300.0","0.324545","300.0","300.0","1.95408","0.170168","300.0","0.577766"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal006.cnf","2993249","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","64.9447","300.0","300.0","300.0","300.0","300.0","300.0","63.77","23.2066","300.0","300.0","300.0","300.0","93.5702","154.995","300.0","300.0","300.0","300.0","45.4157","300.0","300.0","300.0","300.0","35.8541","300.0","170.781","300.0","300.0","300.0","300.0","300.0","82.38","300.0","258.31","300.0","300.0","300.0","300.0","279.737","113.481","32.1243","87.085","125.708","178.47","253.524","300.0","300.0","300.0","300.0","300.0","300.0","37.9497","300.0","21.7755","300.0","300.0","96.0095","43.6165","300.0","300.0","300.0","41.0622","300.0","300.0","300.0","300.0","300.0","300.0","7.09193","107.417","300.0","300.0","300.0","300.0","300.0","300.0","221.525","300.0","300.0","26.2452","15.2324","300.0","300.0","300.0","300.0","300.0","300.0","8.17864","205.544","300.0","75.7751"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal002.cnf","13031341","0.004092","0.007576","0.012274","0.017","0.003759","0.01386","0.013652","0.00431","0.006019","0.003761","0.00474","0.007786","0.01127","0.004214","0.009921","0.007409","0.004047","0.007462","0.007932","0.005349","0.006538","0.009969","0.007484","0.004053","0.004447","0.010423","0.003128","0.007159","0.00751","0.010231","0.014375","0.009156","0.007282","0.005198","0.002758","0.003509","0.014752","0.012817","0.007703","0.010259","0.00349","0.010582","0.002556","0.015731","0.010471","0.002844","0.006174","0.002658","0.003717","0.003188","0.003574","0.007908","0.01014","0.002593","0.002899","0.009764","0.00794","0.005687","0.009669","0.011892","0.007183","0.004985","0.002699","0.013428","0.006856","0.007139","0.002698","0.006946","0.006636","0.016042","0.006202","0.011783","0.007639","0.004508","0.003023","0.005908","0.018175","0.002368","0.00458","0.009805","0.014671","0.013631","0.013425","0.010693","0.008914","0.00254","0.007241","0.015175","0.007924","0.007819","0.004519","0.013256","0.015671","0.005151","0.014092","0.018128","0.007467","0.002713","0.01382","0.002593"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal009.cnf","4346958","1.28129","4.27926","300.0","300.0","300.0","300.0","300.0","300.0","1.84429","300.0","300.0","300.0","300.0","300.0","300.0","4.94965","0.65851","13.217","300.0","2.38432","300.0","21.5815","2.89064","300.0","300.0","300.0","6.97938","2.23221","300.0","300.0","300.0","300.0","4.25942","300.0","1.14291","300.0","300.0","300.0","300.0","300.0","1.37089","300.0","1.56504","300.0","300.0","300.0","2.55802","0.565631","14.1297","1.17873","9.90536","6.8419","114.059","0.179648","0.49828","300.0","300.0","1.25031","24.8186","300.0","19.9472","2.08404","5.05447","300.0","300.0","2.01068","1.83032","300.0","300.0","300.0","5.44691","300.0","2.7266","300.0","2.0895","21.26","300.0","3.32244","6.03469","300.0","300.0","300.0","300.0","300.0","300.0","0.406892","300.0","300.0","8.49319","3.30324","0.364759","300.0","300.0","300.0","300.0","300.0","2.45713","0.563839","300.0","2.31754"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal001.cnf","970941","0.107429","0.043333","1.36257","0.82003","1.25864","0.513219","0.672528","4.6052","0.029886","4.09736","5.04721","0.066779","0.348359","0.130974","0.467116","0.033832","0.026604","0.03874","0.745563","0.025543","0.285642","0.069989","0.083962","0.128004","0.184849","2.38908","0.027631","0.033361","0.099046","0.545888","0.478487","1.55426","0.035647","4.42189","0.025093","7.4529","0.848712","0.876512","300.0","0.536549","0.029466","5.85235","0.027629","0.512829","0.578208","0.128656","0.033393","0.031718","0.106564","0.026836","0.037063","0.040832","0.112854","0.027486","0.051435","0.937527","0.096168","0.054005","0.095789","0.237046","0.034768","0.032227","0.021954","1.67342","0.083054","0.030245","0.026204","0.299022","0.160114","0.589363","0.030627","0.13291","0.045024","4.37609","0.032525","0.088411","0.485642","0.019727","0.028284","2.67032","0.411039","0.633933","0.781721","0.575376","3.55984","0.02736","0.505366","0.465201","0.035604","0.038384","0.028964","0.674549","0.636627","300.0","0.49301","0.808724","0.0387","0.024177","0.894954","0.021314"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal002.cnf","6118996","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal008.cnf","16579526","0.011274","0.074564","0.85","1.10665","0.049925","0.849849","0.975811","0.054013","0.039156","0.060584","0.054705","0.043282","0.434826","0.01784","0.917391","0.071587","0.022365","0.06259","0.135182","0.040686","0.520675","0.07887","0.073619","0.019063","0.050549","0.075088","0.017428","0.062309","0.065993","0.259654","0.871438","0.30154","0.069652","0.048127","0.012064","0.055458","1.03214","0.357568","0.071222","0.280192","0.017825","0.079888","0.015779","0.813867","0.258793","0.020525","0.062062","0.017843","0.018686","0.019145","0.036989","0.077823","0.268853","0.011982","0.018783","0.303338","0.06888","0.017367","0.072497","0.276436","0.064432","0.028256","0.011808","1.1074","0.076089","0.065284","0.017228","0.614277","0.046477","0.87227","0.062582","0.195941","0.069076","0.047777","0.011581","0.055901","1.06158","0.011241","0.022249","0.07007","0.860754","0.869209","0.940664","0.411382","0.072266","0.0128","0.209854","0.997095","0.072359","0.064124","0.011443","0.952079","0.865071","0.019015","0.868303","0.91438","0.07548","0.01244","0.929331","0.012737"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal003.cnf","10977412","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal006.cnf","294568","24.6375","113.252","300.0","300.0","114.224","300.0","300.0","300.0","3.75931","300.0","300.0","300.0","300.0","300.0","300.0","17.6314","2.72203","226.403","300.0","18.6133","300.0","29.8419","3.22311","300.0","300.0","300.0","10.2302","12.3058","300.0","300.0","300.0","300.0","4.2817","300.0","4.39726","300.0","300.0","300.0","300.0","300.0","5.88429","300.0","12.7508","245.712","300.0","300.0","58.0728","23.2811","7.02466","2.9878","4.47009","26.4684","68.4593","26.511","32.1902","300.0","300.0","15.5393","40.2436","300.0","26.6499","9.39165","0.25255","300.0","300.0","51.17","7.99054","300.0","300.0","300.0","29.8562","300.0","41.5621","300.0","15.6094","12.2402","300.0","7.43283","16.6403","300.0","300.0","300.0","300.0","300.0","300.0","32.5492","300.0","300.0","5.68033","7.8599","7.31404","300.0","300.0","300.0","300.0","300.0","11.8404","0.365234","300.0","12.0173"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal010.cnf","9881093","0.005698","0.025195","0.107427","0.179454","0.009328","0.095513","0.111125","0.008202","0.01371","0.00948","0.008659","0.017042","0.03566","0.006139","0.104533","0.026589","0.006983","0.023928","0.021304","0.014912","0.016738","0.026037","0.026268","0.004994","0.008803","0.024458","0.005839","0.021973","0.020353","0.03305","0.097205","0.040106","0.025911","0.008093","0.005692","0.009304","0.116537","0.042374","0.023773","0.031666","0.007508","0.0263","0.006714","0.084763","0.032813","0.007372","0.023341","0.007868","0.008799","0.008334","0.00818","0.026552","0.038126","0.006389","0.006077","0.035679","0.02388","0.007831","0.023683","0.035569","0.022812","0.010373","0.005974","0.255853","0.026388","0.022833","0.006561","0.017841","0.015684","0.09649","0.022614","0.028562","0.025552","0.009594","0.005221","0.011126","0.141354","0.00513","0.008989","0.024425","0.096311","0.09747","0.102712","0.041129","0.02336","0.005925","0.030678","0.099334","0.024343","0.023812","0.005699","0.089317","0.088856","0.008354","0.096822","0.104808","0.025989","0.006854","0.101243","0.006712"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal009.cnf","1637285","11.8511","2.7952","300.0","300.0","258.079","300.0","300.0","300.0","2.20462","300.0","300.0","300.0","300.0","300.0","300.0","8.69505","2.90037","16.7176","300.0","3.98447","300.0","31.0468","2.43704","300.0","300.0","300.0","0.620273","2.06788","300.0","300.0","300.0","300.0","3.34655","300.0","0.214881","300.0","300.0","300.0","14.2092","300.0","0.649472","300.0","2.35904","300.0","300.0","300.0","1.76801","1.25164","2.39603","0.197626","15.9604","39.1481","124.665","0.760085","2.16609","300.0","300.0","1.10978","52.396","300.0","2.50213","0.9373","0.201456","300.0","300.0","2.85214","0.617229","300.0","300.0","300.0","3.70899","300.0","3.29977","300.0","4.06523","14.3399","300.0","3.54039","1.40335","300.0","300.0","300.0","300.0","300.0","300.0","0.380573","300.0","300.0","15.0183","1.93133","0.217823","300.0","300.0","300.0","300.0","300.0","5.50627","1.00149","300.0","2.71515"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal001.cnf","3659615","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal001.cnf","2560804","0.004891","0.006962","0.025522","0.022818","0.028076","0.023909","0.026676","0.033327","0.006702","0.026932","0.030754","0.007358","0.013395","0.005052","0.023873","0.0066","0.003942","0.007223","0.019335","0.005225","0.015081","0.011202","0.006384","0.005742","0.013024","0.017769","0.003528","0.007307","0.007599","0.013887","0.025147","0.017391","0.007027","0.026915","0.003745","0.033481","0.030385","0.015426","0.006852","0.012968","0.004093","0.017206","0.003373","0.026271","0.012988","0.004234","0.007057","0.004579","0.004487","0.005341","0.00548","0.007366","0.013735","0.004514","0.005011","0.017565","0.007566","0.005577","0.014704","0.01168","0.007333","0.004746","0.00442","0.025634","0.007606","0.007224","0.004545","0.01624","0.010847","0.021553","0.006254","0.009682","0.006888","0.027126","0.005307","0.010509","0.017928","0.004805","0.00524","0.017918","0.023042","0.025124","0.025754","0.017126","0.019173","0.005012","0.014652","0.021251","0.007875","0.007148","0.004946","0.024719","0.017654","0.004981","0.02774","0.02765","0.007325","0.003134","0.025602","0.003499"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal009.cnf","15997900","22.0136","8.93143","300.0","300.0","300.0","300.0","300.0","300.0","4.41671","300.0","300.0","300.0","300.0","300.0","300.0","7.64708","0.824295","42.627","300.0","6.31144","300.0","51.0854","2.91588","300.0","300.0","300.0","1.34643","11.4597","300.0","300.0","300.0","300.0","6.06113","300.0","0.290977","300.0","300.0","300.0","18.9375","300.0","0.870521","300.0","1.11467","300.0","300.0","300.0","2.49398","3.84813","1.33502","0.305274","17.8066","35.9122","244.53","1.00297","20.1979","300.0","300.0","11.652","64.3826","300.0","3.93834","2.12777","1.3745","300.0","300.0","97.2162","87.6729","300.0","300.0","300.0","33.4465","300.0","13.5387","300.0","7.39011","35.3626","300.0","3.38","10.9577","300.0","300.0","300.0","300.0","300.0","300.0","1.11638","300.0","300.0","21.5158","16.0154","4.39118","300.0","300.0","0.618585","300.0","300.0","16.7646","0.343231","300.0","3.6038"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal007.cnf","3522115","0.008814","0.055741","0.532214","0.512093","0.02262","0.458544","0.528723","0.020718","0.028817","0.023779","0.022148","0.033809","0.241177","0.012944","0.530942","0.05707","0.013066","0.050189","0.087234","0.029356","0.112033","0.056202","0.050196","0.013651","0.022399","0.052708","0.013992","0.047086","0.04914","0.169561","0.53926","0.199767","0.04969","0.02243","0.009174","0.022573","0.506525","0.213957","0.056867","0.170022","0.014641","0.055235","0.014368","0.48562","0.175571","0.017077","0.046148","0.014291","0.014728","0.015647","0.020854","0.057714","0.169568","0.009569","0.012385","0.191714","0.050747","0.012681","0.051773","0.166701","0.047565","0.022189","0.009754","0.626241","0.055513","0.048281","0.012305","0.100659","0.03385","0.455642","0.045438","0.127765","0.050438","0.02222","0.009664","0.027501","0.555007","0.009639","0.01599","0.053272","0.524288","0.52098","0.520411","0.227874","0.051199","0.009707","0.116546","0.494871","0.052424","0.050051","0.009518","0.456894","0.393249","0.014941","0.47472","0.483814","0.056431","0.009499","0.522538","0.010301"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal006.cnf","11780654","53.1294","300.0","300.0","300.0","205.799","300.0","300.0","300.0","11.8638","300.0","300.0","300.0","300.0","300.0","300.0","29.02","46.2092","132.332","300.0","81.3087","300.0","16.4001","10.3546","300.0","300.0","300.0","13.4098","36.8004","300.0","300.0","300.0","300.0","13.1347","300.0","3.67768","300.0","300.0","300.0","300.0","264.727","24.8105","300.0","14.846","300.0","300.0","300.0","20.3917","2.92473","43.6565","7.40047","40.0508","130.984","140.963","19.6978","42.9242","300.0","300.0","40.5766","34.909","300.0","8.00134","9.02229","5.03487","300.0","300.0","31.174","20.2591","300.0","300.0","300.0","2.06358","300.0","24.0202","300.0","19.6772","90.7838","300.0","18.3258","32.326","300.0","300.0","300.0","300.0","300.0","300.0","46.6193","300.0","300.0","11.7973","7.12358","53.3457","300.0","300.0","300.0","300.0","300.0","18.5408","1.95313","300.0","21.7174"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal004.cnf","16253355","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal007.cnf","13097172","0.984769","132.923","300.0","300.0","240.454","300.0","300.0","300.0","4.78572","300.0","300.0","300.0","300.0","300.0","300.0","2.7335","1.02939","300.0","300.0","113.232","300.0","12.7416","4.82099","300.0","300.0","300.0","5.46734","5.15139","300.0","300.0","300.0","300.0","20.72","300.0","12.1292","300.0","300.0","300.0","300.0","300.0","8.22814","300.0","7.44723","300.0","300.0","300.0","4.87476","67.2897","12.3324","2.20891","21.2327","20.1554","120.934","4.04387","20.0033","300.0","300.0","44.4215","44.4206","270.161","9.2605","35.9342","3.02103","300.0","300.0","75.4798","14.2168","300.0","300.0","300.0","11.4633","300.0","37.8184","300.0","45.7451","20.7275","300.0","2.3914","15.4511","300.0","300.0","300.0","300.0","300.0","300.0","14.9257","300.0","300.0","12.8239","3.2953","7.06823","300.0","300.0","300.0","300.0","300.0","16.4603","0.237566","300.0","11.0209"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal010.cnf","13674804","0.00814","0.055463","0.387314","0.739159","0.020208","0.350824","0.381575","0.019482","0.029087","0.021506","0.020531","0.032528","0.151426","0.008821","0.33917","0.054847","0.01299","0.044117","0.071452","0.030345","0.088379","0.04967","0.05485","0.008634","0.019185","0.049143","0.009708","0.045269","0.043121","0.107585","0.399173","0.126278","0.05023","0.01929","0.009059","0.020223","0.394411","0.145766","0.04976","0.105552","0.012141","0.049671","0.011748","0.297486","0.108221","0.014053","0.045721","0.01328","0.014836","0.018474","0.016192","0.056721","0.104612","0.008866","0.009705","0.122482","0.046787","0.012294","0.048339","0.114207","0.045538","0.017625","0.0086","0.688549","0.05507","0.044718","0.009949","0.092592","0.031464","0.366929","0.045477","0.073713","0.051162","0.019612","0.008328","0.023895","0.618257","0.008887","0.014743","0.047184","0.359068","0.346551","0.340459","0.148357","0.048556","0.00912","0.101575","0.356093","0.049129","0.045457","0.009318","0.325503","0.345045","0.015987","0.349096","0.381217","0.05532","0.008516","0.34474","0.00931"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal010.cnf","12540962","0.002709","0.008202","0.019997","0.02559","0.003215","0.016576","0.019779","0.004057","0.006859","0.003979","0.004413","0.006273","0.006608","0.002654","0.018234","0.009022","0.005209","0.008807","0.006768","0.006669","0.00437","0.008106","0.008923","0.002735","0.003099","0.0077","0.002801","0.008162","0.007076","0.008506","0.016444","0.008729","0.008888","0.003302","0.004095","0.003374","0.021195","0.00869","0.008151","0.008723","0.003584","0.008443","0.004512","0.017202","0.008281","0.003561","0.00809","0.005592","0.004673","0.003427","0.003196","0.008625","0.007996","0.002884","0.002741","0.007732","0.008189","0.0045","0.00806","0.008087","0.007822","0.005817","0.002882","0.030367","0.008179","0.007666","0.002814","0.005402","0.006674","0.01746","0.007774","0.00933","0.008333","0.004057","0.00337","0.004864","0.016512","0.004121","0.00397","0.008106","0.016506","0.01737","0.015837","0.007922","0.008199","0.003015","0.007876","0.02077","0.008423","0.008203","0.002982","0.017843","0.015667","0.003893","0.017257","0.019903","0.00884","0.002734","0.016111","0.002739"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal008.cnf","9482299","40.0714","300.0","300.0","300.0","300.0","300.0","300.0","300.0","207.321","300.0","300.0","300.0","300.0","300.0","300.0","149.436","66.0414","300.0","300.0","64.2105","300.0","100.563","137.535","300.0","300.0","300.0","256.402","279.938","300.0","300.0","300.0","300.0","275.085","300.0","15.1259","300.0","300.0","300.0","300.0","300.0","6.96497","300.0","69.144","300.0","300.0","300.0","21.5869","300.0","48.143","14.5525","300.0","300.0","300.0","99.4186","300.0","300.0","300.0","242.729","98.2236","300.0","18.1905","30.9924","103.266","300.0","300.0","281.911","32.2097","300.0","300.0","300.0","78.7979","300.0","300.0","300.0","300.0","300.0","300.0","110.674","274.959","300.0","300.0","300.0","300.0","300.0","300.0","21.1434","300.0","300.0","98.1178","93.8946","6.0413","300.0","300.0","300.0","300.0","300.0","27.8964","25.4429","300.0","19.1236"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal003.cnf","8682213","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal003.cnf","6670775","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal001.cnf","4911641","300.0","300.0","300.0","300.0","204.614","300.0","300.0","300.0","293.986","300.0","300.0","300.0","300.0","300.0","300.0","155.319","140.293","300.0","300.0","144.34","300.0","159.112","300.0","300.0","300.0","300.0","143.887","300.0","300.0","300.0","300.0","300.0","122.793","300.0","98.4647","300.0","300.0","300.0","300.0","300.0","157.694","300.0","187.709","170.181","300.0","300.0","270.277","300.0","300.0","151.797","102.715","248.156","125.863","114.877","300.0","300.0","300.0","254.616","276.637","300.0","300.0","148.059","121.915","300.0","300.0","107.82","300.0","300.0","300.0","300.0","136.255","300.0","300.0","300.0","300.0","260.234","300.0","64.7453","300.0","300.0","300.0","300.0","300.0","300.0","300.0","105.567","300.0","300.0","76.9935","190.085","206.744","300.0","300.0","300.0","300.0","300.0","69.2465","300.0","300.0","88.5754"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal009.cnf","5278061","0.277362","0.96","210.968","116.687","55.9349","99.5044","133.66","300.0","0.725178","300.0","187.185","12.8827","208.779","300.0","154.429","0.99649","0.137859","1.50379","28.4395","1.96388","300.0","4.91716","0.831057","300.0","300.0","300.0","0.117417","0.708479","300.0","100.264","95.4608","36.0171","0.759514","300.0","0.122299","182.071","136.12","36.3099","2.38405","39.5494","0.138018","300.0","0.166673","93.707","39.3425","33.3047","0.671496","0.142658","0.196817","0.124686","1.32848","1.47661","22.5507","0.080997","0.258899","42.0091","300.0","0.154009","5.10395","44.5162","0.747529","0.990036","0.087595","137.042","22.4545","0.863671","0.30112","300.0","47.5755","108.33","1.3758","40.9298","0.801643","300.0","0.4505","2.98994","118.577","0.122875","0.199576","265.093","101.307","103.675","107.154","160.817","300.0","0.096475","31.2505","93.2316","2.05559","0.647339","0.131298","95.85","148.498","0.163486","96.9851","113.066","1.12086","0.084826","105.354","0.128027"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal006.cnf","8518357","0.003511","0.01853","0.052432","0.064867","0.007028","0.052884","0.056707","0.006461","0.009563","0.00761","0.006926","0.010886","0.02435","0.004982","0.05616","0.015688","0.005518","0.01403","0.014695","0.010447","0.012147","0.015916","0.015548","0.004399","0.007014","0.01674","0.005012","0.013925","0.013083","0.021817","0.05307","0.02708","0.01788","0.006917","0.00481","0.00662","0.060209","0.03039","0.014898","0.021843","0.0053","0.015844","0.004442","0.052204","0.024505","0.004305","0.01487","0.005962","0.006592","0.006672","0.005306","0.017704","0.026976","0.004108","0.005214","0.022884","0.015725","0.005776","0.014385","0.023446","0.014801","0.006916","0.003878","0.066372","0.015966","0.01451","0.005587","0.012743","0.010465","0.056121","0.015252","0.024803","0.014835","0.00722","0.004531","0.008866","0.06252","0.003844","0.006729","0.014685","0.052477","0.052665","0.051872","0.028566","0.015896","0.004306","0.016501","0.054724","0.015463","0.014621","0.004397","0.052287","0.048552","0.006912","0.053122","0.059817","0.016209","0.00468","0.051976","0.004554"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal009.cnf","9638302","0.239477","0.716665","87.9326","79.7369","47.7724","56.1346","80.6731","135.869","0.605207","172.99","133.25","0.301991","52.0459","300.0","59.232","0.658673","0.199648","0.572009","17.3648","0.815528","300.0","2.416","0.7183","300.0","3.48235","2.93207","0.292462","0.53916","41.9507","31.0961","57.2197","24.1962","0.599712","158.028","0.066799","85.1547","87.6087","76.1031","1.48134","33.8464","0.173991","2.22604","0.127394","53.6418","35.198","52.3786","0.510731","0.079919","0.166114","0.061722","2.32019","0.903755","16.1589","0.066234","0.110643","28.2263","6.43535","0.089995","2.47216","24.5789","0.840444","0.889313","0.065281","86.1354","27.4566","0.643061","0.298923","300.0","10.6268","83.7615","0.587008","300.0","0.751222","77.8858","1.12779","1.78592","64.2225","0.126028","0.240178","2.27256","56.188","60.2118","52.9734","65.7547","2.28942","0.138482","35.876","54.3798","1.32209","0.494067","0.067638","55.0313","81.8219","0.123765","55.604","91.8702","1.41916","0.065643","52.9488","0.121655"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal007.cnf","2623276","1.94581","1.18763","300.0","195.822","67.0644","174.966","300.0","300.0","0.494144","300.0","300.0","91.2998","280.813","300.0","94.1373","0.878583","0.421795","0.859289","22.6034","0.598509","300.0","5.67736","0.85","300.0","300.0","300.0","0.206166","1.13922","300.0","65.2188","231.428","172.962","0.997046","300.0","0.087465","300.0","217.312","61.8574","1.91067","69.1919","0.165958","300.0","0.420065","112.478","300.0","119.603","0.703018","0.687031","0.216941","0.082039","1.89271","2.20894","33.4022","0.206018","0.489527","143.939","300.0","0.105881","7.22283","52.5156","0.881591","0.217153","0.090114","148.875","22.4216","1.72835","0.579948","300.0","300.0","259.748","2.85112","300.0","1.10229","300.0","1.75446","3.46206","195.251","0.187096","0.395408","222.351","224.998","119.597","147.409","207.247","300.0","0.214074","289.238","79.1134","2.26478","0.771559","0.515183","176.564","213.124","0.161179","180.616","192.112","4.20652","0.084931","274.053","1.63875"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal002.cnf","16211029","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal007.cnf","11300894","0.00296","0.008979","0.012254","0.016628","0.003588","0.014337","0.017595","0.003307","0.005092","0.004213","0.003188","0.006389","0.006768","0.002482","0.015325","0.00961","0.003376","0.007866","0.00758","0.005226","0.004188","0.008795","0.008708","0.002664","0.005983","0.008311","0.002753","0.009257","0.008124","0.008609","0.013749","0.008603","0.008908","0.003002","0.002823","0.003309","0.018898","0.00894","0.008636","0.00829","0.00348","0.009967","0.002696","0.013263","0.009489","0.002784","0.00863","0.003359","0.005157","0.003529","0.004556","0.009538","0.010006","0.004399","0.002915","0.008192","0.009197","0.003372","0.007828","0.009783","0.007496","0.003942","0.002615","0.022691","0.008268","0.00756","0.002957","0.005002","0.006274","0.013863","0.007774","0.007881","0.008044","0.003163","0.002985","0.005304","0.017527","0.002744","0.003769","0.007744","0.013879","0.014945","0.013522","0.009766","0.008241","0.004195","0.00657","0.014957","0.009124","0.008362","0.00287","0.01378","0.012566","0.004957","0.013487","0.016492","0.008745","0.003936","0.012815","0.002685"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal010.cnf","6811617","0.056817","0.541791","31.4414","39.2244","22.7557","25.8725","30.2202","2.41107","0.181554","2.17117","0.78026","0.293562","36.1794","31.6102","25.5214","0.508711","0.149632","0.393273","5.07538","0.301164","300.0","1.51577","0.4352","38.8954","32.2576","1.25212","0.060621","0.431087","47.092","9.46504","22.23","6.06258","0.766624","39.5334","0.052107","47.0496","30.0229","28.7355","0.841745","8.93573","0.100424","1.50105","0.073364","24.993","10.6974","1.63174","0.379191","0.061139","0.097541","0.046419","0.460283","0.580322","8.00768","0.051069","0.061992","11.1705","172.455","0.061123","1.65973","11.9746","0.414972","0.189123","0.050846","31.1975","9.78154","0.412151","0.154368","25.6808","0.570869","21.2563","0.379508","4.2581","0.432919","69.0626","0.05686","1.17772","31.7069","0.069676","0.347014","1.01114","26.0083","24.0502","26.2785","14.7721","1.38653","0.059222","18.4252","36.579","0.841461","0.392217","0.060322","26.5041","40.7319","0.094413","25.2314","22.0037","0.475463","0.050348","26.4444","0.085694"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal002.cnf","2896900","70.9834","300.0","300.0","300.0","10.2186","300.0","300.0","300.0","20.3316","70.0385","300.0","300.0","300.0","95.7839","189.248","6.26985","21.9042","171.391","300.0","3.6818","300.0","7.19383","21.0962","293.543","242.459","300.0","7.0383","0.147899","300.0","300.0","300.0","300.0","17.7282","300.0","2.81559","300.0","300.0","300.0","300.0","300.0","10.691","300.0","2.31697","9.48985","300.0","300.0","1.24208","26.3771","51.0558","6.21861","3.22238","12.2891","10.7541","5.47007","140.896","300.0","159.853","57.6389","12.286","300.0","5.85113","36.1311","0.145595","300.0","300.0","7.0563","19.9476","300.0","287.823","300.0","0.245736","126.147","37.6796","300.0","234.569","43.0787","300.0","5.70709","18.0955","300.0","300.0","300.0","300.0","47.7711","300.0","46.4915","300.0","300.0","1.32791","3.64503","30.4126","25.745","300.0","300.0","180.127","300.0","18.9797","3.98665","300.0","10.7453"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal001.cnf","6037645","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal004.cnf","746196","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal008.cnf","6709701","0.002024","0.005466","0.005278","0.007677","0.002373","0.01054","0.006226","0.00227","0.004585","0.00255","0.002436","0.003505","0.00351","0.002156","0.006209","0.00505","0.003796","0.004191","0.003505","0.004685","0.003694","0.004932","0.004183","0.00204","0.002625","0.005241","0.002578","0.004312","0.005222","0.00512","0.007515","0.004288","0.005309","0.002282","0.002619","0.002366","0.005828","0.004632","0.004983","0.00395","0.004097","0.005289","0.002224","0.005952","0.00387","0.002158","0.005256","0.002649","0.002729","0.00405","0.002462","0.004334","0.004151","0.002303","0.00259","0.005529","0.005051","0.00282","0.005344","0.003906","0.003883","0.003493","0.002253","0.009496","0.00441","0.005113","0.001887","0.002673","0.003522","0.00722","0.005183","0.005222","0.005442","0.003778","0.002296","0.003213","0.006246","0.002392","0.003073","0.00399","0.006394","0.007359","0.006822","0.005554","0.003954","0.003219","0.003076","0.007371","0.004233","0.005024","0.002504","0.006387","0.005824","0.003917","0.006302","0.007884","0.003888","0.00227","0.006194","0.003929"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal007.cnf","12967601","0.022128","0.187408","5.37858","5.14","0.231094","4.99557","4.1449","0.216764","0.082004","0.230164","0.222006","0.110461","3.30391","0.416838","4.8732","0.180527","0.031698","0.147164","1.33434","0.110166","54.6157","0.43926","0.157753","0.442593","0.215257","0.85","0.293869","0.160817","0.596004","1.9095","4.16789","2.17388","0.170718","0.199672","0.023815","0.206943","4.16805","4.61835","0.249588","1.87783","0.036029","0.96717","0.031845","4.65723","1.86817","0.485875","0.150858","0.025518","0.039046","0.021134","0.129742","0.236656","1.61365","0.023326","0.029437","2.17148","0.501731","0.024215","0.580639","2.383","0.165245","0.122725","0.023251","8.50285","0.381165","0.156149","0.052276","2.64683","0.252059","8.29613","0.180836","0.745884","0.167063","0.209751","0.023658","0.231488","4.71714","0.026798","0.241955","0.829972","4.88489","5.15869","5.06746","2.52234","0.900138","0.025179","0.822615","5.10468","0.221087","0.149801","0.030802","4.92763","13.1324","0.03899","4.83692","8.71266","0.213405","0.024667","4.90286","0.027247"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal002.cnf","13510362","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal009.cnf","15321497","0.032944","0.278081","14.5346","9.48049","2.90834","9.38013","10.4952","2.93815","0.117262","3.4957","3.13918","0.252174","8.48273","1.33374","7.98837","0.270268","0.098471","0.217593","1.4048","3.52747","238.625","0.637617","0.241912","1.26535","0.818994","0.583681","0.100614","0.210999","2.00317","3.32604","9.5917","3.07221","0.254824","2.78685","0.032675","2.85426","10.7925","6.27","0.390088","3.25891","0.04113","0.390565","0.090926","8.76092","3.08489","2.29078","0.224616","0.038556","0.054534","0.028404","0.24169","0.319818","2.29819","0.034224","0.047587","4.01273","4.21748","0.034315","0.381201","3.2542","0.223377","0.418741","0.031483","12.7752","4.58072","0.262163","1.72885","300.0","0.309505","6.98296","0.230635","1.55415","0.24241","3.665","0.0325","0.533427","10.8878","0.037121","0.118671","0.401482","11.3623","9.07918","9.45592","4.52712","0.333378","0.041237","6.67242","9.44416","0.331894","0.228683","0.034474","9.17628","17.4888","0.058359","9.82944","7.18533","0.280695","0.03261","9.72467","0.052939"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal005.cnf","10808622","300.0","300.0","300.0","300.0","297.498","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","275.563","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","206.4","300.0","300.0","300.0","300.0","300.0","300.0","300.0","70.1606","300.0","300.0","300.0","300.0","300.0","300.0","43.275","300.0","300.0","245.848","300.0","75.2331","22.0142","300.0","300.0","300.0","300.0","94.3666","300.0","300.0","300.0","300.0","300.0","300.0","151.223","300.0","300.0","300.0","300.0","197.596","300.0","300.0","300.0","300.0","300.0","300.0","91.9056","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","81.6018","300.0","300.0","300.0","300.0","300.0","300.0","300.0","94.0485","6.99212","300.0","132.823"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal010.cnf","7215619","0.003444","0.003869","0.005562","0.006416","0.002499","0.004288","0.004712","0.002337","0.004037","0.002485","0.002737","0.004347","0.004713","0.002193","0.006463","0.00333","0.002728","0.004776","0.00453","0.003051","0.004035","0.003202","0.003705","0.002315","0.003845","0.00359","0.002518","0.003502","0.004783","0.003535","0.005692","0.004711","0.003425","0.002768","0.003575","0.00403","0.005589","0.00397","0.003431","0.003635","0.002597","0.004109","0.002661","0.006556","0.004576","0.002407","0.005133","0.00274","0.002654","0.002363","0.002452","0.004398","0.003679","0.002254","0.002154","0.004368","0.004211","0.004093","0.003275","0.004701","0.004916","0.003222","0.002291","0.010343","0.003641","0.003858","0.002106","0.002723","0.003327","0.00563","0.003802","0.003316","0.003757","0.002315","0.001891","0.003269","0.006752","0.001944","0.003731","0.004659","0.004776","0.004313","0.006036","0.00384","0.003226","0.003569","0.004063","0.006333","0.003562","0.003724","0.003518","0.004324","0.004871","0.00272","0.005561","0.005486","0.003472","0.002095","0.00508","0.00214"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal006.cnf","4345654","0.005044","0.018846","0.065154","0.095969","0.007958","0.071442","0.071137","0.006827","0.010618","0.007014","0.007538","0.012591","0.033553","0.004972","0.077438","0.018699","0.006455","0.01753","0.016285","0.011581","0.016748","0.019468","0.01836","0.005423","0.006198","0.018523","0.0052","0.017492","0.016157","0.028519","0.071435","0.038834","0.018651","0.007672","0.004496","0.007666","0.082665","0.041018","0.020173","0.028584","0.006362","0.020063","0.00578","0.069431","0.029029","0.006094","0.017837","0.005856","0.006605","0.006063","0.007118","0.01873","0.040045","0.004611","0.005537","0.031487","0.017094","0.006144","0.017884","0.032169","0.018289","0.009247","0.004427","0.093778","0.018723","0.017466","0.005039","0.017486","0.013063","0.071375","0.017494","0.028553","0.017668","0.007848","0.005389","0.010077","0.097855","0.005181","0.007056","0.018371","0.07081","0.07062","0.082088","0.036637","0.017485","0.005324","0.018224","0.073666","0.019201","0.017581","0.005645","0.069525","0.069381","0.007474","0.07208","0.077576","0.01859","0.005418","0.081447","0.004882"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal010.cnf","370531","0.921152","3.92175","300.0","300.0","300.0","300.0","300.0","300.0","1.59697","300.0","300.0","129.874","300.0","300.0","300.0","5.65463","0.385199","11.9009","300.0","8.26986","300.0","40.2227","4.0247","300.0","300.0","300.0","4.02439","2.93364","300.0","300.0","300.0","300.0","9.52462","300.0","1.01214","300.0","300.0","300.0","19.0965","300.0","1.34831","300.0","1.68026","300.0","300.0","300.0","2.15492","0.822719","12.3946","0.839077","28.7064","24.3182","218.395","0.235881","0.513635","300.0","300.0","4.24892","53.1507","300.0","7.63402","2.82543","0.345621","300.0","300.0","2.95146","16.6015","300.0","300.0","300.0","28.5437","300.0","3.477","300.0","4.80066","33.6497","300.0","0.992907","0.848661","300.0","300.0","300.0","300.0","300.0","300.0","0.458126","300.0","300.0","67.1674","10.0243","1.53307","300.0","300.0","0.688111","300.0","300.0","5.83265","0.282987","300.0","0.467991"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal001.cnf","16420093","300.0","300.0","300.0","300.0","93.3483","300.0","300.0","300.0","65.5299","300.0","300.0","300.0","300.0","300.0","300.0","40.4554","49.4211","165.248","300.0","40.1051","300.0","45.8626","300.0","300.0","300.0","300.0","59.3086","157.582","300.0","300.0","300.0","300.0","39.2338","300.0","32.3775","300.0","300.0","300.0","300.0","300.0","58.0572","300.0","70.8893","90.2239","300.0","300.0","91.0938","229.19","300.0","50.73","39.6142","72.6496","57.7565","51.9671","300.0","300.0","300.0","79.2243","126.139","300.0","216.046","55.8237","53.1005","300.0","300.0","35.1954","98.1128","300.0","300.0","300.0","36.5389","300.0","300.0","300.0","257.744","71.0527","300.0","29.0706","131.825","300.0","300.0","300.0","300.0","300.0","300.0","37.8338","300.0","300.0","47.0647","66.3594","62.9104","177.042","300.0","300.0","300.0","300.0","25.1472","73.7287","300.0","44.397"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal006.cnf","246407","39.3278","300.0","300.0","300.0","185.334","300.0","300.0","300.0","9.01655","300.0","300.0","300.0","300.0","300.0","300.0","26.9372","30.9505","300.0","300.0","11.3435","300.0","27.7625","22.1885","300.0","300.0","300.0","272.701","16.0357","300.0","300.0","300.0","300.0","50.6138","300.0","14.9248","300.0","300.0","300.0","300.0","300.0","5.32973","300.0","163.264","300.0","300.0","300.0","223.197","60.4658","4.08171","3.87904","48.0458","274.978","66.2699","4.20579","146.389","300.0","300.0","51.4798","68.8536","300.0","26.1807","42.8647","23.8486","300.0","300.0","1.77845","14.1456","300.0","300.0","300.0","14.281","300.0","122.471","300.0","25.3511","300.0","300.0","6.04099","18.1555","300.0","300.0","300.0","300.0","300.0","300.0","11.7068","300.0","300.0","55.1515","35.2558","23.9947","300.0","300.0","300.0","300.0","300.0","6.36666","18.8313","300.0","57.5532"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal009.cnf","9676039","0.040023","0.27267","10.1272","12.7229","11.6328","10.7556","10.5484","17.5473","0.118376","21.5029","3.56797","0.128439","15.8351","1.92","13.74","0.295594","0.096909","0.240886","2.06588","0.380074","300.0","0.598737","0.289866","2.24815","3.04514","0.609492","0.044595","0.246702","0.697361","3.5809","11.8055","4.26682","0.277184","16.3679","0.036079","8.9129","11.0191","5.13308","0.457774","4.04164","0.081339","0.586761","0.214844","10.0878","6.42059","1.62678","0.244335","0.040915","0.066594","0.032794","0.251126","0.342439","3.3155","0.036714","0.04567","4.4743","9.80682","0.038744","0.593638","5.05087","0.255442","0.343322","0.035635","16.02","1.05061","0.269959","0.65262","7.58688","2.68794","9.77187","0.251964","2.22282","0.274544","15.24","0.040603","0.53135","12.2645","0.059963","0.071095","0.487391","10.6961","10.666","11.5235","5.36237","0.495859","0.037613","9.74972","11.4574","0.40739","0.253436","0.034968","10.3729","27.0354","0.05934","10.7455","10.1816","0.32298","0.03535","11.6164","0.099872"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal009.cnf","4875297","23.8555","6.44202","300.0","300.0","233.352","300.0","300.0","300.0","1.71516","300.0","300.0","300.0","300.0","300.0","300.0","4.4133","1.0544","17.2417","300.0","2.24298","300.0","25.5711","2.37427","300.0","300.0","300.0","0.72555","2.73444","300.0","300.0","300.0","300.0","2.43931","300.0","2.46167","300.0","300.0","300.0","11.9131","300.0","0.511387","300.0","1.0266","300.0","300.0","300.0","2.49949","0.917139","0.884899","1.9522","18.0604","7.27256","94.2556","1.08832","0.429729","300.0","300.0","0.65988","42.3128","300.0","5.68315","8.79191","0.659629","300.0","300.0","2.38502","0.643367","300.0","300.0","300.0","2.46431","300.0","2.38917","300.0","2.79136","19.7942","300.0","1.28754","2.0168","300.0","300.0","300.0","300.0","300.0","300.0","0.429663","300.0","300.0","8.96732","2.86119","3.11395","300.0","300.0","0.473434","300.0","300.0","3.65569","2.14513","300.0","1.46284"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal002.cnf","5890539","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal005.cnf","1373858","4.73225","6.73512","300.0","272.404","53.6617","51.1662","300.0","300.0","1.43672","300.0","300.0","300.0","300.0","300.0","292.753","3.33715","1.14881","20.3521","300.0","1.60701","300.0","5.03136","1.36783","300.0","300.0","300.0","0.543015","2.2572","159.919","247.591","98.641","236.927","1.34312","300.0","4.65789","300.0","300.0","300.0","300.0","73.3974","0.616186","300.0","0.761332","48.1837","300.0","300.0","4.79874","0.250885","1.39284","0.195872","3.83302","10.5315","17.7976","0.169475","1.91188","144.295","300.0","2.86092","4.64067","85.9121","2.3442","13.0174","0.763311","134.549","36.8381","4.1163","3.51466","300.0","300.0","224.948","0.572219","300.0","5.08654","300.0","4.25313","4.32778","300.0","4.78792","0.455018","300.0","273.225","54.8019","300.0","300.0","300.0","0.931935","258.321","228.227","2.569","1.70222","0.615691","49.6285","300.0","300.0","54.5262","300.0","7.3238","0.181092","264.464","1.3103"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal007.cnf","12722784","138.612","300.0","300.0","300.0","300.0","300.0","300.0","300.0","15.8187","300.0","300.0","300.0","300.0","300.0","300.0","72.8587","78.2196","300.0","300.0","180.401","300.0","46.076","42.1512","300.0","300.0","300.0","122.858","197.202","300.0","300.0","300.0","300.0","300.0","300.0","3.25707","300.0","300.0","300.0","300.0","300.0","40.3474","300.0","52.5546","300.0","300.0","300.0","63.5113","300.0","6.78236","1.44608","153.548","215.206","180.329","22.4658","300.0","300.0","300.0","41.7778","228.955","300.0","20.8382","172.081","13.2702","300.0","300.0","35.103","54.4072","300.0","300.0","300.0","41.7187","300.0","300.0","300.0","143.937","300.0","300.0","13.9801","158.07","300.0","300.0","300.0","300.0","300.0","300.0","35.2307","300.0","300.0","32.4013","110.643","158.925","300.0","300.0","300.0","300.0","300.0","300.0","12.8869","300.0","85.2827"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal003.cnf","569086","0.002194","0.006847","0.007899","0.008048","0.002868","0.008557","0.008406","0.003545","0.005069","0.003047","0.003807","0.004494","0.007515","0.002404","0.009552","0.007593","0.0027","0.005627","0.005009","0.005043","0.003585","0.006104","0.006234","0.002132","0.002897","0.006325","0.003119","0.005211","0.004824","0.007185","0.008298","0.007048","0.006864","0.003972","0.00235","0.00287","0.00875","0.007733","0.006453","0.007604","0.002304","0.006775","0.002125","0.008224","0.007276","0.003798","0.005885","0.003803","0.002818","0.003287","0.002711","0.00548","0.009018","0.003344","0.00252","0.007248","0.006278","0.002313","0.00628","0.006194","0.005217","0.003185","0.002212","0.009642","0.006877","0.006045","0.002286","0.00389","0.004849","0.008303","0.005939","0.007787","0.005776","0.004183","0.002223","0.003902","0.00965","0.002166","0.00309","0.005462","0.007392","0.006952","0.008466","0.008464","0.005518","0.003442","0.0055","0.007812","0.006892","0.005794","0.003132","0.00714","0.007913","0.004548","0.008186","0.009262","0.006795","0.002207","0.008008","0.002201"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal010.cnf","8851009","9.34176","3.0041","300.0","300.0","300.0","300.0","300.0","300.0","1.02807","300.0","300.0","69.8409","300.0","300.0","300.0","3.58981","0.974583","10.3731","300.0","3.3985","300.0","28.342","2.53715","300.0","300.0","300.0","1.23041","2.15577","300.0","300.0","300.0","300.0","5.42035","300.0","0.692218","300.0","300.0","300.0","300.0","300.0","0.315759","300.0","0.566656","300.0","300.0","300.0","1.85047","1.1746","0.782549","0.633735","44.8093","5.50296","140.808","0.473322","0.797888","300.0","300.0","1.68335","48.5524","300.0","2.36265","0.650558","2.41926","300.0","16.9151","7.42969","4.48546","300.0","300.0","300.0","2.4134","300.0","2.19871","300.0","3.34327","24.5283","300.0","0.616331","13.5797","300.0","300.0","300.0","300.0","300.0","300.0","0.368368","300.0","300.0","17.9344","1.96988","1.755","300.0","300.0","300.0","300.0","300.0","4.401","4.53883","300.0","2.82716"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal007.cnf","122427","2.9579","85.5538","300.0","300.0","300.0","300.0","300.0","300.0","11.2891","300.0","300.0","300.0","300.0","300.0","300.0","6.58071","41.7805","130.606","300.0","22.1538","300.0","25.5511","3.12502","300.0","300.0","300.0","11.5725","16.7971","300.0","300.0","300.0","300.0","13.7563","300.0","5.70265","300.0","300.0","300.0","300.0","300.0","1.62086","300.0","20.5723","300.0","300.0","300.0","9.76056","40.9169","5.74187","3.57612","19.6961","14.3942","78.8906","10.3658","48.5195","300.0","300.0","70.3215","38.3834","300.0","4.31958","24.6151","24.8436","300.0","300.0","5.64501","8.43","300.0","300.0","300.0","9.08436","300.0","40.4824","300.0","105.981","119.512","300.0","22.4593","10.1288","300.0","300.0","300.0","300.0","300.0","300.0","5.71131","300.0","300.0","10.677","22.1007","10.9344","300.0","300.0","300.0","300.0","300.0","22.0656","26.6457","300.0","10.461"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal005.cnf","1667257","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal007.cnf","3374749","0.011965","0.079488","0.911875","0.957292","0.062953","0.937316","1.38349","0.057686","0.038615","0.064248","0.06031","0.050841","0.54683","0.02285","1.01647","0.078101","0.03041","0.063628","0.144785","0.040122","1.03865","0.084191","0.072038","0.023762","0.056667","0.073825","0.015526","0.066213","0.073331","0.313198","0.947384","0.360041","0.070723","0.05417","0.012111","0.055552","1.44079","0.5162","0.082208","0.31098","0.029352","0.084051","0.035669","0.917113","0.30279","0.032277","0.063256","0.018186","0.018503","0.019093","0.040244","0.082847","0.299234","0.011994","0.016506","0.315399","0.075138","0.016654","0.073907","0.348876","0.07115","0.023295","0.011749","1.11551","0.085925","0.063165","0.02733","0.445529","0.079001","0.983406","0.06801","0.288576","0.06878","0.057197","0.012292","0.061961","1.17312","0.012308","0.053593","0.074045","0.915766","0.953629","0.932644","0.40203","0.074121","0.012813","0.23657","0.945814","0.075907","0.065502","0.013299","0.918162","1.62919","0.021152","0.93691","1.02202","0.083332","0.012298","0.935981","0.011605"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal002.cnf","3468665","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal008.cnf","1206692","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","262.178","300.0","300.0","300.0","300.0","300.0","300.0","55.0939","168.13","300.0","300.0","45.7","300.0","119.033","15.5945","300.0","300.0","300.0","102.162","106.767","300.0","300.0","300.0","300.0","300.0","300.0","57.1614","300.0","300.0","300.0","300.0","300.0","3.04442","300.0","221.881","300.0","300.0","300.0","263.925","300.0","191.171","206.786","289.855","300.0","300.0","3.61922","300.0","300.0","300.0","36.8246","300.0","300.0","35.7516","41.6032","300.0","300.0","300.0","51.5091","155.828","300.0","300.0","300.0","104.953","300.0","300.0","300.0","300.0","266.816","300.0","217.683","300.0","300.0","300.0","300.0","300.0","300.0","300.0","213.221","300.0","300.0","89.5628","105.764","277.881","300.0","300.0","300.0","300.0","300.0","300.0","280.183","300.0","113.449"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal005.cnf","7532838","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal010.cnf","15033624","0.154654","0.556248","48.3019","55.3475","15.7518","29.5379","29.1094","23.2829","0.195165","39.5872","42.0587","0.427493","95.2622","62.5184","29.4954","0.51652","0.149189","0.435452","4.55455","3.83714","300.0","1.59944","0.493993","80.1063","1.51569","180.087","0.248418","0.477793","14.5719","24.5443","23.3217","13.4878","0.477056","21.2699","0.055191","24.2664","31.5022","35.5936","0.821912","9.25616","0.120321","192.83","0.112632","28.3776","11.2927","11.1831","0.406917","0.064721","0.134003","0.049706","0.691735","0.647696","9.0405","0.052911","0.081","13.2346","8.16278","0.07169","2.09151","11.7567","0.4741","0.133115","0.051985","50.1133","4.6542","0.505839","0.130329","92.8115","0.991783","21.0643","0.77034","6.82853","0.474411","15.8949","0.206988","1.03865","40.4964","0.060393","0.160505","11.3778","29.2372","29.1583","28.8592","31.4422","213.407","0.065234","35.6799","32.6122","1.29738","0.390759","0.057336","29.4549","47.8892","0.096189","30.8995","21.4782","4.59627","0.054494","28.9692","0.099049"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal003.cnf","13133331","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal004.cnf","14863963","0.002778","0.009224","0.021958","0.019816","0.003535","0.021342","0.021228","0.003492","0.006621","0.003938","0.003671","0.006072","0.0115","0.002758","0.020854","0.00943","0.003019","0.008145","0.00806","0.00611","0.006778","0.008981","0.008193","0.002901","0.004802","0.009133","0.00308","0.007966","0.00792","0.011615","0.020802","0.013369","0.009612","0.004641","0.003983","0.003874","0.022871","0.012976","0.008804","0.011721","0.003276","0.0084","0.003225","0.023352","0.012126","0.00317","0.009181","0.003201","0.00385","0.00323","0.004925","0.009558","0.013302","0.003124","0.003937","0.012341","0.008032","0.003271","0.008396","0.013215","0.008784","0.004359","0.004431","0.019876","0.009707","0.008864","0.002959","0.005382","0.006678","0.021343","0.008715","0.011995","0.008663","0.004905","0.004534","0.005959","0.021636","0.003695","0.005143","0.008665","0.021637","0.020881","0.020667","0.013996","0.009398","0.003128","0.008171","0.023209","0.009274","0.00777","0.004006","0.020582","0.015947","0.004555","0.021757","0.02261","0.009603","0.003012","0.021224","0.002751"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal007.cnf","12117689","29.3752","300.0","300.0","300.0","300.0","300.0","300.0","300.0","186.846","300.0","300.0","300.0","300.0","300.0","300.0","300.0","83.0555","300.0","300.0","300.0","300.0","83.2649","287.448","300.0","300.0","300.0","29.0884","15.2426","300.0","300.0","300.0","300.0","300.0","300.0","28.1966","300.0","300.0","300.0","300.0","300.0","6.90756","300.0","300.0","300.0","300.0","300.0","62.4328","300.0","300.0","94.8812","300.0","300.0","300.0","258.613","300.0","300.0","300.0","270.057","194.214","300.0","92.848","71.5369","83.9442","300.0","300.0","300.0","213.423","300.0","300.0","300.0","117.223","300.0","300.0","300.0","300.0","300.0","300.0","37.1261","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","13.476","81.2341","300.0","300.0","300.0","300.0","300.0","300.0","6.00127","300.0","106.099"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal004.cnf","5972777","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal004.cnf","1864556","0.347864","0.864511","42.9226","20.919","9.86284","11.3223","31.0801","13.575","0.51555","87.4529","28.7319","8.08548","50.9671","2.84627","26.64","0.374662","0.101362","0.622489","78.0506","0.724982","300.0","0.840244","0.299763","3.45466","0.590332","3.90141","0.362992","0.265106","4.58203","3.41396","19.2046","95.1305","0.217232","116.477","0.056738","34.5254","26.8799","25.7287","300.0","3.33107","0.038153","6.4483","0.113891","11.0948","3.20239","2.70723","0.170952","1.17336","0.077913","0.052195","0.533686","2.74017","3.0016","0.123398","0.052441","7.05696","14.3191","0.187516","1.23181","22.8134","0.287447","1.64502","0.151005","16.2054","1.61644","0.36904","0.328218","300.0","0.582388","38.8178","0.170007","1.84075","0.179491","68.6206","0.260247","0.40141","32.9804","0.177543","0.226187","5.29102","38.5276","11.0425","92.1522","15.7262","5.57119","0.117382","24.554","17.1198","0.315416","0.208369","0.097259","13.7668","33.6684","300.0","20.2074","33.5866","0.417286","0.026708","49.4523","0.089944"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal001.cnf","11758659","14.6136","1.16571","220.749","20.1967","5.97685","258.855","111.005","300.0","0.689333","78.124","300.0","1.46245","300.0","28.5021","185.676","0.411438","0.571534","0.662408","37.9253","0.454762","26.1434","0.751782","11.9193","48.5083","54.833","300.0","0.716841","0.705603","38.6956","300.0","85.8197","300.0","0.682156","300.0","0.602158","300.0","167.252","30.8655","300.0","146.204","0.691123","300.0","0.45394","3.76588","123.404","47.5367","0.630128","0.668772","23.8571","0.560524","0.478076","0.796255","1.69491","0.4893","1.36624","300.0","19.0527","0.963201","1.11821","41.4658","0.664551","1.01046","0.538944","23.8043","25.5417","0.376062","0.621814","28.9871","32.3448","119.23","0.426282","40.2614","1.15647","300.0","1.44635","0.622179","22.3257","0.340411","1.16563","300.0","301.0","122.881","214.972","40.2687","300.0","0.57394","23.3654","156.752","0.414158","0.83312","0.540158","7.98086","35.7123","300.0","49.5578","96.8481","0.562736","0.522314","293.067","0.597163"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal001.cnf","9777147","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal008.cnf","16651021","0.014134","0.102491","1.53351","1.73367","0.072322","1.41985","1.3701","0.069404","0.051234","0.075189","0.070453","0.055696","0.870771","0.036518","1.54389","0.100196","0.046885","0.083182","0.244961","0.050914","1.91103","0.141934","0.093223","0.035361","0.070495","0.141361","0.015282","0.083843","0.098737","0.433881","1.51979","0.610082","0.09304","0.069099","0.014467","0.065826","1.42304","1.00631","0.095214","0.425482","0.041279","0.13541","0.029786","1.3881","0.423711","0.051667","0.08151","0.022059","0.023738","0.023991","0.063578","0.111587","0.38896","0.014291","0.015828","0.467901","0.081038","0.022789","0.140834","0.507808","0.09163","0.056726","0.014459","2.00941","0.118576","0.087945","0.052091","1.03309","0.063859","1.55658","0.085859","0.314938","0.091896","0.065423","0.014657","0.080493","1.80232","0.015173","0.044737","0.120923","1.46968","1.49715","1.54588","0.705441","0.113337","0.014849","0.326816","1.49085","0.103353","0.08207","0.014358","1.43074","3.57299","0.022834","1.46882","1.64693","0.109485","0.01472","1.53225","0.016298"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal001.cnf","13002770","12.1375","1.24955","108.262","17.7936","5.26806","73.57","96.8687","300.0","0.353262","62.6621","300.0","1.30001","133.803","19.109","133.534","0.311636","0.434405","0.499557","21.5594","0.276465","18.4241","0.580482","7.63324","31.919","27.2771","300.0","0.361647","0.452046","12.0311","300.0","128.008","300.0","0.441506","300.0","0.389445","300.0","150.651","21.1282","300.0","300.0","0.369915","300.0","0.560142","3.15276","300.0","13.3227","0.39892","0.529602","9.68995","0.500046","0.373705","0.532923","1.33196","0.3727","1.112","300.0","8.77941","0.713835","0.801353","17.437","0.664222","0.529894","0.368747","27.9657","18.1997","0.278853","0.544274","20.7282","15.195","146.456","0.301867","17.0108","1.12162","300.0","0.858749","0.471854","15.065","0.244935","1.05128","300.0","67.0546","53.9035","81.477","22.4964","300.0","0.377323","22.2841","77.0848","0.319943","0.38726","0.482529","6.91751","18.7739","300.0","29.3263","105.984","0.366723","0.368113","69.1864","0.250812"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal010.cnf","15439074","0.247139","3.18815","300.0","300.0","204.83","300.0","300.0","300.0","0.770621","300.0","300.0","39.9122","300.0","300.0","300.0","1.81001","0.529567","1.32601","50.03","1.47544","300.0","14.3231","1.56502","300.0","300.0","300.0","0.504422","1.50031","300.0","241.706","300.0","300.0","2.13978","300.0","0.154736","300.0","300.0","300.0","6.29215","140.094","0.626608","300.0","0.528616","300.0","300.0","132.434","1.28472","0.17186","0.370643","0.142149","13.4071","12.859","76.8628","0.144109","0.576946","294.063","300.0","0.36726","17.7703","285.879","2.8366","1.21955","0.188678","300.0","300.0","1.827","0.693173","300.0","300.0","300.0","1.27806","300.0","1.62901","300.0","0.204312","13.5116","300.0","1.51622","0.709956","300.0","300.0","300.0","300.0","300.0","300.0","0.195502","300.0","300.0","55.0036","1.54774","0.171547","300.0","300.0","0.325493","300.0","300.0","301.0","0.190636","300.0","0.340798"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal005.cnf","6650773","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal005.cnf","7378580","0.056951","0.348954","16.5681","34.1601","18.6539","16.5228","52.5445","18.4567","0.235819","41.3636","43.7041","17.3381","88.6751","34.4581","95.2664","0.338247","0.13158","0.510313","2.21697","0.294657","300.0","1.33087","0.296318","31.0917","26.4611","18.1827","0.086747","0.276504","40.5744","6.03059","16.3015","8.35568","0.397798","300.0","0.049502","300.0","50.9401","21.9561","0.559937","19.0269","0.112386","4.52571","0.112056","16.376","42.7599","4.74905","0.289051","0.152856","0.135124","0.044768","1.45806","0.415321","5.92411","0.041615","0.126314","9.30424","88.9976","0.126201","1.74389","6.35867","0.457616","0.11282","0.096596","34.3507","18.4673","0.272183","1.28221","300.0","27.3678","30.9824","0.699479","2.50421","0.357913","300.0","0.088679","0.684427","25.6994","0.054955","0.12344","17.3633","22.5802","16.2984","16.5041","16.773","6.50645","0.137813","89.4052","16.5257","0.554972","0.259247","0.053057","16.4245","40.2387","0.082886","16.0105","33.3974","0.405394","0.038657","16.5679","0.378201"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal006.cnf","12973813","0.004863","0.02383","0.108966","0.169854","0.008916","0.106982","0.116174","0.00859","0.013592","0.010128","0.008842","0.014662","0.048067","0.005551","0.112947","0.024787","0.006478","0.021262","0.027786","0.014034","0.021013","0.023764","0.023202","0.004757","0.009516","0.023722","0.006217","0.020321","0.019037","0.042112","0.108428","0.048033","0.023116","0.010173","0.00501","0.009086","0.120622","0.05043","0.021268","0.041088","0.006895","0.023971","0.006248","0.104358","0.040317","0.007758","0.020766","0.007209","0.008425","0.008088","0.008304","0.024374","0.046935","0.004943","0.005774","0.04413","0.020067","0.005848","0.021734","0.042108","0.021365","0.009922","0.005835","0.113482","0.023881","0.020405","0.006409","0.021294","0.015236","0.120058","0.020828","0.040246","0.022434","0.010219","0.006018","0.012325","0.105316","0.006576","0.008217","0.02132","0.108357","0.106416","0.108997","0.052585","0.021361","0.006126","0.027769","0.111283","0.022584","0.022818","0.005948","0.104187","0.089785","0.010035","0.107245","0.129106","0.025967","0.00628","0.110552","0.006722"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal002.cnf","14361435","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal001.cnf","6664036","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","260.904","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","295.352","300.0","281.161","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","278.221","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","206.325","300.0","300.0","300.0","300.0","300.0","300.0","300.0","209.552","300.0","300.0","199.824","300.0","300.0","300.0","300.0","300.0","300.0","300.0","164.764","300.0","300.0","233.729"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal009.cnf","6893657","1.62617","10.5352","300.0","300.0","204.657","300.0","300.0","300.0","1.09385","300.0","300.0","19.7208","300.0","300.0","300.0","2.68987","2.80521","7.57409","300.0","2.78536","300.0","23.3745","11.4248","300.0","300.0","300.0","0.228217","2.0951","300.0","300.0","300.0","300.0","2.83986","300.0","3.07408","300.0","300.0","300.0","300.0","300.0","0.811678","300.0","0.651401","300.0","300.0","300.0","1.46279","0.332346","0.457112","4.74646","10.6685","3.80178","83.9691","0.155254","1.06949","300.0","300.0","1.56547","35.0231","265.611","2.70461","4.96186","1.45234","300.0","300.0","28.4136","0.392065","300.0","300.0","300.0","1.65529","300.0","4.39672","300.0","2.0326","9.11763","300.0","2.91128","5.12275","300.0","300.0","300.0","300.0","300.0","300.0","0.198064","300.0","300.0","6.38196","3.1311","0.991991","300.0","300.0","300.0","300.0","300.0","2.36725","0.171734","300.0","2.3794"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal004.cnf","1537815","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal007.cnf","7436927","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","235.572","300.0","300.0","300.0","300.0","300.0","137.715","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","229.911","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","37.6698","300.0","300.0","300.0","45.3778","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal009.cnf","525211","0.002727","0.008361","0.011118","0.016064","0.003153","0.011578","0.011932","0.003118","0.005453","0.003248","0.003201","0.005241","0.005708","0.002706","0.011669","0.007798","0.004926","0.007535","0.005056","0.004722","0.003695","0.006505","0.007586","0.002188","0.003088","0.00643","0.003948","0.007125","0.006192","0.007977","0.011695","0.007836","0.00791","0.003082","0.003694","0.003316","0.012316","0.008208","0.007468","0.006831","0.004438","0.007448","0.003848","0.011271","0.006312","0.002774","0.007294","0.003551","0.004859","0.003266","0.003167","0.008408","0.007505","0.003718","0.002373","0.006594","0.006842","0.004504","0.00673","0.006769","0.00764","0.004236","0.004107","0.021527","0.008082","0.007099","0.002475","0.005037","0.006339","0.012476","0.006849","0.005992","0.008262","0.004404","0.002867","0.00388","0.012683","0.003045","0.004013","0.007801","0.012046","0.012433","0.011881","0.007861","0.008483","0.003032","0.006241","0.012396","0.006648","0.007458","0.002768","0.012898","0.010528","0.003727","0.011554","0.014027","0.007084","0.002804","0.01203","0.0023"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal002.cnf","13741156","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal007.cnf","1725330","6.45436","0.884795","163.453","105.061","67.2573","83.2665","300.0","300.0","0.49806","300.0","48.7819","19.1225","110.116","300.0","231.805","1.67564","0.295373","0.625642","103.102","0.370733","300.0","6.31192","3.93461","300.0","300.0","300.0","0.122825","0.868523","75.5202","194.064","88.7286","89.2672","1.5946","300.0","0.134081","300.0","300.0","149.299","2.4966","123.729","0.740172","300.0","0.169274","86.7997","82.6573","27.3137","0.663078","0.152896","0.31033","0.145976","1.17126","1.26007","28.246","0.102565","0.275843","44.0534","300.0","0.570774","13.1523","82.2308","0.80951","0.644059","0.089075","130.528","146.816","0.772671","0.865893","300.0","300.0","150.724","0.841981","300.0","0.945799","300.0","0.361388","3.36802","170.248","0.326378","2.42078","300.0","90.607","86.8513","105.36","88.665","300.0","0.355215","300.0","135.916","2.04288","0.686624","0.143782","88.009","221.96","11.3135","86.811","244.212","1.48158","0.106482","102.408","0.359072"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal003.cnf","5499002","300.0","300.0","300.0","300.0","99.7376","300.0","300.0","300.0","44.7162","265.598","300.0","300.0","300.0","300.0","300.0","300.0","292.866","300.0","300.0","28.3388","300.0","300.0","300.0","300.0","300.0","300.0","300.0","214.547","300.0","300.0","300.0","300.0","7.13943","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.6182","300.0","123.409","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","119.34","300.0","300.0","300.0","300.0","255.463","300.0","300.0","144.455","300.0","300.0","300.0","300.0","34.1877","156.449","300.0","300.0","300.0","23.3373","300.0","300.0","300.0","300.0","300.0","300.0","193.32","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","38.0684","300.0","300.0","300.0","300.0","300.0","300.0","300.0","26.6227","300.0","300.0","282.339"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal006.cnf","16772328","13.904","12.8516","300.0","300.0","175.857","300.0","300.0","300.0","2.30369","300.0","300.0","300.0","300.0","300.0","300.0","4.13761","2.01","195.252","300.0","5.96395","300.0","9.74264","4.79428","300.0","300.0","300.0","9.78522","3.02583","300.0","300.0","300.0","181.543","4.17885","300.0","14.8886","300.0","300.0","300.0","300.0","289.788","7.66629","300.0","5.26149","201.934","300.0","300.0","1.28133","6.76456","0.578074","11.7379","12.4124","12.5884","83.6174","1.45372","19.4302","228.619","300.0","5.42835","29.8549","300.0","8.01748","1.1633","0.235942","300.0","81.8216","1.15175","3.46542","300.0","300.0","300.0","6.04669","69.2645","5.37332","300.0","8.1825","94.0685","300.0","5.79132","73.9957","300.0","300.0","300.0","300.0","300.0","300.0","1.37087","300.0","300.0","5.33032","1.24727","1.15613","300.0","300.0","300.0","300.0","300.0","4.45329","5.95643","300.0","3.36062"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal002.cnf","11859034","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal009.cnf","5737046","43.2915","83.5409","300.0","300.0","300.0","300.0","300.0","300.0","8.83446","300.0","300.0","300.0","300.0","300.0","300.0","59.3919","9.98689","300.0","300.0","48.8235","300.0","82.7812","4.06698","300.0","300.0","300.0","72.9543","56.2521","300.0","300.0","300.0","300.0","15.2516","300.0","4.03209","300.0","300.0","300.0","21.5124","300.0","7.68579","300.0","12.8518","300.0","300.0","300.0","3.02801","206.258","8.49182","1.21542","97.5686","67.6641","300.0","2.61014","27.9974","300.0","300.0","1.4069","131.682","300.0","11.8564","79.7328","4.62389","300.0","300.0","32.5149","21.0996","300.0","300.0","300.0","141.191","300.0","6.10893","300.0","15.862","296.543","300.0","4.10937","31.1143","300.0","300.0","300.0","300.0","300.0","300.0","23.0101","300.0","300.0","75.64","19.2975","29.1178","300.0","300.0","0.731041","300.0","300.0","53.6785","0.367609","300.0","6.26352"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal003.cnf","10988544","0.00445","0.019336","0.101493","0.096193","0.009908","0.097079","0.102591","0.009233","0.011631","0.010748","0.012943","0.012726","0.068809","0.00515","0.100173","0.019054","0.007079","0.019369","0.027005","0.013798","0.032715","0.022357","0.019399","0.005391","0.010385","0.022484","0.005942","0.018181","0.016625","0.046771","0.097662","0.046797","0.01906","0.010251","0.005382","0.010072","0.098957","0.055239","0.018742","0.047834","0.00668","0.02116","0.007267","0.100976","0.046669","0.005681","0.017252","0.008214","0.007994","0.006417","0.010289","0.020533","0.057043","0.005638","0.005541","0.050934","0.018993","0.006362","0.022538","0.047738","0.017445","0.009658","0.005337","0.085733","0.019723","0.017359","0.007596","0.036594","0.014244","0.083127","0.017288","0.050123","0.020036","0.010979","0.004905","0.012343","0.141086","0.005632","0.008098","0.020966","0.097319","0.098894","0.099187","0.05067","0.020779","0.007125","0.043145","0.101395","0.020392","0.017854","0.006352","0.100516","0.099392","0.007935","0.097452","0.090584","0.019207","0.004744","0.098907","0.00592"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal006.cnf","12822545","0.021894","0.121343","2.08064","3.3404","0.208244","2.01461","2.14474","0.201115","0.05257","0.23512","0.191545","0.059223","2.45607","0.094185","2.10503","0.117201","0.03784","0.092956","0.391716","0.065232","8.92649","0.138655","0.098806","0.091379","0.179914","0.262288","0.082766","0.101143","0.176722","0.778203","2.07945","0.933484","0.103493","0.17471","0.018796","0.191705","2.14473","1.31095","0.150344","0.791846","0.023936","0.140218","0.026985","2.03531","0.777959","0.120511","0.093672","0.019312","0.032269","0.014846","0.083679","0.128153","0.808735","0.01647","0.022618","1.00785","0.218927","0.016989","0.250697","0.855299","0.097248","0.040264","0.016171","2.17089","0.207644","0.103271","0.122525","9.74969","0.100574","2.4737","0.103095","0.464468","0.105398","0.189634","0.02327","0.199885","3.44269","0.018212","0.268554","0.12848","1.98555","2.05541","2.07017","0.890138","0.127703","0.017522","0.472934","2.07326","0.129992","0.097548","0.018079","1.98275","4.49142","0.029154","2.03127","2.58345","0.118891","0.016152","2.05224","0.033467"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal010.cnf","1600999","5.91945","1.82739","226.248","300.0","157.031","200.476","218.704","300.0","0.899759","300.0","300.0","8.49023","208.928","300.0","228.496","1.29394","0.298127","1.0522","29.6191","0.862809","300.0","9.37016","1.36602","300.0","300.0","75.314","0.406534","1.18223","300.0","212.687","300.0","230.534","1.09625","300.0","0.122991","300.0","196.757","189.32","3.49615","139.43","0.235866","28.3766","0.419882","214.035","300.0","34.071","1.00035","0.293334","0.32974","0.106344","2.79078","6.80953","41.6734","0.113251","0.359364","263.205","300.0","0.184189","12.6196","218.35","1.39551","0.277818","0.115129","214.614","9.691","1.17741","0.89924","300.0","43.3743","267.624","1.34376","300.0","1.2037","300.0","0.633212","5.55892","210.99","0.413669","1.24012","66.0913","300.0","300.0","247.102","158.431","121.005","0.180856","300.0","237.043","3.32912","0.961844","0.158869","221.38","300.0","0.249104","217.383","300.0","2.71085","0.121862","239.672","0.357778"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal001.cnf","7461896","300.0","26.5677","300.0","244.638","20.5318","300.0","300.0","300.0","7.05609","180.6","300.0","30.5466","300.0","300.0","300.0","4.55725","4.97025","9.62593","300.0","4.33307","300.0","6.49115","300.0","300.0","300.0","300.0","5.75975","10.4634","300.0","300.0","300.0","300.0","5.18815","300.0","5.38448","300.0","300.0","300.0","300.0","300.0","5.9287","300.0","7.09647","14.6351","300.0","300.0","8.79573","12.1786","300.0","6.62634","4.1539","9.11803","8.54345","5.10238","31.3817","300.0","300.0","7.95326","11.8233","239.08","13.6603","6.16559","5.37176","300.0","300.0","4.85625","9.62509","300.0","300.0","300.0","3.7963","300.0","42.8741","300.0","21.7044","4.98771","300.0","3.45503","11.9934","300.0","300.0","300.0","300.0","300.0","300.0","5.44084","300.0","300.0","4.513","6.6071","6.0948","38.4651","300.0","300.0","300.0","300.0","3.30606","7.66993","300.0","3.99405"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal010.cnf","12571783","0.153733","0.840102","105.117","92.6787","16.5472","67.9991","130.143","12.5537","0.374463","15.4694","27.1794","0.416886","74.0752","300.0","50.0144","0.870587","0.186692","0.582148","9.55209","0.657492","300.0","5.18462","0.775777","300.0","300.0","300.0","0.213783","0.691629","300.0","26.7209","72.5556","52.2283","0.65269","13.0193","0.075354","14.1543","140.331","98.6887","1.49782","26.5763","0.167392","300.0","0.129353","62.3545","53.23","9.51274","0.618226","0.096326","0.196845","0.067075","1.40154","2.09483","17.2215","0.075923","0.115749","32.0953","300.0","0.080866","5.53992","31.0516","0.645859","0.174484","0.077733","133.111","8.7675","0.599569","0.145411","48.9558","300.0","64.5419","0.58868","300.0","0.930439","13.7659","0.07767","2.39292","68.8915","0.106801","0.684235","125.591","62.7982","72.2909","76.3819","59.2146","300.0","0.092598","23.7859","81.7811","1.92718","0.711926","0.091126","67.3041","110.085","0.14317","65.8595","69.6656","3.25934","0.076856","78.0943","0.118545"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal002.cnf","1467497","0.07087","0.173288","6.4047","0.333256","2.06751","35.0623","97.3925","234.688","0.041492","28.405","77.8546","3.48961","15.9862","0.040404","12.1263","0.134173","0.082694","0.174213","14.217","0.038875","2.51952","0.121052","0.1109","0.044341","0.167953","17.6757","0.174621","0.065972","0.075072","0.897714","11.7653","1.04311","0.182452","141.472","0.146897","132.478","25.3524","1.5115","300.0","4.24617","0.067876","62.3624","0.060097","1.1827","2.65935","0.054493","0.113325","0.145858","0.116809","0.119251","0.05389","0.248352","0.427433","0.017224","0.046055","6.46223","0.075205","0.25191","0.179065","6.25952","0.133091","0.168374","0.067132","28.0407","0.071895","0.194978","0.104724","1.95893","0.145825","0.429611","0.057708","0.198122","0.246641","300.0","0.074159","0.218342","301.0","0.012299","0.204862","185.615","1.91066","25.1409","81.8906","2.42212","208.665","0.486268","6.19","2.28424","0.071104","0.157059","0.015477","2.37945","5.98679","300.0","6.82189","0.43852","0.213","0.159674","11.9742","0.010489"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal004.cnf","16147799","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","223.84","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","289.213","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","297.347","300.0","300.0","300.0","300.0","144.197","154.352","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal007.cnf","14003964","92.1104","29.1001","300.0","300.0","300.0","300.0","300.0","300.0","6.66589","300.0","300.0","300.0","300.0","300.0","300.0","21.2152","22.0672","300.0","300.0","26.0189","300.0","61.9522","49.2934","300.0","300.0","300.0","32.2751","6.32915","300.0","300.0","300.0","300.0","26.3947","300.0","8.95904","300.0","300.0","300.0","300.0","300.0","0.532412","300.0","18.9709","300.0","300.0","300.0","38.6448","6.26585","19.6932","34.3789","8.64039","300.0","167.53","10.2304","41.3953","300.0","300.0","65.7986","59.86","300.0","60.412","2.3004","17.663","300.0","300.0","22.9261","4.60114","300.0","300.0","300.0","34.6966","300.0","23.1032","300.0","292.203","198.014","300.0","22.4216","65.6552","300.0","300.0","300.0","300.0","300.0","300.0","11.587","300.0","300.0","17.7025","4.33965","3.29471","300.0","300.0","300.0","300.0","300.0","72.1754","21.8391","300.0","12.7801"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal001.cnf","3345711","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal004.cnf","8079663","0.002736","0.006838","0.013041","0.014812","0.003262","0.012466","0.012353","0.003272","0.00555","0.00295","0.003245","0.006419","0.007149","0.002326","0.012458","0.008107","0.003074","0.006879","0.006596","0.004932","0.004813","0.006216","0.007615","0.002418","0.003175","0.006446","0.002747","0.008405","0.006145","0.008399","0.01277","0.008416","0.00758","0.004947","0.005155","0.002963","0.012315","0.009725","0.005874","0.007568","0.002841","0.007595","0.002854","0.012357","0.008568","0.005107","0.007152","0.002873","0.003651","0.004455","0.002742","0.006998","0.00852","0.003798","0.003018","0.008166","0.006987","0.003704","0.00785","0.008313","0.007332","0.003745","0.002428","0.013298","0.007074","0.007164","0.002646","0.004052","0.005774","0.013575","0.007448","0.008337","0.008051","0.003141","0.003831","0.003883","0.014322","0.002784","0.003608","0.006846","0.011861","0.011548","0.012393","0.009748","0.006993","0.002821","0.00635","0.012942","0.007103","0.006686","0.003891","0.01326","0.009904","0.003159","0.012451","0.013988","0.007583","0.002816","0.011446","0.00263"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal001.cnf","5325542","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal010.cnf","2442386","0.883596","1.72438","300.0","300.0","134.603","300.0","288.418","300.0","1.02862","300.0","300.0","10.3278","300.0","300.0","300.0","2.93478","0.377246","1.56449","59.0362","3.19228","300.0","15.8216","1.44555","300.0","300.0","300.0","0.167175","1.2608","300.0","98.9238","300.0","92.0691","1.69102","300.0","0.132786","300.0","288.935","247.215","5.3448","227.52","0.239207","300.0","1.63177","283.937","230.658","300.0","1.18763","0.192544","0.655805","0.118779","4.11419","2.77931","73.0758","0.128407","0.324617","134.222","300.0","0.447252","19.0517","132.015","1.76883","0.375942","0.126046","280.625","300.0","1.45853","1.71451","300.0","11.5988","300.0","6.55895","300.0","2.80578","300.0","0.608455","5.98319","300.0","1.10258","0.602807","300.0","300.0","300.0","300.0","243.692","300.0","0.232485","300.0","294.243","8.09011","2.27136","0.18855","300.0","300.0","0.262216","300.0","300.0","4.6178","0.14054","293.291","0.195568"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal006.cnf","6314384","0.539275","2.33073","253.816","125.914","66.3103","172.342","64.5654","300.0","0.710919","300.0","300.0","60.5469","200.466","300.0","300.0","0.814815","0.262843","2.48098","300.0","1.28598","300.0","3.33834","0.620346","300.0","300.0","33.4733","0.365373","1.24296","300.0","25.711","170.641","72.0481","1.65373","300.0","0.087921","300.0","67.282","51.5215","1.67087","91.6885","0.294195","48.1422","1.41732","74.6493","206.999","127.667","0.590952","0.163486","0.178308","0.10194","4.70494","1.24697","22.0698","0.135421","2.07125","75.7922","300.0","0.413378","5.87202","38.0787","0.744159","1.01975","0.086488","113.488","212.904","1.31587","0.34494","300.0","300.0","174.268","0.717772","134.633","1.0793","300.0","0.55128","3.2514","216.232","0.513205","0.482308","41.9954","248.479","169.135","61.5415","150.472","47.5114","1.64024","300.0","300.0","3.22455","0.529285","0.159731","114.131","115.217","0.156129","178.208","215.891","6.10855","0.240773","63.5537","0.32489"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal007.cnf","7636959","0.030104","0.20772","5.13008","7.03154","5.58723","5.28973","6.75378","4.01843","0.092391","4.80806","0.761946","0.11456","6.51042","0.551817","6.59455","0.242013","0.06144","0.162602","0.816381","0.114244","41.0991","0.570468","0.185418","0.53032","0.437728","0.456729","0.1551","0.18175","1.62104","2.11221","5.49112","2.5358","0.181848","5.7762","0.0269","5.27679","11.8577","4.48333","0.261434","2.01728","0.055555","0.931291","0.072732","5.26056","2.18691","1.20163","0.165055","0.028792","0.048175","0.023143","0.17198","0.265648","2.09565","0.024295","0.039083","2.48392","1.03514","0.035722","0.630426","2.3552","0.167995","0.145051","0.026646","6.49783","0.559647","0.195602","0.618774","26.9399","0.264104","5.26519","0.167598","1.00014","0.161694","4.01921","0.03141","0.330169","7.46642","0.033199","0.089312","1.22367","5.36531","5.48883","6.02927","3.25433","2.06724","0.026402","2.90056","5.33522","0.247411","0.162121","0.029822","5.25697","10.623","0.043317","5.43692","5.4725","0.220174","0.026151","6.11975","0.054244"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal007.cnf","16645395","0.77961","1.57779","160.548","300.0","101.746","300.0","300.0","300.0","0.563013","300.0","300.0","94.5313","300.0","300.0","300.0","1.02602","0.230256","5.03527","61.8466","2.60383","300.0","9.86512","1.13956","300.0","300.0","88.2088","0.700492","1.38829","300.0","300.0","227.087","290.359","2.03094","300.0","0.115643","300.0","300.0","300.0","3.25247","92.8756","0.487015","14.7467","0.386319","126.531","300.0","46.4646","0.787807","0.215255","0.351564","0.104394","5.67189","2.43107","37.8877","0.195707","1.76635","136.674","300.0","1.02369","16.1816","79.6471","1.03321","1.93948","0.105468","300.0","300.0","0.99934","0.321399","300.0","300.0","300.0","1.4308","300.0","1.93141","300.0","1.29409","5.02598","157.774","0.483312","45.4252","14.088","300.0","300.0","300.0","298.512","80.5855","0.15799","112.281","199.332","3.41","0.78886","0.333069","206.683","300.0","0.219949","282.587","300.0","1.13359","0.106819","300.0","2.67951"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal007.cnf","3288841","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","161.663","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","219.338","144.891","300.0","300.0","300.0","186.708","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","218.204"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal003.cnf","312381","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal001.cnf","13487769","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal010.cnf","8601404","0.00688","0.038414","0.207547","0.333393","0.012166","0.207164","0.213045","0.011376","0.020377","0.011973","0.012485","0.0261","0.075586","0.00629","0.193327","0.040345","0.010872","0.033349","0.040464","0.022349","0.032281","0.039149","0.039346","0.006564","0.012955","0.033358","0.007977","0.034543","0.030861","0.057982","0.22723","0.073199","0.040056","0.011423","0.009662","0.012237","0.22183","0.076277","0.034729","0.058699","0.010002","0.038358","0.008322","0.196109","0.057572","0.011082","0.033034","0.010541","0.012035","0.011537","0.009621","0.042017","0.067073","0.007892","0.007296","0.065817","0.034047","0.010612","0.036735","0.062798","0.033336","0.015981","0.007002","0.453377","0.040801","0.033046","0.008198","0.035218","0.02235","0.220303","0.032366","0.051553","0.035933","0.012494","0.007754","0.015375","0.274244","0.007903","0.011978","0.035633","0.211488","0.226618","0.226142","0.088544","0.035966","0.007889","0.057765","0.209855","0.037582","0.034749","0.007164","0.189216","0.173419","0.011752","0.201787","0.233561","0.037931","0.007259","0.234641","0.007598"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal002.cnf","6634980","0.003573","0.011406","0.028726","0.035693","0.005371","0.027874","0.029226","0.004834","0.007754","0.005304","0.00575","0.009837","0.02415","0.003062","0.028814","0.011383","0.004714","0.011404","0.01296","0.009231","0.009534","0.011952","0.010762","0.00328","0.005858","0.012449","0.004389","0.009529","0.010148","0.020571","0.030028","0.021268","0.010724","0.00508","0.005046","0.006273","0.029403","0.037266","0.010306","0.020015","0.003897","0.012267","0.00561","0.030151","0.019725","0.003276","0.010701","0.004575","0.005042","0.004122","0.005845","0.012022","0.03134","0.004745","0.003582","0.021115","0.009927","0.004588","0.011448","0.020616","0.010547","0.006414","0.004486","0.030828","0.011111","0.009724","0.004093","0.010462","0.012358","0.033067","0.010061","0.02121","0.010661","0.005118","0.006897","0.007858","0.038417","0.004348","0.005645","0.010849","0.028625","0.029246","0.029179","0.02151","0.01074","0.003556","0.032426","0.030278","0.012291","0.010032","0.005142","0.028561","0.029947","0.0057","0.027851","0.036377","0.010884","0.008023","0.02798","0.004288"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal006.cnf","11801546","24.5476","17.1903","300.0","300.0","77.912","300.0","300.0","300.0","2.64732","300.0","300.0","300.0","300.0","300.0","300.0","7.77033","1.56876","1.40063","300.0","9.21433","300.0","9.91737","16.7515","300.0","300.0","300.0","5.37953","1.17109","300.0","300.0","300.0","300.0","12.6938","300.0","1.05202","300.0","300.0","300.0","300.0","291.067","3.48525","300.0","6.79433","170.453","300.0","300.0","0.95851","0.347597","1.08571","0.951985","7.73673","4.61781","48.7687","11.8018","22.1531","227.989","300.0","7.26725","14.6533","300.0","2.8318","5.12854","0.270069","300.0","300.0","1.9007","1.60791","300.0","300.0","300.0","1.44594","300.0","7.8995","300.0","13.9936","4.59692","300.0","0.605257","0.30343","300.0","300.0","300.0","300.0","300.0","300.0","4.07614","300.0","300.0","5.01205","3.64181","3.07561","240.481","300.0","300.0","300.0","300.0","8.78358","2.48322","300.0","40.2877"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal004.cnf","6864616","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","247.582","300.0","300.0","300.0","300.0","300.0","300.0","179.842","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","242.208","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","36.2374","300.0","300.0","109.577","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.9404","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","34.5835","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal006.cnf","798369","0.020585","0.157908","7.87891","6.37737","1.91653","4.77452","7.84153","1.41785","0.074016","1.82474","1.29537","0.140746","5.0305","0.434436","5.52628","0.159437","0.060392","0.145407","0.554952","0.085973","301.0","0.407587","0.141313","0.435025","0.406727","0.825082","0.096874","0.140486","0.708595","1.72068","5.08071","1.92342","0.147036","1.84166","0.024812","1.86756","8.26495","4.57604","0.227836","1.60432","0.02288","0.602108","0.571903","4.88142","1.75486","0.594958","0.131546","0.02432","0.036074","0.019919","0.128201","0.175966","1.51303","0.021328","0.026107","1.97827","0.827864","0.025369","0.634101","1.95154","0.127231","0.102883","0.022461","6.81327","0.928273","0.159983","0.170662","84.1354","0.324117","3.01342","0.144886","0.890668","0.142643","1.69671","0.021825","0.224124","3.71633","0.024905","0.055636","0.664299","5.00249","4.96452","4.20107","1.34708","0.647319","0.029489","7.57294","4.94868","0.199722","0.135337","0.024854","4.4775","6.39342","0.037026","4.75893","3.16969","0.168743","0.024131","4.41909","0.027192"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal009.cnf","8864514","0.125388","1.31865","196.717","191.229","79.4766","121.715","141.989","300.0","0.763617","300.0","300.0","3.45825","112.36","300.0","181.9","1.13152","0.2922","0.874122","27.9635","6.65252","300.0","8.48622","0.894418","300.0","300.0","300.0","0.922289","1.0396","300.0","121.147","140.914","66.694","1.29892","300.0","0.095684","300.0","179.113","79.2626","3.17973","69.7176","0.222206","300.0","0.226933","119.316","113.307","152.908","0.757588","0.135641","0.2043","0.084157","5.84795","1.36157","28.671","0.103962","0.131613","162.348","300.0","0.248259","10.7479","71.7524","0.923775","0.333661","0.112428","175.803","111.009","0.855955","0.401042","199.066","300.0","147.077","1.06176","300.0","0.917252","300.0","0.875928","3.61303","158.341","0.299885","3.02536","300.0","139.111","121.318","167.498","100.608","300.0","0.137175","142.547","126.213","3.41557","0.75993","0.10796","105.829","172.441","0.180937","117.838","148.96","1.37255","0.101947","168.084","0.136677"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal003.cnf","4704182","58.5395","300.0","300.0","300.0","135.016","300.0","300.0","300.0","211.481","206.798","300.0","300.0","300.0","91.5819","300.0","56.3193","54.299","300.0","300.0","67.2813","300.0","154.527","294.152","102.843","117.522","300.0","171.989","300.0","300.0","300.0","300.0","300.0","154.693","300.0","99.946","300.0","300.0","300.0","300.0","300.0","75.9346","300.0","51.1015","28.1231","300.0","300.0","300.0","145.109","300.0","126.725","1.84673","300.0","188.957","234.476","48.2587","300.0","300.0","300.0","43.0992","102.89","12.1762","148.758","13.0944","300.0","143.726","1.71802","180.05","300.0","7.3549","300.0","34.1978","300.0","26.3168","300.0","300.0","300.0","300.0","23.2819","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.0774","33.3123","154.691","68.3211","300.0","300.0","248.584","300.0","65.7014","44.219","300.0","46.9479"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal008.cnf","3096547","0.890088","53.7956","300.0","300.0","300.0","300.0","300.0","300.0","2.41595","300.0","300.0","300.0","300.0","300.0","300.0","19.3257","0.638076","10.1208","300.0","12.6986","300.0","301.0","6.80227","300.0","300.0","300.0","25.5922","3.59414","300.0","300.0","300.0","300.0","4.8542","300.0","0.240627","300.0","300.0","300.0","12.7078","300.0","1.40995","300.0","10.0885","300.0","300.0","300.0","3.68883","33.4377","5.30628","0.223948","29.54","9.30936","161.668","5.15804","30.7481","300.0","300.0","17.5081","42.5902","300.0","41.2724","2.57537","5.8686","300.0","300.0","6.05976","6.70777","300.0","300.0","300.0","14.987","300.0","53.717","300.0","78.1723","25.2617","300.0","16.5851","1.04346","300.0","300.0","300.0","300.0","300.0","300.0","0.508986","300.0","300.0","172.85","2.08825","5.51456","300.0","300.0","0.476139","300.0","300.0","11.6398","0.850448","300.0","6.87"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal010.cnf","7901663","0.529158","4.08133","300.0","300.0","300.0","300.0","300.0","300.0","2.79574","300.0","300.0","300.0","300.0","300.0","300.0","3.37226","1.25259","2.45661","300.0","1.38245","300.0","33.7526","2.66463","300.0","300.0","300.0","1.7733","2.47056","300.0","300.0","300.0","300.0","4.48711","300.0","0.455981","300.0","300.0","300.0","300.0","300.0","0.684203","300.0","1.54215","300.0","300.0","300.0","2.38982","0.56764","1.26586","0.774157","17.5991","10.852","162.916","0.523673","0.565192","300.0","300.0","0.75382","51.6607","300.0","4.06869","3.58645","0.439878","300.0","300.0","5.12231","3.67059","300.0","300.0","300.0","5.50549","300.0","3.3334","300.0","14.5437","51.0213","300.0","7.89267","6.73022","300.0","300.0","300.0","300.0","300.0","300.0","0.475345","300.0","300.0","6.2163","4.36558","0.394098","300.0","300.0","300.0","300.0","300.0","8.22681","0.258362","300.0","0.86"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal002.cnf","1707903","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal010.cnf","8833227","0.171848","2.24376","300.0","300.0","125.165","300.0","300.0","300.0","0.803469","300.0","300.0","15.3151","300.0","300.0","300.0","6.20526","0.600783","2.71241","80.1122","0.976381","300.0","12.8593","1.607","300.0","300.0","300.0","0.414313","1.21471","300.0","228.027","300.0","156.796","3.84475","300.0","0.145297","300.0","300.0","110.979","4.74456","191.704","0.345192","300.0","0.73534","300.0","222.519","116.244","1.22392","0.217841","0.290648","0.126148","10.2052","3.23282","58.2625","0.1902","0.319134","163.077","300.0","0.291315","13.1735","200.317","2.0143","0.380671","0.162552","300.0","300.0","1.83763","0.443969","300.0","300.0","300.0","1.6894","300.0","1.59652","300.0","0.150555","9.36414","300.0","0.503115","0.556509","300.0","300.0","300.0","300.0","300.0","300.0","0.186554","190.232","300.0","3.85576","1.26228","0.199737","300.0","300.0","0.294707","300.0","300.0","3.58314","0.143491","300.0","0.269866"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal006.cnf","3551274","0.040181","0.19734","5.59817","7.75102","5.85454","6.20584","4.98476","3.92302","0.093531","5.02044","0.340893","0.224837","6.71609","1.3799","6.13049","0.203432","0.072482","0.195429","1.31483","1.08636","167.051","0.587988","0.197248","1.30573","0.62709","14.2336","0.280555","0.17905","2.27898","2.38365","5.87938","5.41688","0.182752","5.41749","0.035099","4.03239","5.31048","9.86351","0.324696","2.2632","0.049437","16.2307","0.046781","6.32905","2.42797","1.59404","0.161796","0.042005","0.067888","0.038475","0.189649","0.22598","2.4191","0.025018","0.041584","2.871","3.8538","0.033142","0.731763","3.04723","0.215628","0.060736","0.026395","7.82575","0.234547","0.189425","0.166628","300.0","0.326922","6.25664","0.174805","1.36547","0.186363","5.05729","0.039949","0.346069","7.28154","0.026356","0.131108","8.60546","6.18667","6.0829","6.6588","5.38469","7.24055","0.026926","0.757923","6.49565","0.25015","0.163844","0.028763","6.21749","13.546","0.058718","6.11692","6.83884","0.235602","0.026637","6.62191","0.05635"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal002.cnf","16494671","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal003.cnf","14765760","0.006724","0.023781","0.151782","0.106804","0.012731","0.145349","0.15043","0.012514","0.014445","0.013974","0.013194","0.025014","0.077503","0.006565","0.120921","0.023434","0.00871","0.021693","0.041678","0.016316","0.049959","0.027981","0.023033","0.007789","0.012258","0.026678","0.005762","0.021153","0.02193","0.067202","0.164533","0.071486","0.022455","0.012275","0.006649","0.011539","0.156888","0.119669","0.025912","0.06497","0.009331","0.028148","0.007453","0.149418","0.065206","0.008403","0.021414","0.008878","0.008914","0.007483","0.011712","0.024739","0.064893","0.006956","0.006236","0.071763","0.022789","0.008556","0.027433","0.062139","0.021362","0.012222","0.006642","0.114533","0.023031","0.021006","0.006262","0.052631","0.033698","0.163431","0.022282","0.071729","0.022899","0.012779","0.006295","0.017346","0.130612","0.007166","0.010408","0.026818","0.147922","0.1455","0.147221","0.066866","0.026478","0.008816","0.056999","0.146804","0.025089","0.021264","0.006352","0.148546","0.14181","0.009243","0.144256","0.173688","0.024974","0.006441","0.148812","0.006849"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal004.cnf","6770785","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal001.cnf","14192827","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal005.cnf","15125709","0.003667","0.013062","0.040986","0.04098","0.006263","0.039965","0.040204","0.004921","0.009256","0.006603","0.005809","0.00872","0.018806","0.004096","0.042379","0.012978","0.005236","0.012562","0.010114","0.008762","0.010396","0.013943","0.014785","0.004728","0.00493","0.013307","0.004972","0.012603","0.012501","0.018145","0.041167","0.02075","0.013443","0.004943","0.004554","0.004896","0.042913","0.021888","0.013078","0.018346","0.004153","0.014177","0.003736","0.04046","0.018192","0.003822","0.012926","0.004164","0.006193","0.005807","0.006556","0.013947","0.020038","0.004751","0.004716","0.020965","0.012894","0.005688","0.013072","0.020055","0.01277","0.006788","0.00382","0.046813","0.013558","0.013099","0.003588","0.010451","0.009405","0.04179","0.013079","0.018492","0.01291","0.005106","0.00471","0.009226","0.045376","0.004539","0.005444","0.012408","0.040223","0.040393","0.039805","0.022669","0.012335","0.004037","0.011859","0.042504","0.013083","0.011934","0.003625","0.04025","0.038221","0.006332","0.040014","0.045288","0.01239","0.003448","0.040571","0.003724"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal006.cnf","6766912","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","257.238","300.0","300.0","300.0","300.0","300.0","300.0","68.1105","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","209.868","300.0","300.0","300.0","220.308","300.0","281.778","26.1726","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","186.755","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","212.944","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","125.995"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal008.cnf","11441045","0.003642","0.012294","0.02547","0.041085","0.005763","0.02607","0.026903","0.005747","0.007431","0.005619","0.00544","0.009108","0.01246","0.003371","0.029216","0.011961","0.004539","0.011349","0.010047","0.008172","0.007777","0.012163","0.012933","0.003082","0.004485","0.011555","0.003402","0.01172","0.011855","0.012275","0.026448","0.014608","0.011998","0.005737","0.003638","0.004341","0.033792","0.014612","0.011638","0.014232","0.004793","0.012797","0.004883","0.02552","0.013885","0.003681","0.011838","0.004186","0.005842","0.005921","0.005089","0.013047","0.014972","0.004598","0.004965","0.01444","0.010734","0.004325","0.01279","0.01412","0.012574","0.00661","0.004597","0.046665","0.012139","0.011227","0.004842","0.006832","0.008494","0.027822","0.012473","0.012182","0.012561","0.004586","0.004727","0.007643","0.037725","0.003378","0.005111","0.01197","0.025403","0.025977","0.026716","0.014984","0.012242","0.004953","0.010789","0.028739","0.011054","0.010492","0.003702","0.026713","0.022996","0.005933","0.026249","0.029293","0.012769","0.004718","0.026825","0.004418"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal003.cnf","9564678","0.040394","10.0962","16.4242","19.5085","2.22894","5.19326","14.7341","3.15841","0.174341","2.05772","2.69115","2.82674","104.656","0.560594","52.9858","0.224344","0.42829","44.0922","12.1796","0.261745","56.4372","0.350599","0.394406","0.570422","0.406187","2.57387","0.265869","0.295573","0.443527","1.85683","6.44963","17.2396","0.627439","2.16656","0.091933","1.61605","35.2329","44.5352","300.0","13.2553","0.302359","3.42246","0.178408","4.94396","10.6626","3.57001","0.32465","0.464128","0.643871","0.067163","0.327494","0.816622","2.29406","0.095775","0.368509","78.4304","1.54211","0.182522","0.453433","5.92265","0.268218","0.17056","0.069382","3.50739","1.98578","0.287711","1.77289","17.753","0.272735","7.72288","0.214842","0.751955","0.557089","1.88825","0.034395","3.41408","11.0646","0.058348","0.517137","2.74213","132.557","5.1598","27.4183","33.5146","2.39351","1.54169","2.09302","49.6791","0.248206","0.475383","0.383984","6.61071","74.2852","300.0","8.00026","6.72273","0.37763","0.066994","51.1319","0.663388"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal001.cnf","7480774","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal005.cnf","2002030","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal004.cnf","9611413","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal001.cnf","5180166","0.011656","0.011744","0.110481","0.111095","0.190692","0.101055","0.082829","0.185983","0.009244","0.20366","0.233107","0.015722","0.040692","0.0099","0.097861","0.012537","0.00801","0.011989","0.056367","0.008848","0.055648","0.022871","0.015237","0.011849","0.029679","0.10653","0.00853","0.011702","0.013006","0.062664","0.102016","0.101234","0.011334","0.225256","0.006958","0.231086","0.118863","0.057568","0.0149","0.074813","0.007506","0.15481","0.009249","0.092319","0.06124","0.010996","0.01237","0.010065","0.013386","0.007826","0.009095","0.014193","0.031549","0.008279","0.007851","0.078773","0.013973","0.008786","0.026513","0.040246","0.011015","0.007951","0.006683","0.11089","0.014494","0.010543","0.006651","0.044629","0.022812","0.102213","0.011039","0.025869","0.012283","0.254722","0.008156","0.017915","0.061467","0.006933","0.009237","0.116106","0.156423","0.100166","0.093045","0.050683","0.130957","0.007735","0.05891","0.147331","0.012432","0.011178","0.009539","0.098539","0.065351","300.0","0.106014","0.109327","0.010831","0.007202","0.113473","0.006616"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal009.cnf","4915503","0.022272","0.197623","4.21768","5.87813","0.358753","4.21906","4.73678","0.35263","0.121879","0.374773","0.359481","0.089486","4.51125","0.173001","4.29673","0.181196","0.059143","0.136979","0.554281","0.092748","26.9755","0.212646","0.172819","0.160441","0.348782","0.188824","0.103963","0.162814","0.313122","1.2013","4.24694","1.73328","0.16636","0.351873","0.023222","0.324319","5.03601","3.23564","0.235206","1.21837","0.025159","0.219392","0.26005","3.94456","1.21114","0.200139","0.149461","0.024638","0.038457","0.021692","0.114401","0.219497","1.49631","0.025446","0.028111","1.41871","0.408072","0.025318","0.185118","1.28329","0.159142","0.083436","0.021561","5.47961","0.326114","0.172777","0.10475","23.9312","0.133691","4.55712","0.205923","0.824995","0.169184","0.353253","0.022566","0.265392","3.62364","0.026976","0.057991","0.184153","4.31942","4.39397","4.51","1.90561","0.184008","0.023788","0.760555","4.27308","0.193215","0.149424","0.024016","4.08181","14.9617","0.042191","4.18185","4.74448","0.218452","0.022892","4.342","0.030913"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal005.cnf","2736673","0.025194","0.315603","12.0508","11.2228","0.380621","10.0051","9.1667","0.456097","0.138894","0.499691","0.304912","0.35987","5.29654","1.27617","13.5057","0.245988","0.031466","0.179089","1.12476","0.083256","300.0","0.650208","0.166968","1.39068","0.461113","2.29552","0.177427","0.156883","1.83558","2.52817","8.11021","3.22295","0.167874","0.471468","0.026559","0.410571","9.0887","8.34749","0.274142","2.5048","0.031273","2.69657","0.041799","7.83902","4.90347","1.67633","0.150011","0.031252","0.040181","0.022214","0.189439","0.216607","2.35224","0.034213","0.039342","4.26867","3.17109","0.031859","0.797441","2.57285","0.155168","0.158005","0.02296","5.46914","1.56972","0.187702","0.064715","24.1067","0.339253","8.47035","0.156053","1.13417","0.285285","0.464729","0.023922","0.325736","5.2092","0.032763","0.178181","1.99853","8.37813","9.97686","5.35802","2.29929","2.14887","0.02464","0.862411","15.63","0.208993","0.148842","0.041978","8.1714","10.8999","0.040127","8.1593","8.68196","0.193962","0.02675","5.52247","0.100143"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal008.cnf","7519532","0.311924","2.41601","300.0","300.0","111.501","300.0","300.0","300.0","0.833076","300.0","300.0","13.8628","300.0","300.0","300.0","1.2976","0.386901","1.03028","268.683","0.464116","300.0","8.69575","1.11749","300.0","300.0","300.0","0.288561","1.02394","300.0","300.0","250.823","300.0","1.92459","300.0","0.117064","300.0","300.0","257.871","3.9123","88.8171","0.224393","300.0","0.368128","245.704","92.9222","300.0","0.902334","0.341984","0.280083","0.104931","3.85614","3.23268","39.0436","0.129944","0.170504","106.972","300.0","0.954543","10.2385","101.614","1.00629","0.6162","0.106774","246.214","300.0","3.89294","1.41281","300.0","11.8439","300.0","2.00236","300.0","1.42556","300.0","0.280985","6.27233","284.082","0.144756","2.09277","273.904","300.0","300.0","300.0","300.0","300.0","0.442843","226.387","300.0","3.05492","1.6046","0.141121","300.0","300.0","0.21775","300.0","300.0","3.34482","0.139973","300.0","0.678638"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal005.cnf","2596135","0.01695","0.126623","3.59567","3.08571","0.570209","2.63896","4.8252","0.533566","0.054094","0.643056","0.637804","0.124165","3.37297","0.157481","4.14406","0.130792","0.022826","0.094082","0.665279","0.085017","14.6435","0.136718","0.104639","0.163658","0.21175","0.125571","0.079562","0.097234","0.242938","0.801007","2.86277","0.856164","0.101191","0.528678","0.017322","0.551817","4.15793","2.91688","0.134923","0.814799","0.022677","0.133658","0.182427","3.65977","0.786212","0.207154","0.090101","0.020492","0.027695","0.015344","0.087504","0.157227","0.883307","0.017524","0.021722","0.917139","0.29829","0.01803","0.128386","1.04559","0.104036","0.117446","0.015416","3.09839","0.26473","0.092122","0.182533","29.7397","0.177891","4.36613","0.096989","0.631468","0.100892","0.509779","0.017066","0.168452","2.28335","0.020738","0.047163","0.126462","3.73348","2.74969","3.74784","1.25088","0.121704","0.0183","0.502446","3.63491","0.115931","0.096003","0.016985","3.68812","4.73731","0.026776","2.70103","6.11083","0.132104","0.016065","2.6608","0.019836"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal001.cnf","2391972","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal001.cnf","11082443","146.878","6.33974","300.0","91.4499","10.6056","300.0","300.0","300.0","2.17316","129.529","300.0","5.72322","300.0","219.144","300.0","1.52486","2.16504","2.43347","228.12","1.27897","134.682","1.86404","148.695","300.0","300.0","300.0","1.8166","2.69568","300.0","300.0","300.0","300.0","1.96619","300.0","2.22905","300.0","300.0","300.0","300.0","300.0","1.46065","300.0","1.69893","8.63033","300.0","300.0","2.2332","2.86083","129.816","2.00532","1.43645","3.04289","4.0313","1.60669","7.16844","300.0","143.648","3.17964","3.00469","105.411","3.46515","2.01532","1.87905","170.71","300.0","1.42068","2.20304","162.987","300.0","300.0","1.17361","194.451","6.65879","300.0","3.62549","2.66776","83.7155","1.04611","4.39854","300.0","300.0","300.0","300.0","300.0","300.0","1.55853","79.7163","300.0","1.11896","2.07634","2.15841","15.7943","148.478","300.0","222.884","300.0","1.15727","2.937","300.0","1.11722"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal010.cnf","7916845","1.03874","17.8765","300.0","300.0","300.0","300.0","300.0","300.0","6.39993","300.0","300.0","300.0","300.0","300.0","300.0","12.1283","0.85","21.3419","300.0","3.51535","300.0","60.7814","34.5423","300.0","300.0","300.0","1.16996","3.5972","300.0","300.0","300.0","300.0","7.88888","300.0","0.379012","300.0","300.0","300.0","18.9704","300.0","2.0531","300.0","0.571173","300.0","300.0","300.0","2.82663","1.21731","2.21709","1.41027","20.3175","9.17058","300.0","1.24964","1.1558","300.0","300.0","7.55427","79.2092","300.0","7.87552","3.90164","0.789699","300.0","300.0","61.2704","7.15133","300.0","300.0","300.0","5.94554","300.0","17.4021","300.0","0.54178","43.1478","300.0","2.11541","5.15951","300.0","300.0","300.0","300.0","300.0","300.0","1.3301","300.0","300.0","22.4189","3.68185","0.47839","300.0","300.0","0.848306","300.0","300.0","8.3922","1.33497","300.0","1.6569"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal002.cnf","13135732","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal010.cnf","12398440","0.008306","0.04675","0.274693","0.520099","0.015854","0.271805","0.296934","0.016389","0.023185","0.016888","0.016318","0.027765","0.105213","0.008022","0.29394","0.049","0.011916","0.038177","0.055108","0.026369","0.062184","0.044687","0.047152","0.008119","0.015494","0.039835","0.008009","0.038204","0.034913","0.079107","0.278782","0.09207","0.044838","0.015849","0.008731","0.014373","0.301407","0.097355","0.043105","0.082347","0.010931","0.045307","0.009036","0.235974","0.083127","0.01272","0.040096","0.01208","0.013151","0.013933","0.012318","0.047386","0.086027","0.008525","0.008301","0.092289","0.03908","0.011842","0.042854","0.074101","0.040184","0.015732","0.008439","0.685273","0.044507","0.037811","0.008924","0.041984","0.026389","0.27501","0.036898","0.075835","0.04362","0.01443","0.007364","0.019316","0.416976","0.009031","0.013505","0.040667","0.281734","0.282911","0.286055","0.127371","0.040633","0.007943","0.073541","0.283921","0.0385","0.041776","0.007974","0.26732","0.214231","0.01352","0.26916","0.292331","0.046589","0.008297","0.2811","0.008932"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal009.cnf","16748267","0.016572","0.082649","1.02792","1.37754","0.033232","0.967745","1.0515","0.029049","0.043937","0.03083","0.030727","0.049166","0.485683","0.01853","0.892676","0.086962","0.019761","0.074052","0.159685","0.046752","0.612023","0.084547","0.081902","0.019499","0.030155","0.075912","0.027861","0.07428","0.075668","0.307189","1.01829","0.38147","0.079941","0.029169","0.012502","0.029572","1.25682","0.429332","0.093455","0.296453","0.021827","0.09127","0.015872","0.898178","0.31076","0.028068","0.073126","0.01972","0.02012","0.021638","0.025286","0.090867","0.298405","0.012567","0.016893","0.362113","0.079858","0.01802","0.081064","0.358621","0.073606","0.026132","0.012012","1.3679","0.080242","0.076369","0.021128","0.598661","0.050732","1.02647","0.066969","0.254921","0.080672","0.029259","0.01205","0.03733","1.2661","0.012441","0.021487","0.080485","1.00316","1.00174","1.10619","0.440048","0.078797","0.013166","0.221311","1.1357","0.076013","0.073333","0.012556","0.93055","1.0678","0.020938","0.957205","1.08473","0.090445","0.012326","1.13305","0.01316"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal001.cnf","14243758","0.003322","0.00764","0.021061","0.015011","0.005188","0.015","0.02202","0.004212","0.006114","0.005276","0.00516","0.006687","0.010166","0.002933","0.019389","0.007666","0.003315","0.007533","0.005994","0.006","0.006874","0.007398","0.008102","0.00309","0.005025","0.007531","0.004293","0.006536","0.006384","0.010702","0.015622","0.011658","0.008392","0.005012","0.004142","0.004571","0.042654","0.017925","0.00714","0.010284","0.004508","0.007501","0.002985","0.015949","0.011313","0.002654","0.007763","0.002914","0.005056","0.003011","0.004834","0.007282","0.017574","0.002994","0.003343","0.012277","0.006876","0.003161","0.00754","0.012352","0.007592","0.00525","0.002659","0.01222","0.007159","0.007661","0.00281","0.00618","0.006415","0.011143","0.00706","0.012703","0.006658","0.008178","0.00333","0.008144","0.015441","0.004519","0.004826","0.008082","0.016048","0.015827","0.017582","0.012928","0.007249","0.003081","0.01272","0.029183","0.007593","0.007288","0.003815","0.01543","0.01103","0.00518","0.016044","0.012517","0.007659","0.003834","0.017358","0.00308"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal002.cnf","9908376","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","227.284","300.0","300.0","106.057","300.0","189.301","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","196.334","300.0","300.0","300.0","300.0","300.0","300.0","300.0","294.74","300.0","98.2089","194.697","300.0","300.0","300.0","300.0","300.0","300.0","121.996","300.0","163.333","300.0","300.0","300.0","300.0","300.0","211.496","300.0","262.102","141.107","300.0","300.0","300.0","272.897","300.0","300.0","300.0","300.0","121.714","300.0","300.0","300.0","300.0","300.0","300.0","59.2997","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","79.1616","300.0","295.171","223.804","300.0","300.0","300.0","300.0","116.343","223.476","300.0","109.591"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal004.cnf","16357759","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal001.cnf","4523679","52.099","2.20541","300.0","69.2674","7.96597","257.806","187.202","300.0","1.32939","78.1201","300.0","3.09965","300.0","81.2771","300.0","0.816241","1.05849","1.48551","111.66","0.747732","58.5278","1.21432","47.9213","140.817","158.291","300.0","1.09238","1.23283","300.0","300.0","300.411","300.0","0.940885","300.0","1.10655","300.0","300.0","104.992","300.0","300.0","1.14644","300.0","1.22632","5.15014","300.0","169.673","0.872368","1.36308","51.0607","0.955129","0.934651","0.912697","2.40271","0.860983","3.2749","300.0","56.8305","1.83978","1.86805","81.6924","1.62525","1.2391","0.952885","50.4157","206.155","0.975602","1.26918","80.6275","101.202","300.0","0.736243","128.524","4.24537","300.0","2.99214","1.28631","51.3161","0.603145","2.13854","300.0","300.0","158.993","300.0","82.2933","300.0","0.958051","60.2847","300.0","0.850132","1.13756","1.16055","9.9337","51.9909","300.0","88.1611","300.0","0.598279","0.888664","287.394","0.735318"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal005.cnf","11676347","1.44697","21.0057","300.0","65.0854","37.393","70.9695","300.0","300.0","2.65871","300.0","300.0","300.0","300.0","300.0","300.0","1.88363","0.80263","45.5517","286.193","1.9284","300.0","4.07041","1.18343","300.0","300.0","300.0","0.37451","1.35991","300.0","110.977","287.776","33.8092","1.25483","300.0","0.56979","300.0","300.0","300.0","300.0","300.0","0.412631","300.0","0.998304","47.6887","145.049","300.0","1.13078","6.13413","1.58939","0.645793","5.15631","4.44299","17.497","0.095768","2.36382","26.5226","300.0","5.70266","5.52004","54.3492","0.818837","0.738283","1.42571","300.0","1.28525","0.872455","2.53291","300.0","300.0","172.602","1.80762","300.0","1.06407","300.0","6.18543","2.16327","155.192","0.844425","2.06736","300.0","91.3718","300.0","224.864","293.622","300.0","5.94247","105.911","293.765","1.76004","0.573077","0.085559","69.7724","297.819","300.0","71.7982","157.913","5.86053","0.303903","300.0","2.05602"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal008.cnf","16748258","0.038311","0.351497","15.3905","15.2658","15.2887","15.3774","21.9189","15.1585","0.137858","11.6929","257.039","0.379665","15.8523","8.10754","14.805","0.338162","0.043323","0.308588","2.09","0.14591","300.0","1.10456","0.323982","10.1207","10.5855","4.68535","0.139639","0.272373","15.7871","4.50186","16.4291","6.36538","0.301966","8.71196","0.038783","12.5256","22.5409","10.2785","0.512292","5.48975","0.046649","3.98558","0.051343","15.3283","12.6734","13.2479","0.266542","0.043643","0.069728","0.034147","0.339355","0.44773","4.8283","0.038964","0.065517","5.13773","0.352141","0.042188","1.42804","6.06663","0.415682","1.08615","0.037957","17.8543","3.17889","0.259721","0.154034","16.2248","0.644302","16.0459","0.425106","2.23089","0.303224","13.1206","0.038474","0.628626","15.9144","0.053586","0.126549","0.977948","16.0849","16.2265","14.8783","6.94121","3.60649","0.041092","25.221","9.74429","0.45862","0.271461","0.060983","15.4283","26.8863","0.067239","16.0464","16.8395","0.50857","0.038132","14.3191","0.065392"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal006.cnf","14704039","5.70808","0.901651","300.0","114.394","58.2415","68.5465","300.0","237.598","1.03446","300.0","46.7584","300.0","300.0","300.0","189.703","0.872423","0.273129","14.8597","32.6301","0.474428","300.0","4.29737","0.68015","300.0","300.0","300.0","0.655508","0.775204","300.0","300.0","300.0","107.276","1.52129","300.0","0.666156","300.0","238.219","52.5879","300.0","300.0","0.357257","300.0","1.42432","74.0976","201.124","32.0795","0.550166","0.161835","0.62763","0.270951","4.05398","2.53383","24.3127","0.552528","0.581178","34.2714","300.0","0.436314","6.73862","117.477","0.962397","4.45956","1.55303","236.24","30.1754","0.9211","0.782421","300.0","4.95454","108.998","1.0184","300.0","4.18603","300.0","3.98826","7.81776","263.383","1.79282","0.660503","300.0","300.0","214.948","300.0","300.0","300.0","0.460847","65.9016","73.4437","1.87773","0.578077","0.371565","125.89","280.231","300.0","73.2703","114.241","2.46369","0.073646","237.732","1.97044"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal006.cnf","11181233","0.006278","0.027864","0.221863","0.162967","0.010849","0.15344","0.206597","0.010397","0.016188","0.01042","0.011522","0.017246","0.079633","0.006601","0.153298","0.02829","0.009596","0.026574","0.033106","0.016716","0.032906","0.029067","0.027464","0.006252","0.009608","0.030258","0.008187","0.025321","0.024052","0.058754","0.156655","0.088426","0.026464","0.010576","0.006428","0.010557","0.218563","0.085009","0.027702","0.061094","0.008753","0.028469","0.006916","0.150304","0.061888","0.008485","0.024515","0.008176","0.008682","0.009162","0.009909","0.029153","0.061134","0.005858","0.007285","0.063559","0.027398","0.008163","0.031279","0.06202","0.024687","0.010842","0.005708","0.145968","0.029477","0.02578","0.007014","0.092766","0.020965","0.168822","0.023908","0.051791","0.02536","0.010049","0.006136","0.014284","0.200879","0.006548","0.009277","0.027642","0.160377","0.155302","0.179549","0.086335","0.026698","0.005918","0.053187","0.163809","0.028992","0.026648","0.006302","0.160108","0.136654","0.009438","0.154211","0.179998","0.028192","0.006538","0.179794","0.006891"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal004.cnf","6561062","0.013605","0.080303","2.28825","1.01903","0.039716","1.14222","1.53409","0.037316","0.049782","0.039923","0.038435","0.062056","2.09222","0.058695","1.11251","0.076298","0.046424","0.064159","0.235041","0.041026","4.19974","0.178106","0.064602","0.058266","0.038258","0.424873","0.015439","0.082354","0.169715","0.462542","1.14949","0.525168","0.066946","0.037577","0.013039","0.037246","2.91642","0.448218","0.088864","0.416089","0.041818","0.439108","0.026852","1.1648","0.466398","0.058349","0.063051","0.029353","0.02114","0.01852","0.035425","0.082545","0.498806","0.012718","0.015368","0.915133","0.120905","0.023148","0.22999","0.486459","0.081809","0.025339","0.013989","1.54062","0.118931","0.071925","0.078625","0.468916","0.075262","1.01988","0.072315","0.248468","0.069335","0.037785","0.015088","0.047881","1.69271","0.015551","0.030424","0.308233","1.04518","1.14881","1.16952","0.505867","0.355316","0.013303","0.331126","1.28486","0.086444","0.080537","0.012354","1.16167","1.88941","0.019295","1.13905","0.96","0.076504","0.013","1.14585","0.017399"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal005.cnf","1391156","0.020993","0.229535","3.04418","3.98328","2.76814","3.13979","13.8087","3.27651","0.141547","2.13704","2.32454","0.111479","10.6445","0.406325","8.29342","0.148568","0.123903","0.123713","0.717833","0.179833","44.8242","0.400343","0.119942","0.465903","0.438793","0.963115","0.08844","0.127018","0.338451","1.46185","3.11057","1.64167","0.136379","1.80172","0.023685","2.04151","6.50922","301.0","0.208097","1.46005","0.026138","0.951281","0.035626","3.08377","1.44262","1.06044","0.129367","0.025866","0.035159","0.021875","0.129866","0.164725","1.29675","0.021088","0.025725","1.69889","0.854132","0.040857","0.531325","1.86385","0.139231","0.274686","0.024955","3.18175","0.498497","0.148415","0.060948","8.16596","0.277437","2.29292","0.165743","0.582779","0.137826","1.87902","0.024797","0.290557","3.77222","0.029322","0.128536","0.897992","2.98456","3.13536","3.13574","1.78399","0.806116","0.020898","1.56608","3.14914","0.181828","0.110411","0.030065","3.07152","6.91685","0.036463","2.97821","2.48499","0.162458","0.027254","3.03345","0.045088"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal005.cnf","16646469","0.072395","0.565962","139.109","21.1751","23.6769","30.5384","95.2315","300.0","0.337559","189.84","300.0","72.0845","36.3252","65.5434","115.016","0.994077","0.090766","0.33098","38.0876","1.68911","300.0","1.98325","0.293338","72.6146","64.9437","81.1795","0.848899","0.321855","14.9064","58.2566","46.2791","16.4348","0.327684","300.0","0.077843","300.0","39.9","86.1112","300.0","8.91326","0.163928","115.148","2.83004","22.7798","13.0219","25.3469","0.285765","0.401066","0.130871","0.081633","1.04248","0.708732","5.84646","0.187702","0.510077","43.4256","17.9293","0.380359","2.74786","15.9621","0.398463","0.118245","0.062538","32.0455","54.7345","0.458512","0.184442","161.343","75.5838","63.6332","0.433135","99.361","0.395601","300.0","0.112429","0.865199","29.591","0.21689","1.12536","107.036","54.9352","42.8729","46.6912","32.5431","102.824","0.048992","72.6109","67.0061","0.56956","0.266587","0.059521","30.9793","75.0404","300.0","34.4708","103.35","0.808874","0.067994","48.1733","0.155444"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal008.cnf","3889416","0.012062","0.086034","1.9638","1.75544","0.033797","1.06016","2.01011","0.032123","0.043956","0.034382","0.03118","0.048293","0.646882","0.025312","1.07583","0.086911","0.037671","0.07366","0.158017","0.045272","1.25364","0.09262","0.083149","0.025625","0.033839","0.081482","0.036538","0.073176","0.081503","0.346456","1.21365","0.439409","0.081093","0.03145","0.013332","0.03166","2.10005","0.563514","0.0917","0.347652","0.025563","0.091639","0.024304","0.998844","0.364113","0.03538","0.070401","0.021151","0.022727","0.02183","0.02722","0.089601","0.408279","0.012363","0.017118","0.414172","0.083355","0.019229","0.082166","0.400505","0.07527","0.056165","0.012489","1.47253","0.09631","0.072515","0.032294","1.341","0.051096","1.25096","0.074608","0.291849","0.078504","0.031272","0.012672","0.043725","1.51783","0.013068","0.045237","0.082556","1.07204","1.06599","1.06649","0.489845","0.074888","0.013387","0.22462","1.06194","0.080485","0.073486","0.01342","1.02576","2.3037","0.021191","1.05468","1.32239","0.087994","0.012834","1.07054","0.012829"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal006.cnf","12021506","0.086262","3.06079","183.074","65.8931","50.4418","55.2522","185.263","300.0","0.527523","300.0","300.0","83.1679","300.0","300.0","195.671","0.731038","0.323966","1.89374","8.91561","3.04786","300.0","4.19216","0.589771","300.0","300.0","300.0","0.121953","0.80767","300.0","153.23","48.9063","117.4","0.508115","300.0","0.134384","300.0","300.0","77.2672","1.37167","47.2608","0.112381","300.0","0.656049","51.1917","148.994","36.0681","0.490637","0.237303","0.132696","0.097261","1.40226","1.34731","18.4794","0.679329","0.307052","162.671","300.0","0.61735","5.02744","83.8138","0.536975","1.08067","0.303593","94.8822","77.1035","1.57106","0.20782","300.0","300.0","103.902","1.16263","300.0","0.762275","300.0","1.29725","2.90876","56.0972","0.080674","0.203834","300.0","108.695","79.9127","163.377","179.43","300.0","0.194099","98.372","300.0","1.30532","0.917702","0.085832","58.0289","225.504","0.120334","61.4054","122.917","6.43807","0.086204","220.442","0.876132"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal006.cnf","16604183","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal006.cnf","1107630","0.012218","0.075916","1.0101","0.926025","0.12114","0.919362","0.913857","0.111942","0.042062","0.127085","0.117811","0.042899","0.65568","0.035328","0.906473","0.073543","0.041946","0.068903","0.189043","0.042548","1.92793","0.085149","0.072058","0.032668","0.109001","0.094109","0.047645","0.064889","0.088059","0.342444","0.938233","0.404182","0.068498","0.111407","0.012338","0.10693","0.959361","0.450168","0.074252","0.34193","0.022876","0.093344","0.048872","0.881084","0.340642","0.038093","0.062113","0.019587","0.021083","0.016672","0.048878","0.077454","0.385163","0.011914","0.013803","0.36223","0.088415","0.018208","0.08654","0.345493","0.066279","0.038887","0.013199","1.09132","0.094981","0.067441","0.056158","2.32224","0.106635","1.06565","0.063847","0.194768","0.068035","0.102532","0.012736","0.096478","1.29104","0.01287","0.041205","0.078078","0.923936","0.927048","0.998451","0.487092","0.082392","0.012529","0.228134","1.01811","0.076727","0.065412","0.01233","0.896562","2.53869","0.019327","0.915363","1.09872","0.072325","0.016644","1.00822","0.015625"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal010.cnf","8122960","0.02111","0.159397","3.96197","5.72822","0.177019","2.48058","4.54799","0.165154","0.093969","0.183607","0.181942","0.086209","3.55434","0.064529","2.32741","0.174625","0.028157","0.131975","0.42994","0.118792","4.77351","0.18926","0.15457","0.064434","0.152668","0.169345","0.053002","0.14055","0.125075","0.918973","3.39913","1.02415","0.14876","0.156512","0.021576","0.163302","4.76035","1.15429","0.176571","0.886331","0.026174","0.195285","0.076453","2.20384","0.907503","0.094446","0.129652","0.023331","0.035664","0.020296","0.078327","0.207794","0.881978","0.019936","0.02954","1.11899","0.194226","0.01978","0.172436","1.09165","0.146312","0.037655","0.020131","4.96455","0.204241","0.143455","0.068636","0.732982","0.110094","3.68256","0.131204","0.346182","0.132381","0.159505","0.023506","0.170672","4.55119","0.021299","0.049005","0.168568","2.54706","2.54391","2.28173","1.42703","0.169933","0.02172","0.820039","2.51137","0.173223","0.136009","0.021324","2.31382","5.20789","0.035909","2.47486","3.72816","0.182248","0.021726","2.34484","0.022038"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal005.cnf","4788139","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","86.8646","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal004.cnf","16224331","0.038935","0.146283","5.09278","1.60032","1.25644","2.30942","8.28725","1.07162","0.138936","1.48795","1.62253","0.221941","3.01173","0.250439","3.7377","0.124786","0.057981","0.111193","0.49498","0.177234","20.8261","0.276527","0.114355","0.271279","0.240287","0.231158","0.151677","0.094617","0.402783","3.11628","5.85865","2.60248","0.118377","1.51125","0.025287","1.19096","3.52792","4.22122","0.139177","1.85208","0.042986","2.21659","0.286186","2.21406","2.80143","0.820359","0.122813","0.027453","0.037429","0.025298","0.104762","0.177574","1.1238","0.025314","0.047174","4.43125","0.487006","0.023101","0.406886","1.12746","0.096375","0.039381","0.156533","2.41806","0.329398","0.095385","0.049553","4.2129","0.279438","2.21226","0.095221","0.578194","0.105246","0.190464","0.024397","0.205792","4.71573","0.019571","0.212392","1.60616","5.38457","2.34187","2.25141","3.27542","3.37785","0.026007","5.20848","2.22391","0.147902","0.096662","0.034713","2.32158","4.08418","0.035353","2.31569","3.41152","0.13793","0.017896","2.33448","0.033422"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal008.cnf","15530436","0.058435","0.55768","42.4399","31.3063","24.4062","28.3346","46.6084","37.6683","0.194951","47.0093","12.2881","0.791676","39.4776","140.764","25.6801","0.480662","0.072464","0.388043","6.46251","0.654171","300.0","2.4607","0.468253","185.087","110.614","300.0","0.125186","0.422007","59.8132","18.4222","29.0582","13.3652","0.422843","48.8292","0.056889","53.3951","47.2962","31.5582","0.953642","12.258","0.144599","300.0","0.136061","25.7673","12.2483","14.0835","0.373822","0.069577","0.095962","0.049117","0.490276","0.651581","7.87514","0.065486","0.092338","13.4515","300.0","0.080372","3.24717","11.6438","0.424867","0.43383","0.04998","31.6368","20.0808","0.473272","0.114347","300.0","200.707","30.173","0.453082","167.155","0.430117","48.326","0.056858","0.706071","34.4405","0.106034","0.248928","300.0","29.0253","28.1531","27.0182","25.0606","300.0","0.076898","10.7421","27.0471","1.02636","0.365353","0.062833","27.5113","39.8281","0.094725","27.6047","30.5293","0.916861","0.05295","26.8642","0.061974"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal005.cnf","986086","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal002.cnf","14249294","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal010.cnf","409403","0.007311","0.013344","0.031725","0.048086","0.00776","0.032449","0.035339","0.00504","0.008989","0.006462","0.004868","0.009786","0.013261","0.005061","0.033184","0.014406","0.005782","0.014171","0.010898","0.008934","0.008086","0.01333","0.014419","0.005304","0.009681","0.013546","0.004116","0.012921","0.011898","0.015332","0.03179","0.01514","0.014896","0.006916","0.003804","0.010129","0.036875","0.016686","0.012592","0.014014","0.004358","0.012686","0.004996","0.02992","0.015027","0.005092","0.013085","0.00605","0.006236","0.009693","0.006315","0.014579","0.015018","0.00402","0.003796","0.015125","0.014345","0.005592","0.01362","0.015029","0.013477","0.007338","0.004952","0.069198","0.014714","0.012647","0.004596","0.008838","0.009781","0.038482","0.012221","0.013456","0.01293","0.005349","0.0051","0.00681","0.047609","0.00361","0.00547","0.012952","0.032702","0.03157","0.031644","0.016253","0.013004","0.004024","0.013192","0.032893","0.013762","0.013696","0.003801","0.031363","0.029925","0.005777","0.032477","0.042126","0.014612","0.004595","0.032468","0.004698"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal001.cnf","6108173","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal001.cnf","16461186","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal004.cnf","11678061","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal002.cnf","4998332","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal009.cnf","1515315","0.05532","0.496715","23.3037","29.1812","27.0439","25.0167","20.1621","67.6623","0.194625","66.3309","1.0347","0.268981","27.7364","67.8799","21.341","0.464671","0.071963","0.389789","8.18884","0.21221","300.0","1.39011","0.441664","62.9001","53.0836","123.872","0.076796","0.384417","2.75309","17.2996","24.4212","13.165","0.498904","61.0593","0.053992","71.2419","20.1332","25.8965","0.79208","11.1753","0.087137","194.99","0.093394","23.7867","29.4475","7.18104","0.379166","0.0642","0.093564","0.048565","0.485517","0.571768","9.58","0.051315","0.064211","13.3965","300.0","0.06757","2.15359","11.9595","0.392006","0.103937","0.054703","45.5299","6.4644","0.467105","0.159829","300.0","0.619814","25.1444","0.418653","63.461","0.430329","82.9723","0.056015","1.14018","31.2104","0.053345","0.143564","1.85176","25.6638","24.499","23.5241","15.9521","182.274","0.079527","25.5593","26.1252","1.21685","0.373776","0.05543","25.044","60.3655","0.094507","23.932","27.062","1.07038","0.051692","23.2","0.070164"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal007.cnf","8314221","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","13.2658","300.0","300.0","300.0","300.0","291.69","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","140.419","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","175.996","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","87.8638","125.304","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","229.76","300.0","300.0","300.0","300.0","300.0","102.718","300.0","300.0","297.871"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal002.cnf","964878","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal006.cnf","4925459","0.004121","0.010863","0.023946","0.029326","0.005534","0.023938","0.024781","0.00413","0.006952","0.005777","0.005267","0.007158","0.010825","0.003777","0.027775","0.011538","0.003834","0.010962","0.008022","0.007223","0.007114","0.011361","0.010784","0.002898","0.004052","0.009435","0.003619","0.009637","0.009223","0.012513","0.024771","0.012418","0.010888","0.004272","0.003199","0.005563","0.026103","0.014374","0.010159","0.012244","0.004744","0.011622","0.004663","0.025225","0.013271","0.003201","0.010171","0.003748","0.005307","0.005024","0.00575","0.010587","0.012857","0.003124","0.003263","0.013819","0.009709","0.003803","0.010094","0.013847","0.011139","0.005598","0.004738","0.033994","0.010779","0.009645","0.004851","0.007348","0.008067","0.026341","0.009564","0.013104","0.010612","0.004382","0.003429","0.006014","0.026038","0.003179","0.00473","0.009621","0.025502","0.025103","0.025639","0.01355","0.011617","0.003166","0.008799","0.026691","0.011237","0.011173","0.003168","0.025447","0.020703","0.005746","0.025089","0.026796","0.010803","0.003336","0.023672","0.004367"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal007.cnf","15397030","0.004149","0.018515","0.067626","0.097642","0.007747","0.066631","0.080677","0.006658","0.01174","0.007805","0.007219","0.012116","0.02849","0.003814","0.073433","0.020925","0.006215","0.017746","0.018193","0.012319","0.014647","0.018886","0.019351","0.004972","0.008158","0.018298","0.004869","0.016843","0.015597","0.028774","0.066771","0.032482","0.018408","0.007483","0.004983","0.007375","0.083836","0.038274","0.017213","0.027094","0.006262","0.01923","0.005123","0.065016","0.027451","0.004896","0.0172","0.006171","0.006914","0.005906","0.006372","0.019236","0.031323","0.004284","0.005389","0.029314","0.017228","0.005152","0.016864","0.03058","0.017826","0.007463","0.004451","0.092317","0.018683","0.016554","0.004832","0.013641","0.012752","0.08595","0.016195","0.024256","0.018331","0.006988","0.004538","0.009417","0.088386","0.004828","0.007009","0.018796","0.069595","0.069012","0.068613","0.035553","0.018273","0.00457","0.018587","0.070994","0.018341","0.018016","0.00454","0.068423","0.062371","0.007401","0.068015","0.090638","0.019972","0.005293","0.06845","0.004986"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal009.cnf","9917069","0.073892","0.774929","47.7103","128.333","4.43152","83.6903","48.7852","10.7837","0.4392","12.3888","38.1984","0.939594","47.0547","300.0","110.728","0.777334","0.121795","0.652804","13.3965","0.56707","300.0","3.43139","0.670573","300.0","300.0","42.4565","0.108532","0.586066","88.8402","42.4737","102.726","20.8733","0.57109","6.60936","0.070649","5.132","301.0","20.0876","1.22734","41.6548","0.150786","51.6024","0.266493","75.3695","55.3672","151.557","0.546039","0.087349","0.127139","0.062047","1.33399","0.923227","19.698","0.067545","0.127906","47.3828","300.0","0.164442","3.94425","30.7998","0.855416","0.144178","0.070017","75.8299","132.406","0.600245","0.351755","68.9961","6.24806","58.1129","0.73696","300.0","0.63309","12.9748","0.071533","1.99868","81.2804","0.07449","0.435569","43.7814","79.1063","82.6021","49.5926","52.1468","54.9718","0.087518","60.0851","64.9338","1.59444","0.703473","0.07103","107.689","100.269","0.130529","108.746","62.1503","0.934579","0.071957","49.1797","0.159658"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal003.cnf","969629","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal001.cnf","9473306","300.0","180.888","300.0","300.0","56.9976","300.0","300.0","300.0","48.7299","300.0","300.0","300.0","300.0","300.0","300.0","16.279","26.9692","77.5193","300.0","15.6629","300.0","27.2107","300.0","300.0","300.0","300.0","25.5604","58.9846","300.0","300.0","300.0","300.0","23.8473","300.0","20.491","300.0","300.0","300.0","300.0","300.0","31.8645","300.0","33.5319","48.3073","300.0","300.0","29.2565","84.3488","300.0","30.5977","22.3889","21.5125","26.1106","18.6307","248.244","300.0","300.0","46.7767","59.6996","300.0","101.483","29.0939","36.9469","300.0","300.0","20.1151","52.363","300.0","300.0","300.0","16.4342","300.0","280.651","300.0","129.379","30.2395","300.0","16.9949","73.5525","300.0","300.0","300.0","300.0","300.0","300.0","16.4599","300.0","300.0","13.7343","28.2153","40.2586","115.642","300.0","300.0","300.0","300.0","15.4024","55.0962","300.0","23.2275"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal005.cnf","5872829","300.0","300.0","300.0","300.0","172.6","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","110.276","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","36.1072","275.067","300.0","300.0","300.0","300.0","300.0","58.4705","202.331","300.0","300.0","63.9482","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","7.5192","300.0","300.0","300.0","300.0","300.0","300.0","124.601","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","57.419","300.0","229.951","300.0","300.0","300.0","300.0","300.0","124.628","300.0","300.0","49.0454"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal008.cnf","955225","0.010409","0.065975","0.603818","0.775952","0.029389","0.689537","0.759325","0.027606","0.033549","0.029963","0.031046","0.038558","0.30568","0.013231","0.59361","0.064195","0.015609","0.054321","0.120276","0.036464","0.289643","0.064875","0.057174","0.014864","0.029374","0.071707","0.017776","0.053463","0.053864","0.19692","0.715095","0.230724","0.062198","0.028402","0.011067","0.029978","0.438343","0.264694","0.066588","0.202961","0.014929","0.067181","0.013958","0.632978","0.192889","0.017858","0.053279","0.016798","0.017504","0.017318","0.026071","0.065116","0.196269","0.01075","0.014954","0.209082","0.057766","0.015869","0.065146","0.220392","0.0518","0.021234","0.011286","0.902375","0.065269","0.055557","0.011587","0.263877","0.036536","0.772205","0.055815","0.173619","0.062195","0.027979","0.009348","0.036802","0.857835","0.011612","0.017916","0.059813","0.643848","0.695624","0.628174","0.235409","0.058967","0.011064","0.141056","0.612962","0.057878","0.055326","0.010596","0.583687","0.641439","0.01696","0.688625","0.820855","0.068","0.010722","0.627944","0.010582"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal001.cnf","14180263","0.174908","0.051164","1.74476","1.28126","1.44633","0.910086","1.70973","6.537","0.042629","9.64565","9.20292","0.082249","0.626039","0.2405","1.60287","0.054681","0.032842","0.049151","1.37946","0.034584","0.50653","0.09694","0.206398","0.251203","0.341914","6.87384","0.048155","0.046645","0.223583","0.721916","1.06052","3.75264","0.044098","8.62938","0.036149","12.799","0.926897","0.908675","300.0","0.762578","0.032494","24.1917","0.034957","0.626445","0.595676","0.208511","0.051868","0.038682","0.21796","0.043572","0.051363","0.057373","0.161577","0.035567","0.058421","0.694049","0.160524","0.05347","0.112635","0.44005","0.044959","0.036311","0.034575","1.65314","0.138824","0.04251","0.034376","0.571045","0.229497","1.19973","0.040635","0.209402","0.047764","7.96198","0.057045","0.110197","0.879443","0.027212","0.064402","7.31135","0.85308","0.856346","1.15661","0.977958","9.91797","0.037864","0.764842","0.946334","0.047353","0.052139","0.047164","0.81914","0.753305","300.0","1.08774","0.872244","0.044646","0.03322","0.94811","0.025437"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal007.cnf","12829696","0.00484","0.0234","0.102342","0.1362","0.009447","0.091004","0.098746","0.008082","0.013286","0.008899","0.009694","0.01555","0.042243","0.00532","0.099916","0.023142","0.007531","0.019523","0.018562","0.013745","0.018873","0.022897","0.0219","0.004894","0.008605","0.021412","0.005316","0.021416","0.018762","0.034679","0.090947","0.042917","0.023092","0.008812","0.004997","0.00762","0.103939","0.048409","0.021028","0.034306","0.007095","0.023517","0.006034","0.08451","0.034554","0.007431","0.020287","0.006216","0.009268","0.007828","0.008255","0.024691","0.039405","0.009286","0.006014","0.041061","0.020326","0.006336","0.020729","0.037625","0.019671","0.008942","0.00488","0.138075","0.023389","0.019996","0.006526","0.022376","0.014396","0.091087","0.019932","0.033946","0.022387","0.008779","0.005195","0.010995","0.131916","0.006385","0.008745","0.020967","0.089823","0.09265","0.108326","0.044183","0.021297","0.005784","0.023528","0.106623","0.021746","0.019935","0.005826","0.088681","0.088633","0.009081","0.09036","0.098588","0.023484","0.005803","0.107297","0.005617"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal001.cnf","8775662","300.0","41.3498","300.0","300.0","22.3961","300.0","300.0","300.0","10.7324","222.33","300.0","38.3368","300.0","300.0","300.0","9.50596","8.58547","13.6763","300.0","5.50651","300.0","7.41926","300.0","300.0","300.0","300.0","9.1997","14.0997","300.0","300.0","300.0","300.0","6.84797","300.0","6.57142","300.0","300.0","300.0","300.0","300.0","7.42394","300.0","12.5741","22.1909","300.0","300.0","10.0264","18.79","300.0","7.97967","6.8849","15.2757","9.44834","4.5042","50.0313","300.0","300.0","11.6764","14.175","210.63","22.7011","6.66415","10.2571","300.0","300.0","6.39684","14.4402","300.0","300.0","300.0","5.05265","300.0","42.9403","300.0","21.8218","8.14975","300.0","4.32545","19.4458","300.0","300.0","300.0","300.0","300.0","300.0","4.70506","300.0","300.0","4.14877","5.77454","13.6572","48.5077","300.0","300.0","300.0","300.0","4.10912","11.4503","300.0","6.65374"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal004.cnf","4690884","300.0","300.0","300.0","300.0","35.378","300.0","300.0","185.663","17.1385","235.701","300.0","300.0","300.0","300.0","300.0","1.63607","0.375045","86.7025","300.0","6.90044","300.0","5.6835","47.9632","300.0","300.0","300.0","1.90133","19.9703","300.0","300.0","300.0","300.0","2.55818","300.0","3.4976","270.486","300.0","300.0","300.0","300.0","9.08943","300.0","31.9799","32.2702","300.0","79.5488","50.0816","1.77203","51.7294","3.9293","4.90327","10.8661","24.6679","3.2698","48.7259","300.0","300.0","1.53132","9.08168","300.0","16.6047","9.75444","4.23991","300.0","300.0","24.0666","145.037","300.0","5.90484","300.0","4.82737","300.0","43.3745","300.0","0.964958","99.4634","300.0","3.28444","300.0","300.0","300.0","300.0","300.0","298.593","300.0","31.2662","300.0","300.0","2.05632","1.2951","8.0298","92.8973","300.0","300.0","131.358","300.0","11.4221","6.33931","300.0","18.1648"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal010.cnf","9751404","0.027732","0.23013","7.34429","9.81343","0.178563","6.86781","4.78196","0.173845","0.144964","0.184406","0.16639","0.106008","5.54214","0.253874","2.95067","0.256411","0.035724","0.188852","0.825431","0.165583","33.6477","0.263281","0.202689","0.276343","0.185801","0.242578","0.359995","0.202366","0.595849","2.03401","6.97573","2.63311","0.207003","0.17319","0.027415","0.173435","4.80994","4.45731","0.281923","2.05677","0.051941","0.235027","0.048518","6.54506","1.99319","0.351104","0.179751","0.030441","0.048349","0.02405","0.156955","0.279253","1.70963","0.026194","0.032575","2.16879","0.677909","0.028044","0.215806","2.39358","0.182126","0.049643","0.025427","10.597","0.320964","0.188082","0.452726","11.9527","0.144662","7.34178","0.212348","1.19639","0.200596","0.179759","0.024636","0.196329","9.29016","0.036736","0.069312","0.235702","7.57327","6.84477","7.21948","2.62912","0.246082","0.030688","1.12298","7.20776","0.230555","0.169762","0.027085","7.00666","14.75","0.046475","6.70876","7.69812","0.291058","0.026421","7.55832","0.030225"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal003.cnf","12670863","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal007.cnf","10550931","0.023439","0.131926","2.24316","3.31694","0.271464","2.57826","2.20636","0.252688","0.079125","0.280256","0.312428","0.091512","2.25133","0.095634","2.03087","0.136051","0.044805","0.104295","0.832294","0.080576","8.73323","0.17068","0.123229","0.101425","0.254358","0.168895","0.074665","0.112156","0.218675","1.26232","2.67521","1.0833","0.116585","0.245119","0.019338","0.238205","2.25878","1.49941","0.142446","0.873235","0.035615","0.156695","0.249042","2.50544","1.32155","0.120642","0.104984","0.01963","0.029719","0.016555","0.072224","0.150968","0.989504","0.019212","0.022662","1.00534","0.219739","0.019525","0.162693","1.0811","0.109898","0.031438","0.018142","2.5598","0.210755","0.111963","0.048973","13.5328","0.190893","2.95645","0.131296","0.617972","0.115279","0.249405","0.017477","0.151268","3.62744","0.019324","0.036034","0.153814","2.64382","2.48458","2.85993","0.952639","0.157161","0.018926","1.5563","2.66167","0.150266","0.097999","0.017302","2.50063","5.81359","0.029604","2.55224","3.12916","0.13308","0.020624","2.97877","0.021234"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal006.cnf","1310167","0.236224","5.35725","300.0","296.124","71.6879","262.778","300.0","300.0","2.04182","300.0","300.0","300.0","300.0","300.0","300.0","3.52928","1.25167","59.4064","300.0","15.5883","300.0","7.69396","1.055","300.0","300.0","300.0","2.81704","2.07591","300.0","300.0","300.0","158.052","3.04467","300.0","1.22015","300.0","300.0","300.0","300.0","127.321","1.17742","300.0","0.530209","120.955","300.0","138.873","1.03255","3.00215","1.26485","0.698638","4.05926","41.2531","36.004","0.65332","3.10874","300.0","300.0","2.72626","15.3321","222.849","4.29861","0.256328","3.02882","300.0","300.0","1.75378","12.3139","300.0","7.09567","300.0","2.02474","300.0","0.895285","300.0","13.2354","3.4634","300.0","3.53555","2.0992","300.0","300.0","300.0","300.0","300.0","300.0","2.36273","300.0","300.0","2.83042","2.31174","0.820748","203.644","300.0","300.0","300.0","300.0","3.94069","0.278756","300.0","1.83624"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal003.cnf","9704383","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal004.cnf","11116070","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal003.cnf","6081274","300.0","300.0","300.0","300.0","156.323","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","250.33","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","50.931","300.0","300.0","300.0","300.0","267.388","300.0","37.3444","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","111.655","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.2202","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal010.cnf","3226943","0.010782","0.074366","0.661866","1.07798","0.047677","0.705679","0.647515","0.049661","0.036278","0.054061","0.050612","0.042291","0.313057","0.012637","0.82099","0.074724","0.019304","0.061319","0.109748","0.039852","0.1971","0.076914","0.071072","0.012815","0.046822","0.067446","0.013722","0.057292","0.057483","0.181728","0.705237","0.170369","0.069255","0.045522","0.0115","0.05419","0.669421","0.181055","0.069","0.161439","0.016861","0.076614","0.011735","0.62368","0.186142","0.024512","0.055357","0.018248","0.01793","0.019763","0.035498","0.076632","0.205123","0.01146","0.012701","0.200788","0.062011","0.016326","0.062531","0.201859","0.057563","0.022835","0.012198","1.32116","0.078965","0.06144","0.013662","0.245372","0.042486","0.626462","0.061975","0.143923","0.06497","0.048153","0.011593","0.05292","1.08589","0.012333","0.018721","0.067205","0.752684","0.698995","0.777967","0.277573","0.066052","0.011994","0.144721","0.642476","0.066675","0.056547","0.011549","0.597882","0.576321","0.01741","0.681071","0.652801","0.073467","0.011844","0.785723","0.010885"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal006.cnf","6502082","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal004.cnf","10265291","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal002.cnf","236381","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","287.223","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","124.766","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","200.526","300.0","300.0","300.0","300.0","300.0","300.0","300.0","298.827","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal002.cnf","7179101","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal004.cnf","3640457","0.014979","0.047997","0.89262","0.432324","0.034143","0.514168","0.768891","0.035527","0.025713","0.038252","0.035289","0.032901","0.35105","0.021442","0.810883","0.045553","0.031827","0.050668","0.082475","0.028953","0.979649","0.067866","0.044458","0.02049","0.032767","0.06557","0.010146","0.041344","0.052139","0.217067","0.567052","0.200617","0.047623","0.032448","0.010088","0.033363","0.784678","0.670892","0.05451","0.21707","0.013343","0.071271","0.029358","0.577542","0.215146","0.023822","0.040716","0.01386","0.016095","0.012021","0.032611","0.051773","0.228308","0.010335","0.010152","0.25392","0.054458","0.013304","0.063192","0.193602","0.04516","0.021811","0.010117","0.482659","0.058211","0.038497","0.01407","0.812588","0.03569","0.496705","0.044515","0.14749","0.043992","0.032206","0.012221","0.041416","0.377791","0.008823","0.024125","0.056835","0.575989","0.520762","0.575473","0.255475","0.053318","0.0111","0.207622","0.865902","0.048054","0.044132","0.010312","0.57662","0.951098","0.01398","0.564592","0.524347","0.04865","0.008775","0.567676","0.011597"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal005.cnf","9871892","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal005.cnf","1298109","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","248.274","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.0097","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","246.251","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","166.911","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal005.cnf","12871369","2.06434","5.99206","300.0","94.1227","31.9328","49.994","300.0","249.963","1.21142","289.36","175.39","55.5454","68.3334","300.0","300.0","0.849034","0.237039","3.9013","288.188","0.608662","300.0","3.35914","0.460207","300.0","300.0","92.7425","0.187191","0.896949","300.0","118.913","161.137","71.0167","0.866723","300.0","0.397594","300.0","209.619","86.1709","300.0","76.2065","0.431203","148.961","0.43116","35.9628","92.1142","112.776","0.740906","2.27593","2.05369","0.136751","1.0178","3.90146","15.5682","1.74468","1.17083","19.2797","300.0","0.742492","7.65776","19.643","1.9657","0.252805","0.119911","96.4562","8.02817","3.77971","1.2817","300.0","4.75617","146.116","0.904231","300.0","0.615549","300.0","3.79824","3.22708","137.175","0.230009","0.139139","120.08","69.0508","250.199","70.4849","61.012","129.262","0.273064","57.9474","300.0","1.27507","0.417544","1.33329","60.997","181.032","300.0","54.3558","154.343","4.94362","0.15917","48.0636","0.816479"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal003.cnf","5964150","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal006.cnf","4120503","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","282.076","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","111.163","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","110.997","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal002.cnf","9964441","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal010.cnf","16657781","0.05739","0.3886","16.2908","18.4235","0.272452","16.5644","9.1133","0.266577","0.152819","0.269876","0.275055","0.192096","26.9522","3.71308","33.0183","0.361111","0.105017","0.295796","1.75557","1.45144","300.0","0.51637","0.361575","4.28767","0.291779","0.697024","0.131005","0.295617","6.94873","5.8545","11.1897","9.53756","0.323507","0.245964","0.040362","0.265904","9.44499","6.42158","0.6262","5.52218","0.082657","0.63449","0.060236","14.9163","5.73941","1.64725","0.292262","0.047168","0.081409","0.036834","0.237802","0.432669","3.62148","0.040234","0.055866","6.46","0.570276","0.053341","0.613383","5.89115","0.322343","0.078094","0.039844","19.5476","1.81282","0.348923","0.243294","300.0","0.377033","11.1739","0.30058","3.06573","0.332517","0.260473","0.046563","0.296399","17.8835","0.05012","0.106186","0.603877","16.7021","17.396","13.4509","5.65496","0.570181","0.045882","13.0695","14.7538","0.515913","0.283789","0.050794","16.1245","25.7912","0.072597","16.6508","11.1035","0.484196","0.042495","14.5023","0.061648"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal009.cnf","11326797","0.005477","0.025011","0.07787","0.128952","0.007827","0.077239","0.083082","0.007982","0.013148","0.008314","0.007228","0.01542","0.028788","0.00514","0.083123","0.022651","0.00593","0.020103","0.017343","0.01328","0.01347","0.020108","0.022651","0.004557","0.007857","0.019948","0.004896","0.019362","0.018159","0.027188","0.07789","0.032388","0.022308","0.006488","0.004714","0.007835","0.085864","0.040011","0.019203","0.027376","0.00569","0.021223","0.005679","0.068262","0.026619","0.006483","0.019187","0.007019","0.007632","0.007176","0.007085","0.02403","0.031179","0.005771","0.005817","0.030129","0.019942","0.007417","0.019202","0.028201","0.018796","0.008734","0.006079","0.117373","0.02265","0.019176","0.005893","0.015677","0.013761","0.079598","0.018777","0.021479","0.021647","0.007448","0.005426","0.010222","0.109922","0.00542","0.008674","0.02056","0.077418","0.078096","0.077389","0.034883","0.019547","0.005612","0.01981","0.080544","0.019885","0.01917","0.004805","0.073597","0.071179","0.006998","0.076195","0.08492","0.023462","0.004606","0.078212","0.005665"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal010.cnf","12261904","0.114262","1.09078","300.0","215.734","60.5116","193.992","169.056","300.0","0.422512","300.0","300.0","3.23221","191.11","300.0","224.803","1.37144","0.194326","0.910794","17.3022","0.991181","300.0","7.21184","1.03918","300.0","300.0","12.7464","0.122336","1.03311","300.0","62.5743","130.729","79.6144","1.61256","300.0","0.101503","300.0","180.677","74.6404","2.94685","43.1187","0.224391","12.4601","0.574125","108.679","78.7373","78.5043","0.811119","0.203679","0.196736","0.090376","2.97915","4.74507","24.5646","0.148085","0.180097","154.799","300.0","0.165502","8.13816","90.729","0.85","0.434537","0.105546","300.0","284.084","0.996321","0.463788","300.0","30.2575","114.822","0.957235","300.0","0.979209","300.0","0.100938","4.11327","218.985","0.159298","0.432575","11.1576","131.829","132.363","110.831","142.772","8.54157","0.239698","12.5461","199.035","2.52683","0.867398","0.14957","198.116","249.154","0.1916","194.087","123.387","8.32067","0.173193","123.931","0.274301"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal007.cnf","8145669","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","254.147","300.0","300.0","300.0","300.0","300.0","300.0","43.7266","300.0","300.0","300.0","300.0","300.0","102.454","300.0","300.0","300.0","300.0","300.0","15.5693","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","157.786","300.0","152.038","300.0","300.0","300.0","300.0","300.0","300.0","300.0","49.6601","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","203.44","129.636","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","127.851","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","179.756"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal005.cnf","12938500","0.03212","0.414198","59.9519","32.3944","16.3526","11.4209","112.072","130.015","0.340096","140.443","300.0","3.23621","15.1034","16.0629","24.978","0.289553","0.07891","1.60926","8.31169","0.20047","300.0","0.901674","0.237204","15.8565","12.8933","15.1875","0.266291","0.326313","52.1889","14.7677","42.8306","14.8791","0.251947","180.013","0.033753","197.636","30.4291","26.1505","0.45458","5.82259","0.097765","19.2663","0.182267","15.8291","20.539","2.00714","0.227409","0.061381","0.059183","0.029484","1.33627","0.342258","5.09029","0.057176","0.097977","10.1633","50.5378","0.127115","1.33868","5.78752","0.241021","0.065035","0.125093","24.6699","26.4107","0.323861","0.157233","300.0","0.852837","14.2939","0.250643","2.88655","0.286061","237.125","0.034657","0.703607","21.9492","0.058213","0.127705","15.3401","28.8759","11.608","14.0846","23.234","15.9774","0.154142","17.083","25.819","0.425493","0.266833","0.081702","28.8515","23.6876","0.060706","21.9866","13.9271","0.378516","0.048223","33.7187","0.135857"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal001.cnf","11604557","300.0","300.0","300.0","300.0","225.916","300.0","300.0","300.0","258.043","300.0","300.0","300.0","300.0","300.0","300.0","105.374","111.739","300.0","300.0","81.3685","300.0","104.263","300.0","300.0","300.0","300.0","146.706","300.0","300.0","300.0","300.0","300.0","97.1118","300.0","76.9405","300.0","300.0","300.0","300.0","300.0","126.459","300.0","207.991","148.345","300.0","300.0","241.949","300.0","300.0","136.227","99.5348","176.606","128.395","115.761","300.0","300.0","300.0","220.877","225.93","300.0","300.0","118.924","110.967","300.0","300.0","89.8482","213.446","300.0","300.0","300.0","90.2168","300.0","300.0","300.0","300.0","257.647","300.0","64.8931","300.0","300.0","300.0","300.0","300.0","300.0","300.0","66.7507","300.0","300.0","79.5333","145.96","167.731","300.0","300.0","300.0","300.0","300.0","60.5575","300.0","300.0","73.0409"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal008.cnf","1876632","0.00485","0.023049","0.087914","0.133645","0.00873","0.088638","0.090563","0.008708","0.013129","0.008142","0.009314","0.014777","0.03468","0.006181","0.080898","0.023226","0.006876","0.019639","0.016739","0.013266","0.017188","0.021932","0.022657","0.004727","0.007344","0.020107","0.006002","0.019497","0.018638","0.030355","0.08653","0.037628","0.022947","0.008376","0.005925","0.007878","0.094004","0.046087","0.020494","0.0312","0.007111","0.022185","0.005891","0.081149","0.030492","0.007054","0.021073","0.007587","0.008416","0.008925","0.008067","0.022815","0.036428","0.007537","0.005811","0.03239","0.019326","0.007746","0.020552","0.032977","0.019676","0.010195","0.006522","0.148319","0.023245","0.018812","0.005821","0.016837","0.014054","0.082055","0.019205","0.026229","0.021875","0.007734","0.005132","0.011492","0.128324","0.006016","0.008079","0.019718","0.088835","0.089132","0.089771","0.038413","0.019841","0.004958","0.021393","0.092857","0.020886","0.020925","0.006071","0.086242","0.084212","0.00735","0.088657","0.088628","0.023108","0.006107","0.090314","0.005132"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal007.cnf","3351188","2.73535","300.0","300.0","300.0","300.0","300.0","300.0","300.0","32.6482","300.0","300.0","300.0","300.0","300.0","300.0","59.9803","95.2328","178.318","300.0","26.742","300.0","66.9546","5.40462","300.0","300.0","300.0","109.192","41.7079","300.0","300.0","300.0","300.0","45.6037","300.0","5.45906","300.0","300.0","300.0","300.0","300.0","5.76689","300.0","54.7676","300.0","300.0","300.0","11.247","232.038","19.8603","1.81199","102.242","76.7865","142.807","35.6919","300.0","300.0","300.0","98.9024","97.066","300.0","27.0573","15.0738","5.1","300.0","300.0","17.3933","300.0","300.0","300.0","300.0","19.9338","300.0","32.1593","300.0","24.3847","269.313","300.0","92.2425","5.86138","300.0","300.0","300.0","300.0","300.0","300.0","100.329","300.0","300.0","33.8496","51.4893","36.0832","300.0","300.0","300.0","300.0","300.0","28.9899","1.29818","300.0","93.1564"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal009.cnf","10507705","27.1646","42.8737","300.0","300.0","300.0","300.0","300.0","300.0","3.54762","300.0","300.0","300.0","300.0","300.0","300.0","25.8809","0.644361","11.845","300.0","14.8862","300.0","56.6186","11.8609","300.0","300.0","300.0","8.69151","4.61707","300.0","300.0","300.0","300.0","6.90929","300.0","3.17822","300.0","300.0","300.0","300.0","300.0","1.86661","300.0","1.97544","300.0","300.0","300.0","8.85367","8.33775","24.1392","254.529","31.1113","54.5974","241.727","1.52442","0.407529","300.0","300.0","3.6838","78.5264","300.0","9.16149","8.98977","6.43439","300.0","300.0","2.86191","4.02612","300.0","300.0","300.0","5.31581","300.0","27.075","300.0","10.0185","48.4305","300.0","7.23167","1.65352","300.0","300.0","300.0","300.0","300.0","300.0","2.20114","300.0","300.0","38.1621","301.0","2.27525","300.0","300.0","300.0","300.0","300.0","75.8027","5.99911","300.0","2.49936"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal001.cnf","5315147","0.054983","0.028316","0.401654","0.731184","0.968517","0.359774","0.386568","1.50224","0.019605","1.66501","1.01409","0.046887","0.230539","0.061498","0.58186","0.023416","0.017378","0.026469","0.35842","0.019355","0.17111","0.060568","0.049403","0.068672","0.125167","1.07697","0.019597","0.023412","0.056409","0.238399","0.363716","0.827394","0.029902","1.44023","0.017812","0.996121","0.597884","0.363423","300.0","0.27015","0.017929","1.71067","0.018757","0.319118","0.214107","0.06125","0.024463","0.020965","0.057357","0.016946","0.031178","0.027743","0.082923","0.020403","0.026166","0.474433","0.052675","0.030149","0.07848","0.145787","0.024246","0.023118","0.015529","1.17757","0.049381","0.024708","0.016647","0.196733","0.092898","0.422535","0.023943","0.097891","0.026314","1.45789","0.019977","0.057283","0.336886","0.014928","0.021621","0.923827","0.726194","0.35846","0.344059","0.376926","1.17883","0.018467","0.262972","0.669666","0.027168","0.029594","0.021496","0.375186","0.243668","300.0","0.399478","0.394685","0.030233","0.019714","0.434838","0.014924"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal005.cnf","872098","0.022836","0.219087","4.11256","4.55207","4.13837","3.89246","9.37882","2.93002","0.103395","5.62867","3.17789","0.100952","4.30458","0.543637","7.48175","0.177211","0.030635","0.141343","1.06448","0.080658","54.8979","0.440848","0.147704","0.563252","0.483665","2.39305","0.108582","0.144869","1.84303","1.70501","3.68049","2.22832","0.144923","3.17306","0.02239","3.46477","7.836","3.7676","0.198955","1.74908","0.07173","2.79315","0.038178","3.63123","1.77063","1.90595","0.130694","0.03488","0.038395","0.019776","0.151369","0.226935","1.93","0.021484","0.030664","4.13586","0.81797","0.038087","0.668871","2.12784","0.149694","0.199324","0.02586","5.5848","0.171474","0.139154","0.183604","52.5935","0.319469","3.78283","0.16241","0.7207","0.148387","3.07772","0.023467","0.35403","4.04831","0.030387","0.095784","3.20957","3.32906","4.01403","3.90133","4.60779","2.3189","0.025755","1.01664","4.06565","0.235785","0.136446","0.036108","3.89463","6.19847","0.037545","3.79987","4.18592","0.158239","0.024503","4.0077","0.029557"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal010.cnf","16178841","0.018538","0.143437","2.63831","4.1492","0.095942","2.35182","2.90722","0.088745","0.071683","0.096621","0.093746","0.075322","2.28255","0.043273","2.9399","0.148241","0.034348","0.11489","0.34348","0.073622","2.56783","0.167015","0.139528","0.045691","0.098556","0.145875","0.021318","0.127044","0.143064","0.764535","2.46883","0.82815","0.12877","0.092436","0.018673","0.09145","3.09717","1.05554","0.15502","0.74462","0.035959","0.166324","0.02453","2.18244","0.75784","0.068972","0.115941","0.021084","0.031421","0.017542","0.0839","0.183029","0.801676","0.019016","0.021789","0.846125","0.151187","0.018817","0.151216","0.825686","0.132767","0.056739","0.020475","4.38296","0.150505","0.117977","0.028258","1.50423","0.115058","2.73669","0.135327","0.448051","0.133184","0.09157","0.021287","0.102142","3.85623","0.021256","0.04331","0.146199","2.3981","2.49101","2.33548","1.13557","0.140195","0.020306","0.43026","2.48642","0.146003","0.121533","0.019443","2.30352","4.9833","0.031677","2.44048","2.98623","0.161241","0.019442","2.39869","0.021021"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal010.cnf","5184791","0.227175","2.82284","300.0","300.0","300.0","300.0","300.0","300.0","0.762318","300.0","300.0","14.5525","300.0","300.0","300.0","3.22636","1.4171","2.11243","300.0","14.2769","300.0","35.7777","38.934","300.0","300.0","300.0","4.81299","1.80382","300.0","300.0","300.0","300.0","2.46351","300.0","0.188547","300.0","300.0","300.0","10.4739","300.0","0.589572","300.0","0.383772","300.0","300.0","300.0","1.57301","0.389518","0.374342","0.16488","7.46381","6.09012","105.488","0.302222","0.829344","300.0","300.0","0.436297","51.5751","300.0","1.74912","0.469473","0.236152","300.0","300.0","1.89778","2.343","300.0","300.0","300.0","17.4012","300.0","1.97845","300.0","0.19304","20.0979","300.0","0.6219","0.674885","300.0","300.0","300.0","300.0","300.0","300.0","0.476054","300.0","300.0","13.8896","2.49015","0.302037","300.0","300.0","0.37602","300.0","300.0","5.51738","0.185519","300.0","1.37384"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal001.cnf","239329","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","295.064","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","242.964","300.0","300.0","300.0","300.0","300.0","300.0","300.0","290.914","300.0","300.0","242.245","300.0","300.0","300.0","300.0","300.0","300.0","300.0","239.208","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal009.cnf","8380443","0.093563","0.870937","139.203","84.2865","3.39418","160.674","121.684","2.86667","0.323934","3.16947","6.97083","3.02725","105.956","300.0","62.3692","0.844824","0.298702","0.657776","11.19","1.39305","300.0","1.79514","0.775186","300.0","4.01903","2.08228","0.134383","0.731941","300.0","70.4884","77.8822","66.9433","0.795254","4.0284","0.087453","4.02672","91.8451","63.1867","2.02446","29.0476","0.179662","1.65458","0.143253","75.8395","173.806","17.2643","0.644292","0.151205","0.157049","0.079534","1.24696","1.10023","27.0701","0.079381","0.146553","81.0265","35.5962","0.125339","1.86365","40.0373","1.74662","0.255046","0.205558","125.014","68.2088","0.615446","0.196252","300.0","1.5062","79.7432","0.815242","300.0","1.21106","4.0861","0.095443","2.04168","129.044","0.112809","1.58117","1.94171","116.131","77.5904","95.8307","183.099","1.90833","0.11836","145.782","89.3043","1.81238","0.622702","0.097561","112.716","197.309","0.159502","117.895","83.929","7.11244","0.079558","92.6654","0.521776"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal006.cnf","9843818","0.006154","0.035681","0.194771","0.211585","0.012971","0.177635","0.201761","0.032548","0.018618","0.034947","0.022854","0.020467","0.100118","0.007865","0.180521","0.033949","0.009278","0.030652","0.046614","0.01991","0.03397","0.033892","0.034947","0.008296","0.011969","0.029898","0.006698","0.030541","0.02684","0.068317","0.178689","0.072365","0.031237","0.012202","0.007591","0.031365","0.166035","0.082792","0.031849","0.067643","0.009807","0.033568","0.00862","0.177638","0.070171","0.009977","0.029333","0.00998","0.010188","0.009544","0.012615","0.035576","0.088771","0.006038","0.008487","0.087377","0.029344","0.009106","0.032348","0.074688","0.02941","0.01419","0.007189","0.251687","0.034664","0.029636","0.008638","0.035081","0.020288","0.196222","0.030579","0.062307","0.03293","0.012015","0.007125","0.016665","0.293107","0.007347","0.011559","0.034363","0.18393","0.178128","0.167431","0.107821","0.032393","0.006487","0.03777","0.196256","0.030638","0.030466","0.007196","0.190878","0.20398","0.010706","0.179002","0.209776","0.035477","0.007182","0.164733","0.007141"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal002.cnf","6404621","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal001.cnf","5931903","72.2655","3.40265","300.0","96.8559","9.85808","300.0","300.0","300.0","1.31624","100.795","300.0","7.51793","300.0","128.12","300.0","1.21066","1.37622","1.75674","113.044","1.0258","81.8391","1.58241","70.2355","300.0","295.582","300.0","1.62169","1.61004","300.0","300.0","300.0","300.0","1.34935","300.0","2.16196","300.0","300.0","104.16","300.0","300.0","1.0398","300.0","1.48581","7.08444","300.0","249.792","1.5869","1.71195","55.9041","1.58933","1.06531","2.95831","3.50534","1.0726","4.64852","300.0","77.1088","2.49494","2.40801","92.2599","1.55821","1.90708","1.26822","69.2054","300.0","0.852649","2.37326","113.492","215.254","300.0","0.935517","184.262","4.84723","300.0","3.4668","1.16905","58.3768","0.701908","2.42361","300.0","300.0","300.0","300.0","162.707","300.0","1.08749","71.5078","300.0","0.725406","1.43751","1.50112","14.5077","80.5763","300.0","148.521","300.0","1.49691","1.36499","300.0","1.02305"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal007.cnf","14629929","0.09333","0.501268","20.8178","25.2371","24.0053","21.5905","20.2094","300.0","0.269915","68.3013","33.5061","0.549105","29.97","73.5718","22.6255","0.421147","0.075158","0.334037","11.1688","0.312854","300.0","1.41985","0.376469","69.0617","66.1087","31.032","0.083816","0.340268","110.835","15.0103","20.0313","11.5781","0.349972","1.02585","0.046136","300.0","38.069","20.1441","0.739712","12.7281","0.148578","40.7815","0.084166","21.4756","14.2297","2.84264","0.317894","0.061868","0.110946","0.040825","0.52234","0.506379","7.81693","0.054373","0.05314","11.1497","200.515","0.071014","2.36034","9.87548","0.332204","0.185904","0.042894","22.9881","12.2812","0.374308","0.195515","300.0","1.50236","52.266","0.452022","5.32763","0.37038","300.0","0.105817","0.962664","21.0944","0.056796","0.208749","36.7018","22.3481","21.2363","21.6077","17.3762","38.686","0.065962","6.51505","21.3086","0.951034","0.284464","0.04737","21.3101","44.869","0.078557","21.7448","54.8456","0.539036","0.045482","21.1348","0.129089"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal009.cnf","8252454","0.062243","0.446646","22.4564","27.8765","7.06019","20.9987","18.6898","4.68301","0.177287","4.97199","2.93679","0.177598","81.0763","32.8554","21.8828","0.402669","0.058682","0.344002","2.65953","0.41472","300.0","1.33099","0.428936","39.1464","37.4048","3.92777","0.11086","0.384205","38.6338","8.61188","21.7599","13.4891","0.378678","5.17075","0.047112","72.4442","19.1757","33.2639","0.703993","13.4813","0.101953","2.95873","0.108846","22.4662","14.8031","3.69863","0.3427","0.054796","0.098021","0.043851","0.419991","0.526612","9.38052","0.045849","0.06348","10.561","15.8405","0.060231","2.11452","9.18467","0.402981","0.155489","0.050427","39.3979","7.95605","0.893274","7.12445","300.0","35.8001","16.1225","0.367026","2.96368","0.398429","3.98869","0.06078","0.687893","25.7229","0.123187","0.206164","3.92591","22.8438","22.9983","20.7835","9.28535","3.31601","0.052455","6.64385","21.5482","0.689759","0.309415","0.053212","20.4843","35.0929","0.08724","21.261","17.342","1.43372","0.047798","21.7509","0.077825"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal003.cnf","944850","0.009244","0.042246","1.09972","0.442714","0.062082","0.416474","0.521401","0.056536","0.025362","0.063784","0.058137","0.033191","0.325939","0.019325","0.720436","0.044655","0.029552","0.038237","0.219754","0.024951","0.740791","0.047407","0.039094","0.020194","0.056434","0.103823","0.016669","0.038934","0.04777","0.220155","0.399948","0.166635","0.046531","0.055845","0.007638","0.056056","0.522867","0.21486","0.048167","0.211132","0.0111","0.0454","0.03333","0.400595","0.210354","0.02226","0.035648","0.013027","0.011755","0.00993","0.033318","0.062401","0.233213","0.009977","0.012605","0.181883","0.044589","0.019671","0.045969","0.160879","0.035422","0.034802","0.008164","0.300837","0.049818","0.049722","0.026549","0.386586","0.089933","0.407554","0.038308","0.124834","0.036687","0.054527","0.007989","0.064588","0.516503","0.007988","0.036577","0.100465","0.411247","0.415435","0.39336","0.191451","0.099005","0.013433","0.09296","0.421288","0.047514","0.034545","0.00866","0.3957","0.60029","0.012335","0.416945","0.433431","0.044776","0.008006","0.404606","0.008925"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal007.cnf","7132026","0.004254","0.015795","0.046864","0.053201","0.006454","0.046543","0.045061","0.006098","0.009507","0.006578","0.006337","0.010742","0.019947","0.004539","0.051092","0.015183","0.004466","0.013111","0.011298","0.009999","0.00873","0.014131","0.014778","0.003545","0.005112","0.014062","0.004907","0.01441","0.013253","0.018281","0.048413","0.022806","0.014425","0.005891","0.004611","0.010222","0.04846","0.027597","0.014663","0.018913","0.004651","0.013694","0.004931","0.045743","0.019125","0.004324","0.014778","0.005802","0.005426","0.005506","0.006727","0.015344","0.02172","0.005261","0.004722","0.020628","0.014291","0.004394","0.014886","0.019651","0.015665","0.006344","0.003996","0.068871","0.015176","0.01386","0.005177","0.011834","0.009632","0.05025","0.013748","0.020158","0.015313","0.00514","0.00392","0.008345","0.054265","0.004571","0.006028","0.013478","0.04717","0.048378","0.046659","0.025064","0.014319","0.005449","0.012496","0.049869","0.014158","0.013688","0.003834","0.045364","0.040003","0.006142","0.046912","0.053808","0.015157","0.004787","0.046141","0.004111"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal005.cnf","5766787","16.5153","78.5214","300.0","300.0","90.3117","300.0","300.0","300.0","9.14638","300.0","300.0","300.0","300.0","300.0","300.0","19.8763","1.50666","300.0","300.0","4.36921","300.0","6.27627","5.7424","300.0","300.0","300.0","6.74151","68.0241","300.0","169.652","300.0","300.0","8.32744","300.0","3.27322","300.0","300.0","300.0","300.0","208.532","2.13655","300.0","1.25351","103.243","300.0","300.0","15.0437","199.838","21.3458","2.9304","5.98925","50.8682","32.2889","8.37297","16.6788","300.0","300.0","1.69222","13.36","300.0","4.43607","24.2911","38.3184","300.0","5.20246","14.0002","6.29","300.0","300.0","300.0","4.52051","300.0","58.8632","300.0","30.9409","71.7073","300.0","1.52029","58.7237","300.0","300.0","300.0","300.0","300.0","300.0","32.6067","300.0","300.0","4.72066","5.78775","13.3664","160.192","300.0","300.0","300.0","300.0","2.24728","11.7276","300.0","12.8025"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal002.cnf","12342917","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal006.cnf","6371536","0.010012","0.067697","1.06064","0.680269","0.029242","0.730882","1.38472","0.029442","0.035425","0.031748","0.02783","0.036399","0.428649","0.023686","0.795215","0.059338","0.034073","0.057319","0.116871","0.035474","1.13173","0.113221","0.062706","0.024949","0.02778","0.162951","0.026984","0.058375","0.063526","0.289568","0.706337","0.316967","0.060176","0.027634","0.010866","0.027664","1.05897","0.381429","0.068038","0.282928","0.02789","0.178206","0.03005","0.702731","0.288731","0.02885","0.055064","0.016947","0.016712","0.015085","0.027144","0.072204","0.264669","0.011792","0.014504","0.303127","0.06246","0.016598","0.154387","0.298132","0.061202","0.04358","0.010512","0.83389","0.075256","0.050243","0.02958","1.22661","0.040299","0.739673","0.056151","0.237679","0.058354","0.026678","0.011141","0.036435","0.791646","0.011845","0.046768","0.151143","0.721437","0.731165","1.10054","0.345025","0.151595","0.013017","0.185654","0.748355","0.068532","0.056688","0.011454","0.710156","1.58365","0.016873","0.726631","0.786186","0.071698","0.01213","1.11363","0.011286"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal003.cnf","14491664","0.010509","0.051882","2.98643","0.579504","0.244216","1.15804","2.13655","0.247731","0.047098","0.271183","0.257726","0.166801","1.03083","0.035054","1.41045","0.046509","0.035483","0.049525","0.286634","0.037576","1.72077","0.122686","0.04647","0.035721","0.132437","0.149578","0.010099","0.060654","0.07118","0.314608","0.837923","0.308925","0.044335","0.245955","0.012789","0.250041","1.02545","0.330534","0.058325","0.245444","0.030122","0.158747","0.029229","0.571802","0.394292","0.038229","0.042","0.018023","0.01545","0.016554","0.044597","0.048991","0.313132","0.009734","0.010394","0.347226","0.073948","0.014178","0.175097","0.205918","0.042702","0.042287","0.010011","0.66415","0.074348","0.04145","0.025299","1.82267","0.088227","0.958066","0.044914","0.197785","0.042019","0.236347","0.01162","0.090722","0.671981","0.0127","0.049241","0.131045","1.65504","1.00153","0.564883","0.299752","0.127263","0.012265","0.320009","0.826548","0.057577","0.045926","0.016231","0.565893","0.770504","0.017581","0.987331","0.989204","0.055277","0.014762","0.794707","0.026829"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal003.cnf","12016784","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal003.cnf","3142852","0.003438","0.011407","0.033319","0.032018","0.004844","0.03255","0.030882","0.004717","0.007988","0.004881","0.009787","0.007384","0.017927","0.004614","0.02774","0.010952","0.00564","0.011218","0.010585","0.008139","0.009388","0.011861","0.010276","0.004584","0.006373","0.011227","0.0045","0.010018","0.010354","0.018337","0.037936","0.019825","0.01123","0.004812","0.003564","0.006274","0.033468","0.022317","0.011473","0.018357","0.005389","0.012089","0.00487","0.035113","0.018577","0.003861","0.011211","0.005133","0.004777","0.003692","0.005696","0.011329","0.023203","0.003145","0.003868","0.018992","0.011319","0.003596","0.012012","0.018187","0.010898","0.005202","0.003168","0.030606","0.011743","0.011133","0.003902","0.008964","0.00817","0.037253","0.010606","0.017123","0.010745","0.005086","0.00454","0.006707","0.036581","0.003764","0.00523","0.011663","0.03231","0.037592","0.031289","0.022243","0.011984","0.003765","0.011388","0.033532","0.011864","0.010332","0.004971","0.033363","0.025216","0.006019","0.033113","0.040641","0.011549","0.003477","0.032321","0.004518"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal004.cnf","2476199","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal009.cnf","15860139","0.057556","0.586439","25.1471","48.1925","13.4403","32.5722","41.8051","22.4468","0.253863","20.3439","28.9039","0.675214","41.0014","176.671","27.2356","0.732204","0.098756","0.425972","4.32406","0.789811","300.0","2.40669","0.492149","190.687","157.867","29.74","0.14648","0.45243","35.5169","10.8018","31.4064","25.6731","0.47431","29.0371","0.055601","28.951","48.1486","34.2566","1.06297","12.1922","0.137378","40.0238","0.129754","30.1845","11.4613","32.8094","0.400172","0.068109","0.098015","0.051423","0.980533","0.731921","8.45315","0.0575","0.137346","15.075","300.0","0.083259","2.80779","15.3355","0.441506","0.200227","0.053552","54.5153","110.826","0.551638","0.102813","300.0","1.29056","33.9176","0.488902","206.996","0.472059","11.1817","0.054974","1.33304","39.0773","0.073884","0.794681","32.9289","23.2343","31.9206","43.1344","25.7447","34.1066","0.068047","13.7403","31.3727","2.05112","0.394306","0.072476","31.199","54.8321","0.101706","31.3389","36.1361","1.60798","0.055226","29.3978","0.116397"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal007.cnf","5833638","0.014106","0.101227","1.52541","1.98935","0.080862","1.45623","1.53614","0.081452","0.056206","0.089255","0.088281","0.051963","1.62465","0.039222","1.66871","0.09626","0.045817","0.082447","0.260251","0.056892","2.44061","0.109832","0.09427","0.039137","0.076576","0.101602","0.052265","0.086343","0.105789","0.54453","1.54584","0.563731","0.09247","0.081957","0.014763","0.076798","2.95616","1.05716","0.117748","0.547205","0.038111","0.11292","0.019892","1.38839","0.534009","0.051879","0.079778","0.023834","0.023204","0.021264","0.057875","0.112531","0.511067","0.014326","0.021227","0.598061","0.104653","0.023038","0.102249","0.682911","0.091935","0.043337","0.014911","2.26175","0.10847","0.084836","0.036733","3.93108","0.076342","1.75039","0.084413","0.378487","0.09266","0.08012","0.01434","0.089951","2.14348","0.017804","0.051046","0.10223","1.45947","1.45246","1.50946","0.737954","0.101677","0.017285","0.281051","1.48276","0.104867","0.084297","0.01637","1.43041","3.08354","0.023815","1.44997","1.85445","0.129835","0.014416","1.5581","0.015732"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal004.cnf","9548589","0.006226","0.028232","0.206323","0.159686","0.013685","0.209762","0.204529","0.013873","0.016415","0.012921","0.01234","0.021008","0.132388","0.00685","0.253467","0.028973","0.011035","0.025464","0.049122","0.016948","0.075697","0.027317","0.02869","0.008174","0.012186","0.027545","0.006767","0.024575","0.02531","0.068123","0.22964","0.088999","0.027383","0.012472","0.00682","0.012791","0.169685","0.111335","0.027519","0.068294","0.010484","0.027827","0.007924","0.208095","0.068149","0.008307","0.025209","0.008752","0.009496","0.008318","0.012766","0.030836","0.116059","0.006656","0.006996","0.107438","0.024662","0.007541","0.027277","0.084277","0.025882","0.010551","0.006365","0.150824","0.029049","0.026346","0.007996","0.12309","0.018922","0.170261","0.024323","0.069862","0.028623","0.013001","0.006161","0.016493","0.143812","0.00687","0.011353","0.026259","0.209551","0.184265","0.20026","0.088383","0.02503","0.007486","0.048625","0.20434","0.027019","0.024365","0.007467","0.212199","0.190767","0.009834","0.212975","0.182012","0.029289","0.007413","0.203716","0.006787"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal009.cnf","10089835","0.01892","0.146458","2.47815","3.35902","0.200829","3.01707","2.46797","0.177224","0.083169","0.203513","0.209264","0.088722","4.09079","0.057559","2.3286","0.140728","0.050681","0.115082","0.35036","0.079308","4.64363","0.158561","0.134814","0.062198","0.192809","0.171798","0.097087","0.124845","0.165733","0.831543","2.60077","1.07834","0.128295","0.187721","0.019882","0.185494","2.54799","1.22782","0.168231","0.889238","0.027893","0.161992","0.028643","2.61236","1.33662","0.085105","0.114907","0.020698","0.031763","0.019194","0.087521","0.149634","0.908757","0.018331","0.022384","0.947124","0.166074","0.020031","0.162356","0.926119","0.137897","0.039979","0.018834","3.48456","0.16981","0.167186","0.063549","4.52217","0.09636","2.7127","0.121153","0.539147","0.127927","0.190055","0.018953","0.149185","3.79545","0.019816","0.053516","0.150267","3.02995","2.99804","2.06335","1.07662","0.138614","0.020673","0.807571","2.95982","0.146413","0.119922","0.019386","2.81062","4.87718","0.031578","2.98109","2.91187","0.153048","0.019218","2.16905","0.020297"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal007.cnf","14784632","110.083","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","108.449","300.0","300.0","300.0","300.0","300.0","118.014","300.0","300.0","300.0","131.991","300.0","300.0","300.0","300.0","300.0","300.0","300.0","53.2688","300.0","300.0","300.0","300.0","300.0","43.9194","300.0","300.0","300.0","300.0","300.0","5.1782","300.0","119.078","252.675","154.638","88.1427","300.0","300.0","300.0","300.0","300.0","300.0","147.932","300.0","300.0","300.0","300.0","300.0","300.0","159.999","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.3898","300.0","300.0","300.0","300.0","300.0","300.0","300.0","52.6117","300.0","300.0","300.0","4.45521","300.0","300.0","300.0","300.0","300.0","300.0","117.826","58.5932","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal010.cnf","2773747","0.002351","0.006654","0.01102","0.016346","0.003221","0.009558","0.012151","0.003894","0.004519","0.003201","0.002915","0.006371","0.005867","0.002589","0.01142","0.006346","0.004632","0.007392","0.006312","0.004787","0.004938","0.006995","0.006588","0.002816","0.002956","0.007105","0.002521","0.006052","0.00601","0.006728","0.010692","0.007117","0.007417","0.004167","0.002465","0.003053","0.010254","0.007478","0.007272","0.006676","0.003216","0.005934","0.002853","0.009984","0.007366","0.002713","0.006789","0.004972","0.003173","0.003101","0.0027","0.007777","0.008274","0.002576","0.00278","0.0063","0.00744","0.00348","0.006983","0.007089","0.007168","0.00415","0.003408","0.019141","0.007637","0.006694","0.004134","0.003971","0.005644","0.012125","0.00726","0.006508","0.007096","0.002685","0.002756","0.00429","0.011992","0.002931","0.004749","0.006932","0.011061","0.010171","0.011232","0.007526","0.006724","0.002793","0.005922","0.011131","0.007513","0.00689","0.003801","0.010868","0.009519","0.00356","0.010567","0.012563","0.007164","0.003394","0.010516","0.002504"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal003.cnf","11705947","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal001.cnf","309760","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","219.01","192.9","300.0","300.0","161.202","300.0","175.751","300.0","300.0","300.0","300.0","298.523","300.0","300.0","300.0","300.0","300.0","174.4","300.0","152.763","300.0","300.0","300.0","300.0","300.0","244.637","300.0","300.0","225.164","300.0","300.0","300.0","300.0","300.0","278.932","221.399","300.0","230.08","169.308","300.0","300.0","300.0","300.0","300.0","300.0","300.0","215.778","186.06","300.0","300.0","150.602","300.0","300.0","300.0","300.0","254.381","300.0","300.0","300.0","300.0","300.0","300.0","123.845","300.0","300.0","300.0","300.0","300.0","300.0","300.0","150.845","300.0","300.0","140.078","300.0","300.0","300.0","300.0","300.0","300.0","300.0","103.986","300.0","300.0","161.533"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal001.cnf","941840","300.0","300.0","300.0","300.0","139.368","300.0","300.0","300.0","127.184","300.0","300.0","300.0","300.0","300.0","300.0","79.0959","76.2482","300.0","300.0","66.7903","300.0","69.555","300.0","300.0","300.0","300.0","78.9544","291.996","300.0","300.0","300.0","300.0","65.2451","300.0","50.7906","300.0","300.0","300.0","300.0","300.0","77.9416","300.0","156.255","123.66","300.0","300.0","147.467","300.0","300.0","76.9174","61.0059","119.198","89.8485","72.6863","300.0","300.0","300.0","121.947","173.43","300.0","294.713","75.7988","72.2424","300.0","300.0","59.3009","186.019","300.0","300.0","300.0","67.4537","300.0","300.0","300.0","300.0","120.775","300.0","39.7589","194.68","300.0","300.0","300.0","300.0","300.0","300.0","58.1782","300.0","300.0","44.619","104.436","104.174","214.841","300.0","300.0","300.0","300.0","44.4474","228.368","300.0","48.4706"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal002.cnf","15699680","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal003.cnf","7120852","3.51725","29.3924","300.0","123.104","9.50119","300.0","300.0","300.0","9.09675","111.621","300.0","300.0","300.0","6.48926","300.0","14.6832","54.4909","4.86574","224.391","0.218533","300.0","6.17","12.3733","6.69244","7.04769","300.0","14.7094","7.73764","135.11","296.037","54.7291","300.0","16.8142","300.0","2.31688","300.0","300.0","300.0","300.0","300.0","0.220467","300.0","4.78142","17.8084","300.0","19.2273","30.048","1.23226","34.1607","13.7517","10.9295","1.47184","10.0966","5.70682","1.74764","263.097","36.6137","0.281856","4.75729","300.0","3.54294","3.07599","3.49535","300.0","17.5443","5.44008","26.0755","300.0","10.2542","300.0","3.18807","1.26091","6.47275","300.0","19.2171","12.975","111.377","7.88829","18.2025","300.0","300.0","300.0","300.0","130.937","300.0","23.6236","300.0","300.0","2.06294","0.833366","66.9575","23.3454","13.4876","300.0","48.9794","300.0","1.60494","30.2175","300.0","3.03397"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal009.cnf","7477876","0.14371","1.76171","300.0","300.0","98.4626","300.0","300.0","300.0","0.827128","300.0","263.374","11.5688","197.122","300.0","271.388","1.95607","0.183572","1.15618","142.208","1.47246","300.0","9.40455","1.12443","300.0","300.0","300.0","0.716361","1.30113","300.0","133.805","214.846","273.975","1.96577","300.0","0.113281","300.0","300.0","300.0","3.74321","114.631","0.370809","300.0","0.303559","182.296","224.536","57.6005","0.921924","0.140574","0.231539","0.098855","3.65134","2.54804","29.1422","0.169829","0.363089","227.556","300.0","0.228373","12.1908","68.269","1.42631","0.86","0.110657","271.062","45.9595","1.07839","0.239884","300.0","11.7923","300.0","1.56911","300.0","1.11164","300.0","0.135578","5.63226","276.733","0.496331","1.45683","300.0","126.56","212.237","300.0","300.0","300.0","0.246766","162.611","271.548","301.0","1.97113","0.162794","300.0","300.0","0.21515","300.0","300.0","3.51594","0.45976","300.0","26.8667"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal006.cnf","173382","0.007473","0.039123","0.302976","0.295375","0.020908","0.303187","0.308498","0.020704","0.022368","0.021764","0.020572","0.027234","0.182175","0.008898","0.267362","0.04003","0.013335","0.036938","0.060679","0.023182","0.129623","0.042753","0.037553","0.00966","0.020093","0.038396","0.007961","0.034757","0.033485","0.107399","0.317227","0.143422","0.037185","0.020178","0.008301","0.019359","0.324769","0.127796","0.038996","0.105087","0.012738","0.041413","0.00853","0.289262","0.109743","0.012412","0.034512","0.012421","0.012033","0.011314","0.019171","0.040879","0.113494","0.007808","0.008761","0.124249","0.037395","0.011205","0.038441","0.110665","0.036809","0.019568","0.007492","0.349539","0.041239","0.036557","0.009016","0.210097","0.026039","0.371269","0.036791","0.076309","0.035453","0.019221","0.008171","0.025634","0.373913","0.008171","0.015092","0.038746","0.300018","0.312178","0.302531","0.139306","0.03829","0.007873","0.090705","0.307777","0.039477","0.035497","0.008498","0.298103","0.283668","0.011269","0.302702","0.392165","0.04018","0.008092","0.301391","0.008491"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal004.cnf","1773883","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal004.cnf","3494934","0.854247","28.2798","293.136","122.456","17.4042","66.7239","300.0","133.02","0.933598","168.749","139.712","300.0","300.0","58.5435","300.0","5.05958","3.02232","6.82335","300.0","1.35767","300.0","2.24911","0.352715","54.7202","54.4331","300.0","0.726971","1.26756","251.522","26.6862","219.218","35.9419","0.881757","64.2553","1.20099","129.013","300.0","43.1039","300.0","226.238","1.74846","300.0","1.05213","20.271","89.775","33.2123","1.59988","3.06794","4.21766","0.261382","3.60947","1.25975","6.95895","1.422","3.12254","57.4176","300.0","5.06568","2.07354","43.3994","2.66238","0.128565","3.11255","197.626","44.9928","0.431377","1.46439","300.0","67.4558","300.0","0.34638","87.5869","14.1603","300.0","0.290126","2.27927","180.949","0.187885","0.338459","300.0","300.0","152.761","151.615","183.725","300.0","1.28369","300.0","166.141","0.682818","2.45507","0.286599","38.2667","300.0","300.0","71.5993","300.0","0.929962","1.11123","230.092","6.00979"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal001.cnf","9359731","300.0","124.613","300.0","300.0","51.5974","300.0","300.0","300.0","38.1993","300.0","300.0","300.0","300.0","300.0","300.0","27.2316","23.4012","47.1226","300.0","10.5657","300.0","18.5665","300.0","300.0","300.0","300.0","20.8524","58.3243","300.0","300.0","300.0","300.0","17.707","300.0","14.4699","300.0","300.0","300.0","300.0","300.0","20.0454","300.0","32.4538","35.1193","300.0","300.0","40.216","79.8353","300.0","29.4438","21.3857","33.4383","26.8666","21.9839","229.161","300.0","300.0","38.8124","33.4083","300.0","64.1382","18.5865","26.1797","300.0","300.0","17.1272","32.3773","300.0","300.0","300.0","12.1366","300.0","179.112","300.0","108.762","25.5461","300.0","12.558","58.8941","300.0","300.0","300.0","300.0","300.0","300.0","14.3953","300.0","300.0","11.8492","19.6777","25.0866","74.9992","300.0","300.0","300.0","300.0","12.3093","45.2016","300.0","13.6574"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal002.cnf","14148424","0.003165","0.009651","0.020427","0.022446","0.005662","0.019818","0.021457","0.004175","0.006478","0.004705","0.004453","0.007813","0.014098","0.002586","0.021248","0.00946","0.003668","0.008372","0.012184","0.006659","0.009214","0.008762","0.008564","0.003034","0.004518","0.008656","0.003581","0.008028","0.008493","0.015613","0.020456","0.017242","0.009245","0.004285","0.002866","0.00614","0.033073","0.016357","0.009623","0.01477","0.003109","0.009291","0.003223","0.021422","0.014142","0.004314","0.007928","0.003784","0.005299","0.004378","0.004578","0.008976","0.020761","0.003412","0.003526","0.01218","0.008424","0.003188","0.008274","0.013535","0.008304","0.00522","0.002981","0.018878","0.008458","0.008472","0.003986","0.006686","0.007263","0.025597","0.00866","0.014764","0.009239","0.005131","0.004352","0.00543","0.023931","0.002805","0.005801","0.008801","0.020197","0.019337","0.019061","0.015793","0.009114","0.002945","0.009211","0.021602","0.009567","0.007964","0.003404","0.020262","0.016616","0.00407","0.020852","0.029226","0.009323","0.003049","0.019099","0.002929"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal002.cnf","16522974","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal010.cnf","3546622","7.49974","1.64647","285.728","300.0","185.101","300.0","281.386","300.0","0.850294","300.0","300.0","23.7784","270.07","300.0","236.887","3.70309","0.38941","1.20404","217.929","0.701178","300.0","18.6389","1.52088","300.0","300.0","300.0","0.345188","1.25092","300.0","122.967","300.0","211.146","2.22691","300.0","0.135338","300.0","298.894","300.0","4.79199","124.866","0.311539","300.0","0.455316","300.0","300.0","122.797","1.18524","0.234109","0.463172","0.124312","8.72744","2.57745","44.6714","0.233502","0.341908","155.35","300.0","0.202095","25.8715","158.379","1.37024","1.85907","0.159687","300.0","276.87","3.43258","0.916195","300.0","300.0","300.0","7.75849","300.0","1.92468","300.0","1.68925","8.77427","300.0","1.25222","0.300701","300.0","300.0","300.0","291.216","249.424","300.0","0.233865","291.071","300.0","4.63762","1.11292","0.138854","300.0","300.0","0.277529","300.0","300.0","2.43859","0.140015","300.0","0.302259"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal010.cnf","5789486","3.38834","0.311248","10.202","12.9168","11.6854","10.8995","11.377","3.93723","0.137483","29.8228","1.16404","0.129787","15.6199","1.41569","11.1404","0.311113","0.083734","0.216188","1.69066","2.98717","161.832","0.83743","0.290714","1.54846","2.33408","10.198","0.038541","0.247074","0.587947","3.62347","11.0984","4.07229","0.286191","29.2728","0.0342","21.5508","11.5817","9.72178","0.436554","3.50819","0.078755","8.69171","0.06575","9.69399","3.72005","6.7508","0.241237","0.038695","0.075023","0.033286","0.278934","0.346954","3.08807","0.035058","0.039847","4.03293","5.93833","0.037278","0.995057","4.18317","0.269667","0.103528","0.034611","11.7089","4.35529","0.254814","0.043318","139.798","0.75826","14.9029","0.229768","1.94881","0.273198","21.8154","0.279802","0.640181","11.6322","0.050732","0.081862","9.18056","11.0811","11.022","11.0946","3.71466","13.5308","0.036089","9.2096","11.0924","0.496893","0.246267","0.036227","10.3695","17.0511","0.061391","11.1466","15.4581","0.416211","0.03593","10.5662","0.053653"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal007.cnf","6330446","0.078461","0.885538","77.133","218.069","66.5382","76.4877","300.0","300.0","0.386022","300.0","300.0","9.01947","132.397","300.0","73.682","0.822159","0.167315","1.50782","12.7168","0.371434","300.0","6.87302","0.784912","300.0","300.0","300.0","0.187521","0.967075","300.0","71.2183","78.5136","50.176","1.33492","300.0","0.133054","300.0","229.125","117.12","300.0","76.593","0.174533","300.0","0.190994","65.844","238.924","2.04826","0.615587","0.205964","0.135432","0.141718","4.50708","1.41666","26.6654","0.250065","0.763816","37.6089","300.0","0.486408","8.0003","85.9985","0.912105","0.174419","0.131691","105.454","300.0","0.887581","0.1187","300.0","300.0","282.323","0.733629","300.0","0.687898","300.0","0.080059","3.35242","158.172","0.421191","0.415947","300.0","76.216","167.06","76.9222","156.711","300.0","0.109135","230.058","75.4629","2.05902","0.571629","0.322632","75.0415","133.105","300.0","73.9631","300.0","1.2419","3.10772","69.6107","0.547714"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal006.cnf","2943156","9.49984","1.05065","300.0","281.877","80.9079","176.135","300.0","300.0","1.15184","300.0","300.0","157.546","300.0","300.0","300.0","2.6809","0.181681","29.7767","300.0","0.498371","300.0","6.80985","0.78107","300.0","300.0","300.0","4.94178","1.51841","300.0","189.0","214.41","115.868","1.53038","300.0","0.117764","300.0","300.0","300.0","2.56633","145.857","0.42058","300.0","0.307248","90.3061","300.0","55.6124","0.739881","0.722115","0.400798","0.105395","1.45228","5.0975","33.7688","0.801766","2.59058","158.095","300.0","1.32348","9.15014","41.8842","1.77319","0.578012","0.383014","300.0","80.1327","1.02477","0.362962","300.0","300.0","300.0","1.91191","300.0","2.97407","300.0","0.234057","3.78052","124.998","2.98875","0.911002","300.0","157.255","172.847","291.771","254.826","300.0","1.0233","300.0","300.0","2.31116","1.14822","1.84106","163.145","300.0","0.24243","162.952","300.0","3.38389","0.147211","300.0","2.16419"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal009.cnf","14777284","8.57663","16.3069","300.0","300.0","300.0","300.0","300.0","300.0","2.31356","300.0","87.5695","2.90509","300.0","300.0","300.0","10.3238","4.14845","49.7888","300.0","24.4556","300.0","33.6389","40.8933","300.0","300.0","300.0","6.79972","5.02355","300.0","300.0","300.0","300.0","4.80899","300.0","12.9247","300.0","300.0","300.0","300.0","300.0","0.455849","300.0","18.8845","300.0","300.0","300.0","2.99514","301.0","16.7834","17.7776","25.4061","31.2853","251.476","0.24413","4.66245","300.0","300.0","7.29013","52.642","300.0","8.8486","6.83784","2.94165","300.0","300.0","28.4259","2.95732","300.0","300.0","300.0","7.25882","300.0","31.8825","300.0","13.2812","24.7548","300.0","3.38367","1.47202","300.0","300.0","300.0","300.0","300.0","300.0","3.27567","300.0","300.0","93.5048","11.519","2.31785","300.0","300.0","300.0","300.0","300.0","10.1001","1.61652","300.0","4.88905"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal001.cnf","1729015","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal004.cnf","7692558","0.008998","0.034992","0.22825","0.177144","0.024522","0.277393","0.238459","0.024232","0.018212","0.026765","0.028398","0.024115","0.176774","0.012583","0.21537","0.032893","0.012018","0.03171","0.062748","0.019793","0.245231","0.03385","0.032936","0.010337","0.022919","0.03442","0.009596","0.030998","0.032028","0.087823","0.277982","0.114377","0.032067","0.023357","0.007633","0.023712","0.245322","0.178351","0.034243","0.091528","0.014808","0.033694","0.012186","0.263703","0.09316","0.011861","0.029343","0.009703","0.011677","0.009568","0.023204","0.039416","0.139511","0.008161","0.009807","0.110307","0.034616","0.008862","0.033694","0.126222","0.028726","0.013956","0.007436","0.235228","0.038359","0.030415","0.011366","0.456555","0.02391","0.261183","0.03021","0.097414","0.030461","0.023746","0.008326","0.029173","0.260061","0.008772","0.012198","0.03205","0.452833","0.273741","0.216403","0.12715","0.033153","0.009019","0.060473","0.277453","0.033853","0.029563","0.007418","0.271166","0.339559","0.010609","0.274265","0.277573","0.036781","0.007252","0.216424","0.00899"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal009.cnf","1587826","1.36726","4.20011","300.0","300.0","142.592","300.0","300.0","300.0","0.948581","300.0","300.0","30.5647","300.0","300.0","300.0","1.88876","0.312929","2.39575","113.003","0.719322","300.0","19.3408","1.69507","300.0","300.0","300.0","0.203246","1.61743","300.0","300.0","300.0","291.219","2.24352","300.0","0.144988","300.0","300.0","300.0","6.56433","300.0","0.75718","300.0","0.636151","300.0","300.0","300.0","1.27593","0.220464","0.512495","0.139819","7.79586","3.69252","65.977","0.305721","0.867981","182.615","300.0","0.762522","27.6511","173.289","1.57438","0.768823","0.176064","300.0","300.0","1.92236","0.510874","300.0","300.0","300.0","4.05239","300.0","1.74124","300.0","1.44103","7.71575","300.0","2.35749","0.411766","300.0","300.0","300.0","300.0","300.0","300.0","0.896417","300.0","300.0","8.1","1.35035","0.218701","300.0","300.0","0.292759","300.0","300.0","3.39736","0.162549","300.0","1.02274"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal005.cnf","1392423","0.107042","0.217398","14.7735","7.82685","4.47347","5.97198","22.1065","4.28421","0.19321","5.46162","3.37585","0.170032","20.1714","1.8728","5.78414","0.205696","0.041347","0.16251","0.773449","0.156911","6.38268","0.652175","0.297922","1.78422","0.617408","2.4442","0.123359","0.164775","4.80586","6.49507","6.60443","2.86358","0.183458","4.36294","0.039525","4.50478","19.7136","3.2443","300.0","4.43822","0.059908","2.84275","0.050098","5.86994","3.99619","0.97","0.166994","0.043778","0.117078","0.029545","0.204316","0.255203","2.96884","0.030949","0.053305","3.25362","4.83369","0.039042","1.08305","2.81318","0.170471","0.120123","0.031731","6.2224","0.632644","0.193703","0.197478","300.0","0.407727","6.83782","0.185986","1.53854","0.191971","4.5805","0.064149","0.404193","10.741","0.029491","0.163781","2.14749","10.7778","11.462","5.67668","4.33962","2.39149","0.058765","7.37863","5.80138","0.303699","0.163214","0.039821","5.83907","16.4264","300.0","5.74753","7.72393","0.244999","0.026919","5.99143","0.050296"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal008.cnf","5070208","2.66044","9.64363","300.0","300.0","205.643","300.0","300.0","300.0","1.18801","300.0","300.0","300.0","300.0","300.0","300.0","13.397","2.76263","10.7982","81.7269","9.35721","300.0","25.8152","2.82528","300.0","300.0","300.0","0.94399","2.19536","300.0","300.0","300.0","300.0","2.15293","300.0","1.65984","300.0","300.0","300.0","300.0","300.0","1.79429","300.0","1.40745","300.0","300.0","300.0","1.72725","1.08347","35.1105","2.00155","12.4869","24.1138","94.7382","1.16616","4.27734","300.0","300.0","1.35524","58.5143","248.194","15.6218","1.34746","0.562339","300.0","300.0","17.4898","5.50927","300.0","208.929","300.0","7.52343","300.0","2.08192","300.0","2.64588","24.2291","300.0","6.72198","1.14354","300.0","300.0","300.0","300.0","300.0","300.0","2.07463","300.0","300.0","12.587","1.82866","4.24156","300.0","300.0","300.0","300.0","300.0","17.2238","0.311842","300.0","2.63526"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal010.cnf","6672648","0.031762","0.289891","10.8805","10.2055","0.250743","8.23787","9.05768","0.216604","0.115818","0.216094","0.241798","0.120141","11.8379","0.591093","7.79661","0.26905","0.083699","0.215221","0.850465","0.672643","11.3694","0.31663","0.259898","0.585664","0.243188","0.320596","0.065005","0.244628","0.824187","2.75913","7.82554","3.55848","0.250952","0.23008","0.03101","0.230026","9.53455","9.72134","0.376285","2.68983","0.066424","0.353597","0.092003","7.64463","2.75399","0.529444","0.217216","0.035032","0.057433","0.029199","0.201196","0.315973","2.62924","0.031357","0.049807","3.2212","1.45516","0.034966","0.333774","3.29811","0.508773","0.762242","0.032102","12.2701","1.3178","0.221146","0.047169","12.7073","0.303941","9.61464","0.22409","1.20704","0.252394","0.229204","0.03308","0.253221","10.6443","0.038069","0.172902","0.309087","8.40067","8.29554","9.3644","3.35595","0.321415","0.034479","4.40522","8.31504","0.285083","0.212745","0.031825","7.82525","19.319","0.056538","7.99383","10.0762","0.310578","0.031808","9.41586","0.039624"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal003.cnf","11772949","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal001.cnf","7611595","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","235.751","228.433","300.0","300.0","176.348","300.0","220.693","300.0","300.0","300.0","300.0","295.99","300.0","300.0","300.0","300.0","300.0","212.719","300.0","120.087","300.0","300.0","300.0","300.0","300.0","293.649","300.0","300.0","273.059","300.0","300.0","300.0","300.0","300.0","300.0","268.485","300.0","219.217","223.456","300.0","300.0","300.0","300.0","300.0","300.0","300.0","236.271","195.338","300.0","300.0","208.852","300.0","300.0","300.0","300.0","267.188","300.0","300.0","300.0","300.0","300.0","300.0","130.825","300.0","300.0","300.0","300.0","300.0","300.0","300.0","160.606","300.0","300.0","121.162","300.0","300.0","300.0","300.0","300.0","300.0","300.0","108.46","300.0","300.0","134.328"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal006.cnf","7279661","0.109114","0.644514","76.0578","84.246","42.7923","82.9432","163.503","300.0","0.471633","293.412","300.0","18.1908","300.0","300.0","52.2438","1.76862","0.103655","3.71307","120.655","3.04228","300.0","2.52396","0.554958","300.0","300.0","33.2827","0.081973","0.7358","278.938","118.753","84.9555","24.6815","0.487258","300.0","0.133933","300.0","236.876","117.353","300.0","80.2747","0.186691","36.815","0.314522","39.9977","208.721","39.9978","0.392112","0.581073","0.185948","0.162489","2.40018","2.05097","18.0378","0.1682","1.1253","52.7267","300.0","0.553312","3.63431","29.9025","0.814918","1.7002","0.36152","116.196","144.1","1.2071","1.39683","300.0","300.0","105.751","0.769074","300.0","0.51542","300.0","0.074175","2.1201","69.1145","0.089486","0.289417","34.6109","142.173","80.4821","187.08","59.1287","33.4665","0.14147","213.521","30.6051","1.09032","0.622254","0.100285","64.329","88.4525","300.0","159.378","197.48","1.39672","0.095065","97.4315","0.263483"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal003.cnf","4546208","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal008.cnf","15647961","0.058445","0.504287","32.7209","44.7082","26.5117","301.0","36.698","282.869","0.228267","271.09","300.0","0.713128","41.2364","300.0","41.4893","0.590421","0.143216","0.436045","4.86042","0.283798","300.0","1.86638","0.520283","300.0","300.0","12.2546","0.100876","0.49137","128.733","35.3707","30.5708","14.4633","0.45473","237.85","0.069784","223.608","37.2259","46.1282","1.16292","10.4185","0.066742","15.0506","0.088128","33.715","14.3824","22.478","0.41084","0.081312","0.100076","0.068209","1.97263","0.744107","11.6045","0.058795","0.072922","24.115","300.0","0.090917","2.41303","12.342","0.55759","0.472251","0.066477","51.6823","6.62894","0.562929","0.100852","300.0","5.41337","29.8654","0.542781","300.0","0.507511","251.147","0.067736","1.40284","37.6699","0.110359","0.145686","15.4994","36.4743","34.3742","35.8231","29.9618","12.2396","0.102947","5.12157","35.2074","1.03537","0.389629","0.07491","34.3487","54.2468","0.135584","34.8693","34.402","0.656351","0.056144","35.983","0.066901"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal009.cnf","10631830","0.045688","0.399388","17.6024","20.476","17.0291","18.1919","29.3744","48.3533","0.143839","77.8103","77.3555","0.146384","26.4445","9.87208","16.9098","0.370038","0.101716","0.294388","2.59077","0.167811","300.0","0.525246","0.342369","10.7454","11.456","0.502065","0.058602","0.333295","15.8324","9.61578","20.171","6.71444","0.317843","55.6328","0.041682","74.3893","32.0472","11.7819","0.587942","10.0039","0.051005","0.494839","0.090032","18.4973","9.44527","4.71854","0.285738","0.047637","0.075914","0.036708","0.556996","0.466428","5.83015","0.042669","0.057205","11.3614","28.5952","0.045478","0.491777","7.04768","0.379656","0.078778","0.041998","27.7033","3.34494","0.325635","0.574049","300.0","0.374844","14.0625","0.342436","3.71381","0.335231","45.1321","0.044145","1.24381","21.6759","0.070263","0.080613","0.487154","19.2243","19.2063","18.5945","13.4042","0.454224","0.042251","10.8386","18.0586","0.448938","0.277969","0.045349","17.6035","36.2451","0.072574","17.8129","14.519","0.580338","0.042401","19.0061","0.094901"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal004.cnf","14992059","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal005.cnf","1037408","0.006544","0.034687","0.212811","0.198886","0.020863","0.213817","0.235423","0.01902","0.018062","0.021671","0.019427","0.024887","0.14666","0.008607","0.187566","0.03712","0.01268","0.027875","0.050503","0.021302","0.115625","0.034663","0.032197","0.009774","0.020221","0.031408","0.007596","0.029318","0.030009","0.083923","0.229989","0.102883","0.033749","0.020055","0.007143","0.021036","0.24819","0.135021","0.034338","0.085049","0.011146","0.032301","0.009714","0.207028","0.084029","0.01126","0.028788","0.010112","0.009964","0.010848","0.017846","0.03772","0.099793","0.008353","0.008262","0.084674","0.031134","0.009279","0.032955","0.106576","0.03229","0.015729","0.008014","0.190689","0.036992","0.031845","0.012246","0.139349","0.022482","0.275205","0.03088","0.075188","0.033861","0.019559","0.0077","0.024413","0.282812","0.008367","0.015962","0.031799","0.208048","0.210678","0.208729","0.128117","0.033101","0.00839","0.062167","0.214149","0.031776","0.02846","0.007694","0.20902","0.270725","0.01166","0.214344","0.293158","0.034306","0.00682","0.21374","0.00953"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal008.cnf","9248106","0.004594","0.005326","0.009728","0.011197","0.002654","0.009426","0.01018","0.002687","0.003825","0.002851","0.003478","0.004909","0.005014","0.002131","0.008639","0.006676","0.003112","0.005745","0.004547","0.004831","0.002872","0.006006","0.005809","0.002194","0.002681","0.005289","0.002325","0.007515","0.005465","0.005966","0.009116","0.00609","0.006435","0.002658","0.00244","0.002544","0.010108","0.005758","0.005997","0.005835","0.002836","0.00476","0.002409","0.009804","0.00478","0.002699","0.004924","0.002974","0.002779","0.00391","0.002663","0.006106","0.006094","0.004387","0.002335","0.005263","0.005615","0.005145","0.005967","0.005243","0.004988","0.003587","0.002409","0.013372","0.006404","0.00515","0.002562","0.004369","0.004302","0.009845","0.005982","0.006024","0.006715","0.004154","0.002298","0.004121","0.008461","0.002283","0.002946","0.006501","0.008929","0.008971","0.009346","0.005432","0.006044","0.002372","0.004925","0.009529","0.005976","0.005577","0.002234","0.00955","0.007851","0.004178","0.009256","0.010319","0.006051","0.002641","0.009141","0.002183"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal006.cnf","2784414","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal010.cnf","9421397","0.003307","0.012944","0.023766","0.030927","0.005436","0.02498","0.024412","0.003683","0.007614","0.005209","0.004941","0.007935","0.010021","0.003168","0.02768","0.013204","0.005317","0.011751","0.008764","0.007227","0.006471","0.011703","0.011935","0.004045","0.004048","0.010895","0.0035","0.011454","0.009342","0.012371","0.026142","0.012759","0.012011","0.004025","0.004459","0.003974","0.0256","0.01362","0.01033","0.012071","0.003952","0.010597","0.004695","0.023794","0.01212","0.003884","0.010953","0.004606","0.004862","0.004596","0.003615","0.013076","0.013583","0.003636","0.003276","0.011546","0.011327","0.004731","0.010632","0.011452","0.012273","0.006744","0.00315","0.046379","0.012844","0.010986","0.003559","0.007471","0.0082","0.025546","0.011208","0.011042","0.01263","0.004218","0.003577","0.006979","0.02477","0.004366","0.005682","0.011709","0.025888","0.024542","0.024824","0.012618","0.011662","0.004714","0.009348","0.026069","0.010945","0.011219","0.003236","0.023522","0.020832","0.005923","0.024632","0.026747","0.012318","0.00334","0.024952","0.004546"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal008.cnf","4002285","0.06427","0.709793","75.8636","53.2684","44.8613","40.6105","60.2318","300.0","0.482326","300.0","4.68211","1.0896","53.8222","300.0","36.9591","0.62264","0.142269","0.513485","7.75776","0.248336","300.0","3.33607","0.571583","300.0","300.0","300.0","0.183822","0.568011","193.551","19.6697","43.9105","31.1233","0.755363","300.0","0.064185","300.0","61.5851","50.9804","1.29353","22.0912","0.122958","300.0","0.302994","42.3201","45.5305","31.6353","0.48853","0.080231","0.10925","0.056189","1.22523","0.81444","17.7974","0.102554","0.147615","20.5808","300.0","0.076445","4.09171","23.3766","0.630849","0.293382","0.072213","55.1475","49.4802","0.480894","0.116293","300.0","300.0","63.6896","0.588516","17.2834","0.559849","300.0","0.064211","2.23767","54.7812","0.078839","0.140631","300.0","45.2238","43.0174","47.1999","23.4301","300.0","0.077831","83.29","43.2677","1.63165","0.434096","0.07628","38.058","72.0823","0.113572","39.1513","67.5202","2.67799","0.077148","48.0405","0.238808"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal003.cnf","5771465","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal005.cnf","6645611","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal004.cnf","7660181","0.002229","0.00602","0.007869","0.010003","0.002616","0.008991","0.007636","0.004128","0.004473","0.002569","0.004122","0.004111","0.006098","0.00218","0.00886","0.005019","0.002828","0.005522","0.00562","0.004049","0.004239","0.006367","0.00531","0.002485","0.00295","0.006557","0.003495","0.007617","0.005952","0.006714","0.010285","0.007517","0.006453","0.004487","0.002351","0.002903","0.008175","0.006312","0.006547","0.006654","0.002661","0.006947","0.00391","0.009145","0.006835","0.002582","0.006563","0.002496","0.004263","0.002858","0.002729","0.006315","0.005858","0.004217","0.00371","0.00588","0.006053","0.003534","0.006402","0.00724","0.006271","0.003506","0.003298","0.009797","0.006533","0.005002","0.005096","0.004643","0.005203","0.010968","0.005934","0.006883","0.005064","0.002621","0.00252","0.003621","0.010701","0.002334","0.003325","0.006622","0.008278","0.009783","0.008115","0.006928","0.004994","0.002344","0.004303","0.008733","0.006245","0.006137","0.002311","0.009705","0.007457","0.003242","0.008638","0.011925","0.006449","0.002212","0.009273","0.003686"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal007.cnf","8570018","0.004687","0.012481","0.029478","0.040813","0.005294","0.029991","0.0302","0.004664","0.008183","0.00653","0.00541","0.008393","0.014183","0.004079","0.027005","0.011997","0.00473","0.011763","0.008735","0.009383","0.007697","0.011224","0.014921","0.003255","0.005796","0.011969","0.003376","0.011538","0.011043","0.014133","0.030838","0.016739","0.012225","0.005938","0.003431","0.004381","0.032241","0.020389","0.011028","0.014189","0.004226","0.011847","0.003543","0.029224","0.013459","0.004434","0.010977","0.003915","0.00478","0.005323","0.004355","0.012384","0.016563","0.004519","0.00336","0.014434","0.011152","0.005332","0.011577","0.014566","0.010815","0.005568","0.00385","0.050086","0.013198","0.011409","0.00352","0.008003","0.008849","0.031751","0.010835","0.013568","0.012423","0.005217","0.003333","0.007122","0.038362","0.003246","0.00496","0.012048","0.029243","0.030542","0.030383","0.017388","0.011331","0.003429","0.010803","0.030157","0.011127","0.010957","0.003294","0.029583","0.02739","0.005684","0.030133","0.03441","0.013756","0.003421","0.030757","0.003431"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal007.cnf","5685150","0.010375","0.068241","0.681906","0.700812","0.034421","0.656247","0.696927","0.033814","0.030856","0.037269","0.043116","0.039006","0.335054","0.016584","0.379587","0.061718","0.025277","0.054905","0.110765","0.036698","0.567211","0.059851","0.065065","0.018057","0.034175","0.061075","0.022922","0.05586","0.062576","0.212022","0.599312","0.271934","0.061337","0.033344","0.010982","0.032728","0.758984","0.322659","0.061367","0.211866","0.01881","0.065225","0.017951","0.601117","0.215219","0.022993","0.054847","0.016509","0.018313","0.015475","0.034987","0.074286","0.226537","0.010585","0.01323","0.242285","0.05989","0.015978","0.059213","0.263605","0.054567","0.023901","0.010335","0.892048","0.065635","0.055274","0.023699","0.366217","0.040421","0.752921","0.052603","0.205072","0.057728","0.034011","0.010047","0.041826","0.774139","0.01105","0.017936","0.062277","0.640056","0.652983","0.682398","0.274615","0.059998","0.010669","0.252956","1.17377","0.060833","0.053288","0.01141","0.615227","0.80348","0.017449","0.646695","0.772158","0.06693","0.01103","0.686762","0.010813"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal005.cnf","240725","300.0","300.0","300.0","300.0","111.803","300.0","300.0","300.0","114.833","300.0","300.0","300.0","300.0","300.0","300.0","12.9186","300.0","200.479","300.0","30.8025","300.0","15.8539","136.603","300.0","300.0","300.0","28.5309","300.0","300.0","300.0","300.0","300.0","226.219","300.0","76.0851","300.0","300.0","300.0","300.0","300.0","71.2597","300.0","17.3247","150.997","300.0","300.0","146.15","282.758","109.26","142.274","79.2855","61.1124","101.192","118.558","265.088","300.0","300.0","246.272","26.4775","300.0","89.8189","40.8394","11.0834","300.0","300.0","8.0225","284.688","300.0","300.0","300.0","79.2399","300.0","244.742","300.0","300.0","300.0","300.0","24.8288","300.0","300.0","300.0","300.0","300.0","300.0","300.0","73.3728","300.0","300.0","29.5508","70.4366","2.93549","274.262","300.0","300.0","300.0","300.0","86.7891","54.1666","300.0","149.628"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal009.cnf","7084815","0.027686","0.230119","6.07792","9.32573","0.192188","6.08642","6.82827","0.19705","0.168661","0.211319","0.12647","0.121587","8.10076","0.414483","5.83626","0.229959","0.035469","0.185541","0.870716","0.11417","29.0787","0.248752","0.217709","0.413595","0.215728","0.261852","0.172478","0.184657","0.599347","3.16681","6.29806","2.00883","0.199727","0.193388","0.029794","0.195237","7.34898","2.89086","0.322498","2.12912","0.05728","0.293886","0.050162","5.64577","3.50756","0.720929","0.182115","0.033559","0.046766","0.024717","0.185577","0.279859","2.36679","0.026577","0.036151","2.42511","0.908252","0.033123","0.264831","2.77868","0.200993","0.0519","0.027308","8.52266","0.516188","0.211478","0.046897","0.775583","0.174854","6.7458","0.206708","0.811386","0.206261","0.198568","0.027613","0.221459","10.0145","0.030986","0.051544","0.248589","5.82348","6.34823","5.60531","2.34156","0.233907","0.028247","1.25245","7.09481","0.253647","0.190452","0.027089","5.85955","13.5721","0.050867","5.9913","7.27436","0.261851","0.027166","5.69346","0.031695"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal008.cnf","8761684","0.05156","0.354367","14.9178","21.4379","14.3845","17.8031","26.0432","30.9259","0.1473","39.9895","0.661848","0.30306","19.0828","12.5281","20.6672","0.357389","0.075304","0.33787","5.00573","0.201044","300.0","1.33304","0.34613","13.9874","18.0092","2.10352","0.221302","0.331483","22.8596","10.8746","16.1278","4.95983","0.312575","34.4469","0.043443","37.6182","16.8162","5.82824","0.662178","7.20169","0.049782","2.51718","0.057692","17.0114","7.54371","7.05825","0.292611","0.050015","0.081235","0.036756","0.334189","0.461984","5.58463","0.045051","0.073115","8.58936","4.43663","0.053185","1.65228","6.99268","0.346754","0.09256","0.046288","21.7693","3.69422","0.35362","0.092925","300.0","0.865739","16.0714","0.462275","3.98541","0.330299","36.2299","0.054044","1.04461","21.0565","0.057912","0.096486","1.75159","17.3779","17.9302","14.8672","8.84813","2.07223","0.062238","2.21195","16.9485","0.703847","0.284881","0.057491","17.1392","31.0958","0.075033","17.2806","16.6032","1.27153","0.041406","15.2951","0.047146"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal002.cnf","4276011","300.0","300.0","300.0","300.0","47.3247","300.0","300.0","300.0","78.2599","108.159","300.0","300.0","300.0","91.7087","300.0","29.5775","38.5309","300.0","300.0","18.69","300.0","24.6055","178.888","300.0","300.0","300.0","94.7269","300.0","300.0","300.0","300.0","300.0","26.5898","300.0","44.3363","300.0","300.0","300.0","300.0","300.0","54.2898","300.0","25.0982","34.4614","300.0","300.0","51.4565","300.0","300.0","53.6297","29.2647","137.229","32.0742","82.4696","300.0","300.0","101.457","82.5606","29.4941","300.0","22.583","40.6975","55.9761","300.0","224.552","44.6288","92.5145","300.0","300.0","300.0","11.4506","224.118","300.0","300.0","300.0","295.556","300.0","14.6114","92.5434","300.0","300.0","300.0","300.0","300.0","300.0","92.0562","300.0","300.0","13.4003","65.8233","62.1393","39.1836","300.0","300.0","238.046","300.0","20.5219","42.2773","300.0","26.2082"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal008.cnf","6633755","3.39326","2.1305","300.0","300.0","137.462","300.0","300.0","300.0","1.57086","300.0","300.0","300.0","300.0","300.0","300.0","4.48455","0.580454","15.775","128.939","4.27803","300.0","14.3405","13.1652","300.0","300.0","300.0","0.905513","1.87386","300.0","300.0","300.0","300.0","3.44304","300.0","5.09332","300.0","300.0","300.0","300.0","300.0","0.374143","300.0","0.514384","300.0","300.0","23.9093","1.28009","2.15032","1.04422","1.5498","9.35819","6.14601","86.8137","0.254968","0.85","300.0","300.0","0.83157","18.1502","300.0","1.34797","2.07132","0.283744","300.0","300.0","2.12028","0.989164","300.0","300.0","300.0","1.20594","300.0","1.58388","300.0","4.06599","9.3785","300.0","2.20154","1.11983","300.0","300.0","300.0","300.0","300.0","300.0","0.982427","91.8598","300.0","7.30336","1.7061","0.808632","300.0","300.0","300.0","300.0","300.0","4.28727","0.325093","300.0","0.262267"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal001.cnf","5533533","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal009.cnf","14895874","1.28694","2.6725","300.0","300.0","209.317","300.0","300.0","300.0","2.41017","300.0","300.0","300.0","300.0","300.0","300.0","8.56964","0.428586","2.24312","300.0","1.02822","300.0","14.362","1.63813","300.0","300.0","300.0","0.285038","1.57919","300.0","300.0","300.0","300.0","2.59122","300.0","0.155461","300.0","300.0","300.0","5.78301","300.0","0.895381","300.0","1.2702","300.0","300.0","300.0","1.51086","0.258069","1.56304","0.136452","7.83837","5.61468","105.96","0.148353","0.319368","300.0","300.0","0.918045","21.5239","232.44","2.91835","1.20709","0.720903","300.0","300.0","1.58281","0.474424","300.0","300.0","300.0","2.03662","300.0","3.25933","300.0","0.453696","15.8617","300.0","15.4841","5.98062","300.0","300.0","300.0","300.0","300.0","300.0","0.209249","300.0","300.0","9.09598","1.76933","0.165831","300.0","300.0","0.301588","300.0","300.0","4.69258","0.152607","300.0","0.5327"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal005.cnf","9580356","0.01768","0.093169","2.37945","1.23857","0.122797","2.26756","2.90314","0.116894","0.046472","0.129306","0.111826","0.099952","1.41497","0.054396","2.44023","0.080274","0.051376","0.068608","0.201974","0.045785","3.68199","0.165139","0.082317","0.055403","0.111605","0.18536","0.067653","0.069178","0.109996","0.496198","0.527189","0.623044","0.079925","0.112936","0.013446","0.109974","2.21128","1.16343","0.098516","0.497905","0.034723","0.186517","0.080273","2.2406","0.509061","0.062468","0.072812","0.022783","0.025113","0.018924","0.053785","0.094026","0.598848","0.014445","0.0224","0.568218","0.12465","0.023167","0.187621","0.508216","0.076697","0.042183","0.013421","1.16754","0.132184","0.074788","0.060478","5.91725","0.073887","0.528593","0.067159","0.410928","0.079708","0.104034","0.024021","0.120345","1.46295","0.015287","0.028498","0.167179","2.43888","2.34821","2.37952","0.589911","0.16124","0.014912","1.7324","2.3265","0.099425","0.076436","0.014905","2.3309","2.36534","0.024047","2.32437","0.541629","0.099637","0.014756","2.26721","0.019936"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal010.cnf","608220","1.38031","1.31431","259.463","300.0","110.537","150.932","300.0","300.0","0.839266","300.0","300.0","3.47358","140.757","300.0","158.621","1.36398","0.284538","0.944402","70.7092","0.430842","300.0","11.6783","8.95162","300.0","300.0","300.0","0.475698","0.993335","300.0","134.879","172.787","114.053","0.980508","300.0","0.117714","300.0","294.593","300.0","2.56485","60.8579","0.204696","300.0","0.161208","138.469","107.391","291.441","0.884037","0.265908","0.255395","0.107538","2.41131","1.78172","45.7398","0.103557","0.203558","79.108","300.0","0.302444","9.46178","82.1547","2.02746","2.11609","0.108874","299.498","72.8214","1.11502","0.563744","300.0","300.0","241.213","0.894205","300.0","1.06897","300.0","0.988842","4.10614","220.75","0.205348","0.54631","300.0","163.958","172.406","166.398","300.0","300.0","0.157697","104.409","300.0","4.56526","0.839925","0.11471","250.16","259.75","0.26364","267.188","261.563","5.56449","0.105195","140.731","0.408975"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal002.cnf","1455115","0.012766","19.1663","4.91279","2.13502","2.86845","20.0569","5.41689","300.0","0.249413","26.503","300.0","2.07478","20.724","0.05378","7.37869","0.115056","0.102019","1.94905","66.5103","0.253041","2.42221","0.264409","0.125508","0.053257","0.188742","298.871","0.225447","0.123602","0.212463","12.2512","24.4492","34.5069","0.138724","300.0","0.015364","300.0","4.61912","31.9049","300.0","35.2342","0.310187","300.0","0.042591","1.49299","14.1855","0.071602","0.07938","0.28272","0.017357","0.486352","0.136663","0.381331","0.56951","0.139748","0.340235","31.7671","0.11735","0.510173","0.185749","1.89603","0.090741","0.039598","0.332335","12.3824","0.087456","0.154703","0.050147","1.97166","0.157316","31.9102","0.127838","0.414562","0.068281","300.0","0.184844","0.129385","3.08092","0.055175","1.04812","300.0","9.00837","41.9957","4.6934","11.6324","300.0","0.037213","4.37835","17.8965","0.082711","0.098252","0.282456","2.88401","4.00227","300.0","9.49733","8.2117","0.295498","0.102351","3.9883","0.348844"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal005.cnf","10012008","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","271.109","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal004.cnf","12719866","20.744","300.0","300.0","300.0","38.6753","300.0","300.0","300.0","5.54162","300.0","300.0","300.0","300.0","300.0","300.0","27.9054","10.7337","300.0","300.0","1.96834","300.0","46.5841","36.8186","300.0","300.0","300.0","121.592","3.67014","300.0","300.0","300.0","300.0","13.8122","300.0","9.56333","300.0","300.0","300.0","300.0","300.0","34.0795","300.0","23.3731","49.0749","300.0","12.8843","1.74135","123.406","44.4652","28.0629","17.5257","43.3044","15.3677","22.8179","23.2329","300.0","300.0","12.8451","6.17133","300.0","14.7919","64.3974","3.41665","300.0","300.0","6.73892","10.1124","300.0","14.0797","300.0","12.8113","300.0","39.921","300.0","154.048","174.266","300.0","12.0277","47.4581","300.0","300.0","170.875","300.0","300.0","300.0","53.0443","300.0","300.0","8.2497","63.9632","26.6718","135.015","300.0","300.0","153.771","300.0","15.4722","35.6231","300.0","41.1409"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal005.cnf","10125214","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal003.cnf","14810969","15.1452","1.27359","300.0","165.451","12.5115","300.0","300.0","300.0","0.463896","127.712","300.0","300.0","81.769","19.2044","300.0","1.69139","3.74952","19.012","300.0","5.44392","300.0","4.58167","8.14365","17.4282","0.749032","300.0","10.7647","9.73474","300.0","176.737","300.0","300.0","22.7907","300.0","4.33629","155.385","300.0","300.0","300.0","300.0","1.95107","300.0","5.94234","12.6097","55.8113","110.145","4.77703","49.4963","10.9543","3.14301","4.92224","0.996242","23.3496","2.70535","9.45218","35.0374","116.307","20.1464","2.46545","270.564","3.90412","24.48","11.8958","300.0","7.31012","0.688343","30.0301","300.0","6.18968","300.0","0.520122","71.0747","56.7471","300.0","30.4646","1.60809","267.376","0.474086","11.5465","300.0","300.0","300.0","300.0","300.0","300.0","2.58929","300.0","300.0","1.51296","1.95349","0.364577","19.9811","42.9183","300.0","69.6335","300.0","1.37752","2.84607","27.5547","2.27762"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal007.cnf","3941128","0.015238","0.105959","1.95462","3.37942","0.239479","1.93403","1.41845","0.22738","0.073669","0.245381","0.227345","0.068106","2.1648","0.054575","2.00459","0.115508","0.026976","0.098688","0.280032","0.065258","4.37757","0.109972","0.106677","0.059849","0.227933","0.11049","0.072769","0.096738","0.133627","0.726208","1.8823","0.846001","0.101883","0.223342","0.01594","0.206117","1.46482","0.955973","0.118767","0.711925","0.033889","0.120302","0.021332","1.77761","0.734829","0.060779","0.092554","0.017975","0.02646","0.01419","0.082578","0.130992","0.801221","0.017937","0.022985","0.718922","0.136283","0.018488","0.109773","0.683146","0.099871","0.111135","0.015991","1.68521","0.127024","0.097616","0.055698","5.41822","0.091238","1.88292","0.09966","0.468475","0.103826","0.199189","0.016409","0.165715","3.24804","0.018459","0.083479","0.109508","1.91568","1.86391","1.91925","0.934448","0.110447","0.016385","0.654248","1.95872","0.114464","0.094217","0.015983","1.81648","4.05939","0.025874","1.91469","1.95943","0.134632","0.016307","2.21755","0.018695"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal009.cnf","6596470","0.024766","0.197499","6.46532","7.70815","0.359851","6.35297","6.7268","0.352065","0.146906","0.40451","0.471849","0.099497","7.06607","0.249163","6.32911","0.215255","0.041905","0.165706","0.672449","0.116541","33.3398","0.225367","0.19735","0.251538","0.392395","0.259693","0.179722","0.174957","0.508171","1.70576","6.15509","1.92335","0.189206","0.370726","0.025601","0.324736","6.74088","2.35229","0.268942","1.68682","0.065166","0.262588","0.033873","5.61829","1.78916","0.763484","0.161202","0.027565","0.043145","0.022606","0.144275","0.30326","1.72893","0.024179","0.031804","1.95389","0.600354","0.031537","0.257404","1.69739","0.204052","0.409463","0.024536","5.316","0.552444","0.186518","0.359272","35.3745","0.265177","5.67587","0.182323","1.03504","0.188065","0.363047","0.025117","0.269887","6.3402","0.027072","0.113318","0.244662","6.08207","6.23986","6.41046","2.42396","0.244562","0.025578","1.78103","6.20038","0.232473","0.160488","0.026334","5.96986","13.3512","0.04308","6.05371","6.08318","0.256221","0.025103","6.3024","0.032043"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal008.cnf","16598844","0.005042","0.019963","0.054109","0.09157","0.006641","0.055314","0.066835","0.006839","0.011004","0.006813","0.007183","0.012194","0.023789","0.004728","0.052977","0.019384","0.005517","0.016097","0.016787","0.010809","0.012385","0.017091","0.0188","0.004778","0.007097","0.017136","0.005673","0.015636","0.015337","0.022745","0.055753","0.030526","0.018289","0.006488","0.004309","0.007091","0.068787","0.034129","0.017146","0.022614","0.006426","0.016972","0.00488","0.051893","0.022382","0.005586","0.015548","0.006564","0.007084","0.006499","0.006162","0.019222","0.027063","0.004133","0.004151","0.024105","0.016575","0.005838","0.018781","0.02485","0.016657","0.007354","0.004133","0.091661","0.018557","0.015808","0.004898","0.012944","0.010527","0.065157","0.016089","0.01772","0.018972","0.006262","0.005198","0.009794","0.081307","0.005188","0.007197","0.01659","0.058618","0.055325","0.05465","0.028123","0.01699","0.005847","0.019505","0.056265","0.018257","0.016167","0.004942","0.052913","0.05601","0.005995","0.055438","0.071694","0.019305","0.00446","0.055134","0.005438"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal004.cnf","9320178","0.098296","0.315806","58.4268","5.83431","8.25765","8.1211","18.8657","27.831","0.251242","27.5949","8.98815","0.291054","23.5149","1.63556","18.3304","0.331121","0.123118","1.29574","2.07469","0.255869","300.0","0.726375","0.304375","1.78166","0.607825","4.22721","0.351606","0.169687","1.56405","4.55789","8.28226","6.00111","0.260149","31.0489","0.08844","17.3019","16.643","41.4206","300.0","3.58005","0.085764","6.31904","0.175896","7.8173","38.4603","2.83059","0.149899","0.069629","0.085788","0.030801","0.383965","0.412081","2.74337","0.08405","0.134978","8.13575","6.19034","0.127185","0.917784","4.9078","0.28724","0.05226","0.564388","14.7829","0.429482","0.164002","0.267581","30.3887","0.58508","40.1745","0.191288","1.11419","0.249388","54.7596","0.203774","1.36563","6.76617","0.127935","0.083596","4.67515","4.65614","7.8848","18.9292","5.77735","3.98807","0.13757","76.2915","17.4072","0.277041","0.14713","0.339183","15.7183","26.5378","300.0","8.42529","55.2458","0.258685","0.037393","18.3382","0.260821"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal004.cnf","7886505","0.002881","0.011034","0.034244","0.033363","0.004771","0.028676","0.033462","0.003879","0.007751","0.004044","0.003856","0.007676","0.016511","0.003932","0.032366","0.010233","0.003761","0.009686","0.008462","0.008325","0.009198","0.011396","0.010226","0.002833","0.004682","0.011879","0.003407","0.009715","0.009533","0.015588","0.026766","0.016949","0.010817","0.005056","0.003227","0.004849","0.036699","0.018894","0.011583","0.015657","0.003717","0.011164","0.004108","0.02941","0.015588","0.002922","0.010163","0.003826","0.004863","0.004437","0.004062","0.010886","0.017649","0.004032","0.003169","0.016752","0.01139","0.004327","0.011467","0.015291","0.010235","0.00508","0.004258","0.028303","0.010804","0.010561","0.004087","0.009093","0.008075","0.033002","0.009658","0.013665","0.010727","0.004629","0.003316","0.00653","0.030381","0.003403","0.00465","0.01168","0.030433","0.026012","0.030392","0.017702","0.011211","0.006582","0.007856","0.032848","0.010894","0.010954","0.00304","0.03301","0.026311","0.004456","0.027234","0.034479","0.011113","0.00343","0.03165","0.004188"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal007.cnf","8482276","0.025978","0.152138","3.07001","4.0496","0.771559","2.94884","3.11678","0.874518","0.076868","0.842527","0.935324","0.085698","3.29716","0.160573","3.16234","0.147338","0.026715","0.116805","0.598167","0.071936","16.8189","0.169535","0.139627","0.163465","0.295762","0.207209","0.102111","0.133662","0.357435","1.22127","3.2517","1.27495","0.133968","0.614221","0.019618","0.586075","3.25024","1.78289","0.193464","1.20356","0.030244","0.185894","0.09531","2.91224","1.20398","0.183383","0.115678","0.023231","0.032102","0.016712","0.093012","0.16282","1.17633","0.020099","0.025618","1.38269","0.349225","0.02088","0.198723","1.21112","0.137064","0.24263","0.019538","3.54501","0.300248","0.137472","0.033167","16.2003","0.180903","2.55212","0.121466","0.546434","0.131535","0.720758","0.022344","0.186628","4.63263","0.021031","0.041443","0.177566","2.94241","2.90998","3.09321","1.45644","0.185166","0.020322","2.30231","301.0","0.152792","0.117018","0.021374","2.85709","7.72012","0.032136","2.93686","2.73229","0.142409","0.02057","3.0745","0.025586"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal002.cnf","2974788","0.003896","0.016022","0.082161","0.06556","0.009527","0.080953","0.082868","0.008498","0.010738","0.008582","0.008709","0.031885","0.049365","0.005198","0.080393","0.016765","0.007062","0.014073","0.083373","0.012486","0.031092","0.032305","0.015262","0.005332","0.008683","0.04733","0.009381","0.014817","0.014063","0.037794","0.080655","0.048264","0.015831","0.008876","0.005206","0.008582","0.144194","0.03911","0.016113","0.038588","0.00722","0.045803","0.005289","0.084853","0.037774","0.005664","0.013748","0.007207","0.005672","0.004413","0.00899","0.016985","0.056103","0.004934","0.008097","0.06876","0.014938","0.007488","0.045199","0.038601","0.014653","0.008432","0.004796","0.070611","0.016183","0.01493","0.005296","0.033843","0.023531","0.080886","0.014925","0.04694","0.017704","0.008023","0.004659","0.012025","0.060889","0.005732","0.008136","0.039101","0.082124","0.081006","0.080177","0.044765","0.043667","0.008668","0.032341","0.083503","0.019551","0.015399","0.00691","0.081508","0.064625","0.007341","0.082625","0.085892","0.015728","0.005016","0.082633","0.005954"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal007.cnf","8722406","0.053412","0.548247","28.9934","36.6942","27.3313","48.193","31.33","25.2948","0.222993","25.6351","3.03784","0.445475","33.5528","198.704","49.7514","0.502247","0.159271","0.374672","5.49185","0.611029","300.0","1.66239","0.443864","300.0","300.0","36.2051","0.166699","0.453812","187.186","12.8893","27.9094","11.8332","0.414524","26.9215","0.053061","29.3702","33.2185","36.3077","0.984778","13.9231","0.083952","74.1804","0.13055","27.5385","13.0154","33.9031","0.3734","0.075504","0.088674","0.048508","0.480245","0.58758","9.77956","0.096979","0.089828","14.3811","14.7493","0.056606","2.89104","22.0266","0.428629","1.74991","0.087865","48.2574","5.96612","0.491319","0.307996","12.8831","2.00194","30.92","0.839246","192.202","0.628248","23.4765","0.054104","0.870158","33.9984","0.081205","0.421112","37.1398","29.8053","27.6682","301.0","20.4129","34.1407","0.073683","40.3202","30.0271","0.943537","0.360102","0.07794","57.0548","46.3961","0.094459","64.098","33.0887","2.07644","0.05294","45.2486","0.062782"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal001.cnf","4360338","300.0","300.0","300.0","300.0","122.297","300.0","300.0","300.0","101.123","300.0","300.0","300.0","300.0","300.0","300.0","53.9725","64.4945","243.437","300.0","38.3087","300.0","59.2934","300.0","300.0","300.0","300.0","74.1108","193.722","300.0","300.0","300.0","300.0","50.2104","300.0","44.2435","300.0","300.0","300.0","300.0","300.0","56.2389","300.0","76.7742","70.1563","300.0","300.0","109.705","300.0","300.0","68.8114","43.0907","62.6949","55.7063","60.3294","300.0","300.0","300.0","108.534","171.252","300.0","252.073","66.0113","45.4936","300.0","300.0","50.3904","93.6136","300.0","300.0","300.0","39.4179","300.0","300.0","300.0","300.0","97.2734","300.0","33.7751","161.537","300.0","300.0","300.0","300.0","300.0","300.0","43.2552","300.0","300.0","36.9084","94.5329","77.9866","166.927","300.0","300.0","300.0","300.0","37.3728","161.851","300.0","44.1406"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal002.cnf","15161771","0.4274","0.220211","0.642319","1.82905","2.31663","1.09978","2.22688","5.46074","0.09247","5.52799","6.43999","0.324041","1.52536","0.082994","16.1625","0.050903","0.339974","0.126546","27.3828","0.102406","3.00896","0.204184","0.204631","0.079235","0.174774","1.76441","0.017997","0.29101","0.103532","1.66511","3.19494","8.86055","0.071687","4.96146","0.141849","6.26961","2.15041","9.87489","300.0","2.40745","0.17114","2.50928","0.079529","1.27011","0.921148","0.156809","0.05374","0.02035","0.384289","0.239277","0.039503","0.932875","0.239175","0.051882","0.02477","14.8388","0.127924","0.342334","0.163083","2.17645","0.097234","0.188336","0.033953","9.10707","0.105683","0.108422","0.037129","4.52283","0.157839","13.0716","0.057336","0.120431","0.488395","6.24058","0.059198","0.461535","9.64142","0.014649","0.099034","1.9867","1.2338","1.10281","2.19553","1.99292","1.6847","0.055539","1.92792","3.59248","0.050127","0.053516","0.056592","1.67441","8.8379","300.0","3.05434","9.52415","0.241337","0.301653","6.7338","0.009835"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal007.cnf","8939949","7.68666","2.51291","300.0","300.0","111.053","300.0","300.0","300.0","1.44307","300.0","300.0","300.0","300.0","300.0","300.0","1.34822","0.235762","4.49868","170.864","0.936187","300.0","9.74962","0.997852","300.0","300.0","300.0","1.81918","1.23944","300.0","205.182","300.0","300.0","1.74358","300.0","0.150424","300.0","300.0","87.6415","3.24173","278.143","0.490684","300.0","0.429443","139.033","300.0","290.546","0.916125","0.366602","0.334857","0.191813","5.09256","2.06366","37.3999","0.185539","2.31925","143.545","300.0","3.706","12.6442","133.036","1.69263","3.82678","0.796175","269.541","254.727","1.34472","5.45499","300.0","300.0","300.0","1.01804","300.0","3.7405","300.0","2.34981","5.52737","196.009","0.275045","2.43429","300.0","300.0","300.0","300.0","123.659","300.0","0.304369","300.0","247.947","4.75925","1.34618","0.181106","271.475","300.0","0.26045","300.0","300.0","4.64238","0.158004","300.0","0.803951"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal010.cnf","1185060","2.39474","0.653729","50.1412","55.3833","2.28676","53.0599","41.4483","1.97347","0.239515","2.30514","2.32486","0.448591","73.55","300.0","87.8496","0.67427","0.1566","0.563161","6.94751","3.5108","300.0","2.27039","0.592053","300.0","2.23649","300.0","0.151755","0.514813","69.2516","29.9642","68.0627","20.0021","0.562015","2.46472","0.066512","1.97339","48.5881","34.7802","1.1012","21.211","0.138038","300.0","0.089612","46.6996","52.6159","27.0965","0.4902","0.073897","0.200366","0.058012","0.850984","0.822704","11.5819","0.065693","0.078907","23.6493","300.0","0.069681","3.83163","22.3694","0.566008","0.151687","0.300918","55.6074","3.72973","0.581541","0.111192","264.637","1.66294","46.3866","0.540376","300.0","0.582521","2.40753","0.40424","2.07266","65.3554","0.076221","0.257305","300.0","51.7173","61.7591","70.4413","15.4574","300.0","0.078427","52.445","48.892","1.16972","0.508085","0.072413","51.2274","70.1833","0.123081","51.3356","45.1562","1.72879","0.066277","71.5189","0.274845"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal006.cnf","8476027","0.67426","2.32534","300.0","164.328","70.3418","290.651","300.0","300.0","1.09509","300.0","300.0","300.0","300.0","300.0","264.64","1.00473","0.515188","0.81","300.0","0.432304","300.0","4.77406","0.666072","300.0","300.0","300.0","0.40631","0.636286","300.0","300.0","237.381","300.0","0.932251","300.0","0.084181","300.0","300.0","259.603","1.75446","61.609","0.287629","300.0","0.397137","74.9564","300.0","272.404","0.586357","0.293233","0.174979","0.073836","4.3781","2.61493","31.625","0.641054","0.293928","47.7294","300.0","0.824702","8.93928","66.14","0.687181","2.24568","0.212367","300.0","152.463","0.857598","15.6257","300.0","300.0","300.0","0.747051","300.0","0.777081","300.0","0.276237","5.615","300.0","0.318974","0.86","300.0","300.0","240.732","300.0","300.0","300.0","0.752827","300.0","300.0","1.96927","0.654521","0.595848","138.925","300.0","0.154609","300.233","300.0","1.61004","0.449668","300.0","0.166031"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal010.cnf","5939801","0.006841","0.033826","0.158051","0.22555","0.012312","0.14491","0.149693","0.011839","0.01696","0.012345","0.011965","0.020493","0.047329","0.005627","0.145513","0.031448","0.009314","0.027822","0.030432","0.017766","0.024889","0.028537","0.032708","0.006383","0.01248","0.027905","0.00612","0.026205","0.026202","0.044667","0.145604","0.055082","0.031798","0.01127","0.006037","0.012539","0.158147","0.053863","0.028957","0.043239","0.008723","0.028955","0.006371","0.12494","0.04345","0.008928","0.026963","0.007962","0.009632","0.009656","0.010244","0.031279","0.049012","0.006852","0.005712","0.049687","0.029303","0.008518","0.02987","0.045705","0.027454","0.011807","0.006767","0.384453","0.034054","0.028463","0.00693","0.025282","0.01738","0.147243","0.027513","0.039531","0.031868","0.011945","0.006766","0.01563","0.21964","0.006446","0.010175","0.028888","0.145158","0.144387","0.151973","0.054046","0.028994","0.007865","0.035134","0.15687","0.029661","0.027044","0.00653","0.135374","0.123093","0.009896","0.144499","0.156234","0.034873","0.006684","0.154294","0.006491"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal002.cnf","2159216","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal009.cnf","1343766","0.003312","0.012775","0.027833","0.036488","0.004154","0.024547","0.029581","0.005478","0.007859","0.004943","0.0045","0.008401","0.011051","0.004062","0.024135","0.012825","0.005256","0.011393","0.007772","0.008553","0.007387","0.01178","0.013225","0.00328","0.004046","0.011331","0.004223","0.011568","0.010015","0.012277","0.024302","0.014148","0.011722","0.005273","0.003953","0.005391","0.03049","0.014472","0.010592","0.012334","0.005366","0.011695","0.004897","0.025041","0.012504","0.003887","0.011563","0.00491","0.004296","0.005621","0.005005","0.013149","0.014284","0.003194","0.003508","0.012229","0.011685","0.005851","0.011338","0.011511","0.011033","0.008011","0.004469","0.052359","0.013546","0.011057","0.003672","0.008052","0.007943","0.024119","0.011257","0.012266","0.012115","0.005337","0.004742","0.006391","0.034071","0.003185","0.005086","0.012177","0.025498","0.025478","0.027663","0.014826","0.012097","0.003301","0.010961","0.026233","0.011014","0.011013","0.004369","0.025439","0.022194","0.005186","0.025566","0.027291","0.012","0.003639","0.028539","0.003221"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal001.cnf","4674415","300.0","22.8162","300.0","158.181","18.9176","300.0","300.0","300.0","6.02675","134.56","300.0","22.2379","300.0","300.0","300.0","2.88735","4.7046","6.85926","300.0","2.39226","300.0","4.46195","300.0","300.0","300.0","300.0","4.93541","7.76559","300.0","300.0","300.0","300.0","3.8266","300.0","3.2945","300.0","300.0","300.0","300.0","300.0","4.61787","300.0","4.82776","17.7452","300.0","300.0","4.6751","9.3629","300.0","6.12218","2.87805","8.79458","6.37732","3.89469","25.1409","300.0","300.0","7.40521","7.54299","142.058","5.7661","4.60484","4.52057","253.954","300.0","4.12475","6.48095","300.0","300.0","300.0","3.75275","300.0","29.3332","300.0","14.9905","4.12122","288.604","1.91184","9.50517","300.0","300.0","300.0","300.0","300.0","300.0","3.78757","300.0","300.0","3.58908","4.41473","4.74579","28.9075","300.0","300.0","300.0","300.0","2.65338","7.00694","300.0","3.79982"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal006.cnf","11619522","0.033217","0.345634","39.1601","11.8617","13.2456","11.0249","9.70817","23.4336","0.136501","19.915","11.6586","0.878383","12.5383","8.90941","21.3743","0.241771","0.069522","0.421645","4.63322","1.31159","300.0","0.82013","0.252002","8.90552","8.08429","10.8325","0.044832","0.238055","1.57051","14.6686","12.0901","7.37125","0.253396","20.7522","0.032752","23.8195","10.0096","17.2036","0.42215","4.97658","0.085904","16.4424","0.074097","11.4211","7.75159","5.30213","0.230125","0.03897","0.056134","0.032528","0.28079","0.321636","4.46585","0.078687","0.044094","7.73294","19.8333","0.042544","1.32149","5.29633","0.284884","0.070205","0.033898","10.3863","7.37325","0.298255","0.054414","21.8713","0.835171","11.4521","0.240089","2.71695","0.254372","28.422","0.036042","0.706256","9.82195","0.049079","0.089637","10.9241","11.0458","12.4791","16.7658","13.1902","15.2083","0.035576","34.2324","11.4547","0.387165","0.228879","0.070616","11.3414","21.8973","0.059506","11.5468","13.1539","0.400594","0.046702","16.3732","0.111159"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal009.cnf","7165647","0.005964","0.032725","0.182267","0.221031","0.010546","0.168724","0.183789","0.011412","0.018222","0.010459","0.010507","0.020058","0.06259","0.005553","0.172915","0.030789","0.008241","0.028481","0.032326","0.017799","0.032179","0.030906","0.033776","0.006516","0.010847","0.029216","0.007438","0.028128","0.026061","0.048692","0.171124","0.066941","0.032799","0.009943","0.006171","0.010035","0.19133","0.074706","0.031511","0.050585","0.008556","0.032109","0.007472","0.154318","0.04994","0.009736","0.029211","0.008175","0.009135","0.010355","0.009552","0.033276","0.05466","0.006264","0.007417","0.058647","0.029773","0.009107","0.028925","0.050927","0.028857","0.01257","0.00614","0.340712","0.034995","0.028314","0.006915","0.033776","0.018759","0.212646","0.027793","0.060001","0.031718","0.010259","0.006886","0.014609","0.254853","0.006859","0.010601","0.030989","0.177171","0.173377","0.178118","0.076177","0.0297","0.007363","0.037304","0.185618","0.031004","0.028049","0.006551","0.167597","0.125013","0.010522","0.171633","0.227823","0.033265","0.006966","0.177823","0.006837"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal008.cnf","11814481","0.025645","0.184205","6.0968","7.62014","1.56428","5.68411","8.05644","0.722462","0.113866","1.86769","2.18194","0.108766","5.12164","0.436368","6.4248","0.173573","0.080655","0.165181","0.762963","0.142057","48.3411","0.298222","0.189785","0.434413","0.402207","0.299145","0.1146","0.189223","0.18392","1.92453","5.0554","301.0","0.184964","0.842406","0.024375","1.79709","7.90067","2.4887","0.257495","2.02946","0.035689","0.503606","0.030336","6.98375","2.00657","1.06954","0.162484","0.027907","0.041908","0.022714","0.13951","0.224516","1.92","0.025504","0.042417","2.35668","0.675548","0.03565","0.274219","2.47375","0.167144","0.131351","0.024926","8.01305","0.511342","0.160672","0.230836","89.8624","0.287523","5.38475","0.207649","0.980912","0.182544","1.76632","0.025439","0.285565","7.43706","0.032291","0.049825","0.269668","9.31222","7.21952","6.40898","2.94167","0.270213","0.026643","3.44807","5.85752","0.244986","0.168401","0.027594","5.66143","12.0133","0.043527","5.89526","5.44257","0.284145","0.026989","6.69343","0.030078"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal005.cnf","10709350","0.003641","0.016495","0.05723","0.064578","0.006211","0.057381","0.054647","0.006491","0.009573","0.00663","0.006509","0.010803","0.028347","0.004764","0.060882","0.016716","0.006","0.014586","0.01397","0.010282","0.012707","0.015644","0.016161","0.004083","0.00649","0.015037","0.004315","0.014501","0.015147","0.027927","0.057009","0.027686","0.015939","0.006073","0.003686","0.00566","0.057998","0.028628","0.014931","0.027603","0.004679","0.015878","0.004788","0.058057","0.027343","0.004179","0.017289","0.004876","0.006043","0.006071","0.005655","0.018353","0.030195","0.003938","0.004256","0.030305","0.014258","0.005659","0.01492","0.030916","0.014194","0.007467","0.005152","0.067163","0.016908","0.014693","0.004878","0.00991","0.011062","0.054422","0.014622","0.027997","0.015323","0.00577","0.004078","0.009113","0.063413","0.003919","0.007159","0.015327","0.057695","0.056736","0.056268","0.028627","0.015302","0.005","0.028982","0.057224","0.015727","0.014372","0.004774","0.057005","0.056705","0.00589","0.056411","0.058088","0.016097","0.005","0.056347","0.00484"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal002.cnf","1249495","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal010.cnf","13305113","0.953994","5.42653","300.0","300.0","300.0","300.0","300.0","300.0","1.93787","300.0","300.0","25.6749","300.0","300.0","300.0","3.47673","1.03099","2.4361","300.0","7.41619","300.0","16.6097","2.5544","300.0","300.0","300.0","0.493977","2.95519","300.0","300.0","300.0","300.0","2.8499","300.0","0.217192","300.0","300.0","300.0","10.9461","300.0","0.57224","300.0","0.872414","300.0","300.0","300.0","1.77698","0.26144","0.767971","0.225865","16.926","5.92869","105.971","0.273822","0.825807","300.0","300.0","4.31437","27.469","300.0","2.83433","3.50466","0.231217","300.0","300.0","2.71874","3.39642","300.0","237.38","300.0","3.99794","300.0","2.21409","300.0","5.25392","13.9932","300.0","2.42328","0.64796","300.0","300.0","300.0","300.0","300.0","300.0","0.486135","300.0","300.0","9.6634","6.20739","0.244718","300.0","300.0","0.445522","300.0","300.0","2.77157","0.205762","300.0","2.26588"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal005.cnf","5854182","1.10773","0.591841","225.019","125.968","28.042","44.5926","202.537","16.6422","0.30878","24.9558","300.0","129.328","247.446","300.0","52.4571","1.35944","0.385069","13.5316","11.7392","0.51848","300.0","1.75013","0.396544","300.0","300.0","184.186","0.287574","0.641175","300.0","75.2544","47.8655","100.321","0.597894","300.0","0.434569","15.5946","71.2487","300.0","300.0","114.032","0.945632","204.405","0.28261","36.098","91.4977","10.807","0.495924","0.55303","0.261809","0.621488","0.664771","2.02365","13.0702","0.498306","1.46409","148.322","300.0","0.068397","3.03558","43.728","0.450529","0.519322","0.133739","89.8766","128.531","0.491627","0.996301","300.0","3.77946","70.0752","1.87155","300.0","0.776004","300.0","6.06159","1.18029","234.291","0.211885","0.198649","173.141","197.392","44.6687","132.616","111.015","220.884","0.143887","218.486","116.138","0.921682","0.477288","0.492817","79.8462","58.0097","300.0","61.4537","103.512","1.23906","0.146179","74.1081","0.277192"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal001.cnf","2748983","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal003.cnf","6976706","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal005.cnf","11120120","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal010.cnf","12047482","22.8196","2.99976","300.0","300.0","279.413","300.0","300.0","300.0","1.45216","300.0","300.0","217.294","300.0","300.0","300.0","4.55949","0.605572","1.63156","300.0","3.13166","300.0","19.5676","2.59787","300.0","300.0","300.0","0.330038","2.51929","300.0","300.0","300.0","300.0","2.34001","300.0","0.208493","300.0","300.0","300.0","11.9416","300.0","0.461665","300.0","1.58541","300.0","300.0","300.0","1.82368","0.490302","0.554358","0.186462","10.1585","3.48087","99.0038","0.355999","0.807767","300.0","300.0","1.832","21.9049","254.868","21.208","1.52828","0.290805","300.0","300.0","2.70369","0.682714","300.0","300.0","300.0","2.17307","300.0","2.69515","300.0","4.46911","16.8798","300.0","4.40173","1.58209","300.0","300.0","300.0","300.0","300.0","300.0","0.527461","300.0","300.0","19.4901","3.39708","0.32441","300.0","300.0","0.585448","300.0","300.0","18.1234","0.196864","300.0","1.85504"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal002.cnf","15917922","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"


==> raw_data/heatmaps/new_heatmaps/random_confs_cssc/labs/validationObjectiveMatrix-cli-1-walltime-TRAIN.csv <==
"Problem Instance","Seed","Objective of validation config #1","Objective of validation config #2","Objective of validation config #3","Objective of validation config #4","Objective of validation config #5","Objective of validation config #6","Objective of validation config #7","Objective of validation config #8","Objective of validation config #9","Objective of validation config #10","Objective of validation config #11","Objective of validation config #12","Objective of validation config #13","Objective of validation config #14","Objective of validation config #15","Objective of validation config #16","Objective of validation config #17","Objective of validation config #18","Objective of validation config #19","Objective of validation config #20","Objective of validation config #21","Objective of validation config #22","Objective of validation config #23","Objective of validation config #24","Objective of validation config #25","Objective of validation config #26","Objective of validation config #27","Objective of validation config #28","Objective of validation config #29","Objective of validation config #30","Objective of validation config #31","Objective of validation config #32","Objective of validation config #33","Objective of validation config #34","Objective of validation config #35","Objective of validation config #36","Objective of validation config #37","Objective of validation config #38","Objective of validation config #39","Objective of validation config #40","Objective of validation config #41","Objective of validation config #42","Objective of validation config #43","Objective of validation config #44","Objective of validation config #45","Objective of validation config #46","Objective of validation config #47","Objective of validation config #48","Objective of validation config #49","Objective of validation config #50","Objective of validation config #51","Objective of validation config #52","Objective of validation config #53","Objective of validation config #54","Objective of validation config #55","Objective of validation config #56","Objective of validation config #57","Objective of validation config #58","Objective of validation config #59","Objective of validation config #60","Objective of validation config #61","Objective of validation config #62","Objective of validation config #63","Objective of validation config #64","Objective of validation config #65","Objective of validation config #66","Objective of validation config #67","Objective of validation config #68","Objective of validation config #69","Objective of validation config #70","Objective of validation config #71","Objective of validation config #72","Objective of validation config #73","Objective of validation config #74","Objective of validation config #75","Objective of validation config #76","Objective of validation config #77","Objective of validation config #78","Objective of validation config #79","Objective of validation config #80","Objective of validation config #81","Objective of validation config #82","Objective of validation config #83","Objective of validation config #84","Objective of validation config #85","Objective of validation config #86","Objective of validation config #87","Objective of validation config #88","Objective of validation config #89","Objective of validation config #90","Objective of validation config #91","Objective of validation config #92","Objective of validation config #93","Objective of validation config #94","Objective of validation config #95","Objective of validation config #96","Objective of validation config #97","Objective of validation config #98","Objective of validation config #99","Objective of validation config #100"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal010.cnf","8835615","0.006507","0.005385","0.007126","0.008017","0.002912","0.007","0.008141","0.003544","0.004063","0.003117","0.002869","0.004086","0.004557","0.002203","0.00724","0.006013","0.00441","0.004539","0.003991","0.004912","0.00427","0.006034","0.006233","0.002169","0.002751","0.005281","0.00209","0.005204","0.005928","0.00581","0.007657","0.004906","0.005454","0.003884","0.002547","0.0029","0.008044","0.004772","0.005726","0.004327","0.003543","0.005233","0.002547","0.008209","0.005521","0.002211","0.004239","0.003918","0.003148","0.003491","0.004249","0.005657","0.005608","0.002675","0.002282","0.004341","0.004914","0.004307","0.00484","0.005019","0.005001","0.005133","0.004257","0.015346","0.00524","0.004486","0.002804","0.002873","0.00375","0.007131","0.006317","0.005549","0.004609","0.002669","0.002424","0.003554","0.00697","0.00265","0.003628","0.005481","0.007413","0.006546","0.006388","0.004551","0.004019","0.002208","0.003693","0.008584","0.006236","0.004901","0.00221","0.006412","0.007124","0.002712","0.0071","0.008473","0.00484","0.002672","0.007501","0.002137"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal005.cnf","962151","0.004404","0.023715","0.12201","0.089782","0.009093","0.128087","0.154657","0.008251","0.012832","0.010176","0.008845","0.01857","0.059505","0.006248","0.133141","0.026021","0.008214","0.021334","0.027468","0.014097","0.021757","0.02615","0.025962","0.005382","0.008557","0.027106","0.005724","0.020782","0.019862","0.047398","0.128015","0.05759","0.022331","0.009464","0.005199","0.009978","0.157675","0.062476","0.023022","0.047314","0.006987","0.025668","0.007066","0.130599","0.051248","0.007115","0.021377","0.007618","0.009158","0.007263","0.009045","0.024146","0.054011","0.006486","0.006406","0.054158","0.021057","0.007618","0.026946","0.046163","0.020622","0.008968","0.005114","0.122873","0.022769","0.02082","0.007718","0.029335","0.014993","0.127189","0.020332","0.056822","0.022018","0.008276","0.005848","0.012555","0.149171","0.005204","0.008638","0.025637","0.127571","0.126211","0.127193","0.049781","0.024616","0.005786","0.056593","0.124852","0.023692","0.02064","0.005366","0.126646","0.096621","0.008386","0.129555","0.136616","0.02339","0.005904","0.13243","0.005224"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal007.cnf","3282095","0.020178","0.186726","4.45609","5.36522","0.552196","4.31378","7.3869","0.90963","0.073859","1.18714","0.944034","0.096272","3.34626","0.276121","3.53872","0.305531","0.059069","0.141692","0.611066","0.091424","26.0494","0.23152","0.164004","0.289047","0.416076","0.229278","0.107176","0.137627","0.532005","2.44101","4.24366","1.43896","0.142287","0.363934","0.022347","0.526706","6.9305","2.34632","0.22555","1.55979","0.052894","0.219851","0.49957","4.52236","3.32671","0.552929","0.13977","0.027484","0.036162","0.019449","0.138519","0.270697","1.48546","0.024264","0.029983","1.5579","0.554198","0.02197","0.29051","2.13636","0.159428","0.590876","0.021541","3.89429","0.164126","0.154173","0.563553","39.1262","0.293784","4.46454","0.188571","0.802113","0.144757","0.477048","0.02165","0.248197","4.00627","0.024632","0.040846","0.206985","4.50471","4.17121","4.48748","1.46942","0.232309","0.02457","2.3084","4.3008","0.19615","0.132382","0.024693","4.46863","7.06246","0.035391","4.35885","4.53232","0.294173","0.021286","4.5276","0.034128"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal003.cnf","7582403","0.003558","0.007634","0.012958","0.012087","0.00318","0.01287","0.014718","0.002942","0.005821","0.003928","0.002991","0.006304","0.009206","0.002683","0.014818","0.008656","0.003313","0.007381","0.004931","0.005332","0.004229","0.007013","0.007804","0.002601","0.002885","0.007545","0.002572","0.006144","0.00604","0.009235","0.009437","0.009717","0.007499","0.00385","0.003852","0.003268","0.015303","0.010005","0.007287","0.010238","0.004193","0.007166","0.002668","0.015386","0.009803","0.002321","0.006884","0.002707","0.003222","0.002599","0.003331","0.007558","0.013396","0.002921","0.002726","0.008616","0.00695","0.002787","0.007619","0.00918","0.006589","0.004485","0.002515","0.013409","0.007613","0.007407","0.003752","0.004503","0.006017","0.009919","0.006841","0.010117","0.007155","0.003124","0.00265","0.00515","0.014011","0.002726","0.004892","0.007366","0.013866","0.008355","0.013881","0.01084","0.006799","0.002452","0.005474","0.015586","0.006875","0.007354","0.002401","0.013336","0.009939","0.003238","0.013227","0.010623","0.008686","0.002495","0.013991","0.002606"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal004.cnf","15570933","0.03363","0.355768","12.8243","3.58625","6.78629","4.64935","30.1889","3.67957","0.206241","24.3295","4.13612","3.91701","9.04726","0.966153","14.9783","0.228369","0.073053","0.155915","1.23098","0.147784","300.0","0.427707","0.411323","0.953601","0.41733","1.25128","0.360393","0.137419","2.24288","2.33019","4.66998","2.38131","0.257986","5.52912","0.036703","9.00271","10.6496","14.8655","0.220893","4.35998","0.042305","1.4346","0.211031","4.56767","10.2591","0.550824","0.134318","0.048376","0.048516","0.024486","0.162007","0.191152","2.35111","0.033371","0.039247","2.97993","2.25255","0.03279","0.541079","4.47133","0.229293","0.117567","0.036352","6.88845","0.32317","0.235986","0.159407","291.68","0.326164","4.15471","0.182496","1.00696","0.156066","8.85385","0.057701","0.37686","3.49126","0.04465","0.099702","1.04593","6.51195","4.7206","3.73311","2.33756","1.47607","0.027248","3.70468","21.2478","0.226808","0.137336","0.031711","4.52356","14.3063","0.041714","4.75097","4.39935","0.199365","0.02929","3.73494","0.073834"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal008.cnf","13977824","0.007306","0.043567","0.316142","0.441068","0.018322","0.331329","0.334537","0.017412","0.026126","0.018503","0.017551","0.025892","0.165963","0.00928","0.348816","0.048018","0.012051","0.041674","0.065666","0.026393","0.093189","0.052711","0.048439","0.00853","0.016606","0.044344","0.009048","0.040737","0.039876","0.102453","0.318074","0.130908","0.046522","0.017365","0.008536","0.017804","0.621682","0.184578","0.044883","0.112516","0.011847","0.053619","0.00946","0.295989","0.10102","0.01423","0.043509","0.012844","0.014894","0.013803","0.016644","0.051884","0.102076","0.008763","0.008792","0.116572","0.042771","0.012068","0.042952","0.109555","0.039541","0.016722","0.007816","0.578437","0.04773","0.039327","0.010288","0.092832","0.030046","0.36473","0.039306","0.097178","0.047693","0.017961","0.008566","0.024132","0.413585","0.007723","0.015258","0.046534","0.317606","0.317275","0.318767","0.153752","0.046084","0.008345","0.09246","0.324194","0.046143","0.043225","0.008292","0.306938","0.297768","0.013532","0.318722","0.388412","0.046618","0.008636","0.318491","0.00836"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal010.cnf","983045","0.152693","1.28657","203.438","281.052","102.951","262.397","300.0","300.0","0.500996","300.0","300.0","1.68955","209.624","300.0","164.326","1.3099","0.511218","1.00654","32.8243","1.19417","300.0","7.21152","1.25656","300.0","300.0","300.0","0.140003","1.09228","300.0","188.284","194.715","137.054","1.16561","300.0","0.11655","300.0","300.0","296.432","3.54128","131.928","0.314404","300.0","0.157406","259.034","112.748","250.373","1.00738","0.138931","0.276362","0.10466","2.75401","3.42681","25.9413","0.105269","0.253381","119.015","300.0","0.270999","8.87373","93.8167","1.35846","0.492025","0.108721","300.0","77.6644","1.16306","0.401705","300.0","300.0","260.113","1.30587","300.0","1.26918","300.0","0.123634","4.0865","277.447","0.604057","3.99551","300.0","188.99","193.554","128.713","221.752","300.0","0.153387","38.0055","300.0","4.30102","0.944442","0.136018","300.0","277.827","0.231806","188.566","264.805","8.69304","0.111575","127.858","0.178949"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal008.cnf","5940124","0.63744","0.958168","300.0","174.757","82.9298","124.76","300.0","300.0","0.393367","66.7886","300.0","8.97757","96.895","300.0","104.098","0.984506","0.295284","2.0213","117.733","0.763682","300.0","5.31254","0.889924","300.0","300.0","300.0","0.31442","0.912436","300.0","111.317","239.037","301.0","1.00921","300.0","0.086518","300.0","300.0","74.8046","2.49428","247.731","0.215518","300.0","0.346263","124.896","71.856","300.0","0.671766","0.188933","0.243804","0.080954","2.06509","3.21292","26.3195","0.0884","0.230841","87.5252","300.0","0.36372","6.35839","47.1169","1.07573","5.33299","0.090102","248.057","32.6264","0.694923","0.733015","300.0","300.0","79.1916","0.680932","300.0","0.82387","300.0","0.277718","3.64035","164.606","0.714204","0.86","300.0","217.477","97.3728","182.534","177.175","300.0","0.288088","227.337","88.6663","2.34132","0.642825","0.13156","301.0","266.7","0.162808","216.563","86.808","2.99641","0.094437","190.856","0.863374"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal005.cnf","9571042","0.005169","0.027444","0.2125","0.148528","0.010932","0.206202","0.210923","0.010814","0.018496","0.010782","0.011107","0.017552","0.089457","0.007674","0.196446","0.032201","0.008911","0.027983","0.036735","0.017182","0.052738","0.031233","0.029641","0.007544","0.010198","0.02898","0.007793","0.024253","0.023825","0.071099","0.158372","0.067365","0.03013","0.010507","0.006208","0.010132","0.21203","0.074781","0.027768","0.068613","0.00881","0.030715","0.007568","0.186514","0.069879","0.007941","0.025701","0.008478","0.009224","0.009142","0.009846","0.031478","0.06918","0.006185","0.007848","0.076236","0.026934","0.008002","0.027388","0.06817","0.026964","0.012465","0.006784","0.165502","0.032705","0.024404","0.008198","0.061797","0.020426","0.190773","0.025013","0.059208","0.027809","0.011522","0.006067","0.014317","0.20661","0.00702","0.0108","0.02755","0.193699","0.183344","0.177486","0.082996","0.027634","0.006551","0.048493","0.200685","0.028914","0.024818","0.006046","0.200414","0.167286","0.009386","0.202519","0.205375","0.028532","0.006763","0.177746","0.006565"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal008.cnf","5586992","0.008223","0.038819","0.248825","0.414673","0.015891","0.245395","0.261593","0.012482","0.019452","0.013533","0.014088","0.021856","0.114742","0.008382","0.260635","0.043155","0.010724","0.038998","0.052662","0.023134","0.050554","0.039236","0.039538","0.00818","0.013682","0.036991","0.007938","0.034958","0.032608","0.077937","0.241771","0.101017","0.043867","0.013125","0.007479","0.012786","0.260683","0.111524","0.037297","0.076243","0.009966","0.040801","0.008286","0.227191","0.07694","0.011174","0.034993","0.010191","0.012777","0.011954","0.012048","0.04022","0.093381","0.007172","0.008526","0.088869","0.035612","0.009495","0.035383","0.084597","0.038578","0.014502","0.00767","0.382686","0.039347","0.03497","0.008864","0.04887","0.023248","0.265301","0.03376","0.063338","0.037478","0.013944","0.007618","0.01776","0.386981","0.007839","0.011875","0.037046","0.239184","0.241953","0.244442","0.110539","0.035547","0.007947","0.066572","0.244105","0.036951","0.034292","0.007555","0.23152","0.200197","0.010998","0.240585","0.283287","0.038928","0.007305","0.246393","0.007064"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal001.cnf","15846408","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal001.cnf","8829304","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","273.521","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","294.196","300.0","300.0","300.0","300.0","300.0","300.0","300.0","251.218","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal010.cnf","14377664","29.8042","2.59654","300.0","300.0","300.0","300.0","300.0","300.0","0.729532","300.0","300.0","19.9319","300.0","300.0","300.0","6.70283","0.594893","1.91413","88.5491","1.36129","300.0","28.2458","2.05909","300.0","300.0","300.0","0.94092","1.73204","300.0","300.0","300.0","233.043","1.82198","300.0","0.183235","300.0","300.0","300.0","9.24915","241.377","0.418846","300.0","0.56284","300.0","300.0","300.0","1.53269","0.433345","2.53843","0.159241","21.5104","4.34203","176.045","0.206833","0.478726","300.0","300.0","0.430577","24.7111","180.916","2.66672","0.513636","0.189908","300.0","300.0","2.22788","1.36576","300.0","300.0","300.0","13.7631","300.0","2.30544","300.0","5.84104","18.7605","300.0","0.894587","1.06066","300.0","300.0","300.0","300.0","300.0","300.0","0.265117","300.0","300.0","6.69299","2.43388","0.387971","300.0","300.0","0.363649","300.0","300.0","12.8473","102.247","300.0","4.88419"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal003.cnf","13617681","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal002.cnf","6322012","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal009.cnf","12197986","0.008082","0.044759","0.290492","0.464114","0.015929","0.311518","0.302526","0.014677","0.02403","0.015376","0.016655","0.031179","0.151143","0.00889","0.322108","0.055006","0.01147","0.041262","0.067707","0.026288","0.062056","0.046938","0.046858","0.009747","0.016088","0.043667","0.00959","0.040094","0.036985","0.120779","0.328561","0.10952","0.043346","0.016461","0.008336","0.015624","0.319354","0.151003","0.044217","0.100855","0.011207","0.051313","0.009545","0.260747","0.107231","0.012391","0.043723","0.013134","0.013415","0.013885","0.015008","0.046891","0.105386","0.009229","0.01","0.114651","0.04228","0.012525","0.042601","0.107169","0.041117","0.016448","0.008793","0.533569","0.04913","0.039094","0.008307","0.061928","0.025","0.320116","0.040731","0.08794","0.043382","0.015156","0.008775","0.019175","0.424134","0.008048","0.012423","0.044335","0.295066","0.306987","0.293737","0.122324","0.042388","0.008327","0.075337","0.302259","0.042639","0.041373","0.008725","0.276652","0.23905","0.013287","0.29535","0.338283","0.0482","0.008091","0.304366","0.0092"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal008.cnf","8838416","0.240291","0.8279","263.077","115.131","16.5398","134.586","228.809","11.6806","0.504207","14.7332","14.7944","3.89892","98.8459","300.0","136.15","1.03234","0.125118","0.687871","27.6052","0.305916","300.0","5.14051","0.800183","300.0","300.0","300.0","0.18185","0.765604","300.0","155.939","86.458","90.5533","0.820301","15.6263","0.110935","22.8103","84.1919","117.646","2.18329","63.096","0.283836","300.0","0.200836","78.5029","101.265","145.692","0.676463","0.275662","0.311929","0.140844","2.269","1.36156","40.0015","0.08284","0.136904","40.8833","300.0","0.233786","7.61747","59.8664","1.00895","0.159035","0.116595","136.062","114.98","0.684655","0.71835","300.0","2.40446","141.669","0.92975","300.0","0.745372","300.0","0.692542","2.85026","111.119","0.114869","1.30885","300.0","217.668","76.3644","140.284","198.575","300.0","0.310486","144.642","93.608","3.7274","0.622579","0.11478","83.3663","153.977","0.175511","93.6387","148.701","1.56577","0.083122","106.123","0.339445"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal006.cnf","15638539","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","140.649","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","96.9457","300.0","300.0","300.0","36.098","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","92.7879","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","106.058","300.0","115.055"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal003.cnf","1997841","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n032_goal010.cnf","477223","0.023823","0.207751","4.90367","8.6727","0.333531","5.52173","5.08086","0.270402","0.118043","0.309121","0.613758","0.10637","5.70022","0.168262","5.19706","0.288474","0.04541","0.164859","1.21348","0.108278","21.9984","0.239416","0.209432","0.165751","0.335301","0.244045","0.2512","0.164106","0.420556","1.71508","5.49065","2.1507","0.196525","0.288423","0.025979","0.281204","4.8226","4.5387","0.262212","1.79138","0.025656","0.246755","0.364837","5.19733","1.68695","0.096568","0.156658","0.02787","0.042621","0.0239","0.139961","0.213107","1.45466","0.026187","0.030539","1.96847","0.396378","0.025742","0.200699","2.34859","0.160648","0.324956","0.02436","6.30145","0.207613","0.181275","0.22255","17.2024","0.144111","4.73698","0.174153","0.744086","0.183129","0.270899","0.028356","0.265612","7.51337","0.027124","0.072934","0.208162","5.44818","5.0927","4.9333","2.10218","0.209723","0.027549","0.881575","4.38715","0.211393","0.168007","0.025643","5.34968","21.2109","0.043769","5.4516","4.96156","0.265267","0.027381","4.88174","0.027471"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal003.cnf","8289389","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal001.cnf","2730790","300.0","104.368","300.0","300.0","53.9951","300.0","300.0","300.0","19.5755","268.777","300.0","300.0","300.0","300.0","300.0","14.0782","22.38","38.805","300.0","10.671","300.0","22.4181","300.0","300.0","300.0","300.0","16.8267","39.6165","300.0","300.0","300.0","300.0","16.7608","300.0","13.4069","300.0","300.0","300.0","300.0","300.0","17.7401","300.0","29.6904","36.6623","300.0","300.0","17.8747","51.5716","300.0","17.6716","22.4739","27.8081","21.6251","14.4311","128.515","300.0","300.0","28.5445","33.0428","300.0","38.1002","15.8051","19.9095","300.0","300.0","14.2446","40.217","300.0","300.0","300.0","14.8135","300.0","143.282","300.0","48.5137","21.6558","300.0","8.65864","35.3949","300.0","300.0","300.0","300.0","300.0","300.0","14.9222","300.0","300.0","13.4081","25.359","26.946","65.2736","300.0","300.0","300.0","300.0","14.2033","31.6094","300.0","10.9261"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal003.cnf","7548733","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal010.cnf","16100032","47.715","33.9373","300.0","300.0","300.0","300.0","300.0","300.0","3.46964","300.0","300.0","300.0","300.0","300.0","300.0","11.368","2.98546","6.98582","300.0","301.0","300.0","83.0341","24.6277","300.0","300.0","300.0","42.48","6.92599","300.0","300.0","300.0","300.0","9.79085","300.0","1.89942","300.0","300.0","300.0","300.0","300.0","1.03037","300.0","1.73364","300.0","300.0","300.0","14.7074","9.98549","4.92497","2.47587","31.53","65.1179","271.637","4.08252","5.8295","300.0","300.0","14.9035","71.8822","300.0","23.8931","42.044","8.7809","300.0","300.0","12.7764","4.59974","300.0","300.0","300.0","16.3022","300.0","20.5142","300.0","118.006","120.981","300.0","1.86307","94.4546","300.0","300.0","300.0","300.0","300.0","300.0","14.5643","300.0","300.0","46.584","5.21536","2.00239","300.0","300.0","300.0","300.0","300.0","41.7039","0.4745","300.0","43.394"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal007.cnf","11261620","0.037355","0.327778","29.2392","14.9206","10.9343","12.3297","19.8561","29.234","0.11925","32.1873","20.0884","0.56876","13.9756","3.62522","22.0102","0.280048","0.085611","0.26252","1.88264","1.88721","300.0","0.854195","0.269937","5.24913","3.42367","3.10595","0.066608","0.22552","0.867103","4.06067","12.5345","9.0185","0.280423","23.6715","0.032954","16.4867","18.7971","8.10319","0.452952","5.69056","0.057594","2.83708","0.056605","11.4155","4.18252","1.46084","0.217781","0.039543","0.056338","0.031937","0.259069","0.325201","3.86233","0.034381","0.039938","4.93996","10.6908","0.051515","0.954122","4.6212","0.215202","0.064831","0.042496","9.88782","1.63222","0.26155","0.395003","164.425","0.781558","11.1396","0.231034","2.3469","0.2496","98.2522","0.033218","0.560887","13.5461","0.043502","0.212314","2.26087","11.3862","12.0779","11.3248","6.06142","2.00943","0.036388","11.8745","12.0113","0.411281","0.217162","0.03785","11.3784","17.1976","0.058002","11.5318","11.7366","0.386088","0.033218","11.8442","0.052922"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal001.cnf","8630187","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal001.cnf","9961631","7.34344","0.486119","37.0852","17.8503","4.66537","32.8124","40.1687","300.0","0.331486","49.2044","300.0","0.851456","46.8463","10.2159","53.3778","0.237303","0.458155","0.346928","29.046","0.244838","11.2891","0.478101","3.93591","19.6871","11.6093","300.0","0.208954","0.358556","7.50003","224.817","44.4116","300.0","0.314213","300.0","0.308661","300.0","80.6871","17.7812","300.0","163.632","0.295147","300.0","0.293311","2.35896","34.8781","10.7141","0.382347","0.46315","6.88681","0.378991","0.281693","0.320965","1.01825","0.297762","0.734373","300.0","4.81841","0.796329","0.636893","6.79217","0.395382","0.351693","0.217343","11.4418","12.9491","0.325215","0.383887","11.5394","7.73021","54.1929","0.272614","5.70614","0.897525","300.0","0.406744","0.32902","9.82305","0.203479","0.602262","300.0","42.99","29.1689","110.218","11.8553","300.0","0.318825","11.0244","51.1478","0.256234","0.341397","0.404125","4.8563","17.1587","300.0","19.8804","63.9791","0.27621","0.337293","58.787","0.195511"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal007.cnf","5069557","0.005694","0.005412","0.006167","0.007456","0.003465","0.006185","0.005964","0.002345","0.00411","0.002941","0.002956","0.003588","0.005077","0.002012","0.006166","0.004646","0.003893","0.004892","0.004196","0.003212","0.002637","0.004104","0.005148","0.002216","0.002361","0.005373","0.001917","0.005493","0.005384","0.005621","0.006881","0.004633","0.009123","0.00252","0.002056","0.002062","0.005686","0.005126","0.005561","0.005047","0.002373","0.00546","0.00214","0.006723","0.004035","0.001979","0.005052","0.002591","0.002801","0.002275","0.003394","0.004288","0.005147","0.002926","0.002301","0.006155","0.005235","0.002589","0.005091","0.004463","0.004263","0.0039","0.00253","0.008254","0.004521","0.004415","0.002322","0.002665","0.003474","0.006298","0.005118","0.0046","0.004368","0.004114","0.002258","0.003279","0.007534","0.002011","0.002452","0.005986","0.006133","0.006535","0.007076","0.004299","0.005334","0.002091","0.003203","0.006689","0.00813","0.004986","0.002342","0.006651","0.006164","0.00299","0.006401","0.0073","0.00457","0.002203","0.005636","0.001894"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal002.cnf","7734101","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal004.cnf","16749193","300.0","300.0","300.0","300.0","255.014","300.0","300.0","300.0","52.1422","300.0","300.0","300.0","300.0","300.0","300.0","49.712","282.472","300.0","300.0","121.082","300.0","300.0","101.684","300.0","300.0","300.0","300.0","135.835","300.0","300.0","300.0","300.0","25.3011","300.0","2.91276","300.0","300.0","300.0","300.0","108.17","42.9481","300.0","80.0622","110.106","300.0","300.0","77.0666","143.838","144.933","7.15552","213.621","253.01","64.182","300.0","300.0","300.0","300.0","276.676","45.3084","300.0","147.037","300.0","41.1251","300.0","300.0","69.2465","300.0","300.0","300.0","300.0","1.98291","300.0","155.694","300.0","300.0","300.0","300.0","3.49026","300.0","300.0","300.0","300.0","300.0","300.0","300.0","225.982","300.0","300.0","91.7546","20.6684","147.528","241.663","300.0","300.0","300.0","300.0","75.3359","28.5079","300.0","234.706"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal008.cnf","11710087","0.110245","1.11445","159.437","76.6642","2.04736","123.309","210.158","2.70211","0.330293","2.81364","2.30311","3.04994","96.4031","300.0","134.202","0.809273","0.167401","0.941982","24.4026","0.36555","300.0","6.42686","0.658667","300.0","2.17399","300.0","0.11395","0.633187","300.0","86.4993","46.6389","26.0812","0.620741","2.47729","0.076404","2.02928","165.721","54.5274","1.66332","30.0471","0.123056","300.0","0.289121","67.048","28.29","57.5257","0.573037","0.078178","0.268594","0.066321","1.5307","1.23802","26.7768","0.068981","0.233233","42.2625","300.0","0.218152","5.53487","28.8508","0.706629","0.340271","0.136757","71.6749","56.6672","0.728752","0.147277","300.0","300.0","206.734","0.726652","15.9947","0.797532","1.91736","0.500976","2.12499","83.4269","0.249663","0.306566","300.0","107.771","134.663","50.321","28.8796","300.0","0.142861","269.089","77.6998","1.72034","0.544519","0.087634","55.5234","120.161","0.133152","106.158","97.5979","0.700546","0.071819","49.769","0.169008"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal001.cnf","5972251","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal003.cnf","13825858","0.004026","0.016415","0.069261","0.06279","0.007911","0.069345","0.066813","0.007361","0.01025","0.009161","0.00692","0.012097","0.044571","0.004536","0.068312","0.016531","0.005095","0.017302","0.022031","0.011277","0.015891","0.018424","0.015817","0.004655","0.007822","0.015114","0.005857","0.015428","0.015919","0.034495","0.064909","0.037017","0.015835","0.008452","0.004854","0.008055","0.067131","0.038079","0.016993","0.035514","0.006195","0.016147","0.005896","0.067603","0.035055","0.005801","0.015512","0.006184","0.006942","0.004834","0.008963","0.018256","0.05419","0.004673","0.007034","0.038618","0.015477","0.005517","0.015667","0.038645","0.014558","0.007268","0.004169","0.070866","0.017131","0.015187","0.00484","0.018276","0.011412","0.089289","0.015144","0.040125","0.016111","0.007825","0.004308","0.009786","0.074718","0.004771","0.007279","0.016859","0.065595","0.064223","0.06675","0.04144","0.015937","0.004662","0.022494","0.071412","0.016497","0.015452","0.005315","0.07082","0.06475","0.006134","0.067555","0.094329","0.017588","0.004981","0.066008","0.005907"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal004.cnf","586499","0.029547","0.193199","2.44937","3.84467","4.036","3.05625","2.51571","1.86143","0.161644","2.08377","1.50146","0.86","5.2226","0.431687","10.0053","0.127651","0.046604","0.825734","0.584804","0.272079","45.6767","0.362698","0.120822","0.448709","0.468795","0.637128","0.074273","0.117085","1.08237","1.3346","2.80251","1.52805","0.137673","1.5765","0.019872","1.77568","2.56087","4.4662","0.172666","2.56849","0.044755","0.629563","0.034534","2.78727","2.42903","1.49609","0.114041","0.071131","0.053598","0.018012","0.219765","0.183325","1.55242","0.024824","0.04133","3.13634","0.934639","0.072087","0.393738","1.74247","0.109115","0.080589","0.030848","3.86812","0.999932","0.165085","0.124582","69.5178","0.239581","7.07438","0.160672","0.737048","0.129115","2.05691","0.032102","0.380203","6.95339","0.048246","0.069501","0.585433","2.71774","2.82952","5.67555","3.81415","0.557615","0.027556","21.832","3.04145","0.18038","0.125499","0.024023","2.76368","5.41655","0.029898","2.70517","7.31753","0.206258","0.033745","4.03303","0.067924"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal001.cnf","13169458","2.16808","0.309857","11.2425","8.69554","3.06192","20.4239","12.0516","300.0","0.17952","48.7738","300.0","0.368142","49.1997","2.92648","12.9275","0.137714","0.153893","0.24557","7.84991","0.15827","4.68408","0.339565","1.56828","4.00894","3.15484","300.0","0.187113","0.16391","2.21668","34.6441","10.6842","96.5107","0.178718","300.0","0.136821","300.0","13.195","5.92223","300.0","31.172","0.134963","300.0","0.245539","1.71428","24.4526","2.92685","0.184034","0.228191","2.19248","0.148923","0.172327","0.226595","0.550369","0.148683","0.284219","95.8795","1.55049","0.253261","0.355696","5.11616","0.151162","0.30111","0.11907","5.27577","1.58968","0.132299","0.194355","5.16035","2.20792","14.3699","0.128601","2.33015","0.227954","221.789","0.294497","0.213791","3.97163","0.099507","0.235507","300.0","16.1804","12.5842","15.3572","4.61554","300.0","0.15049","4.34897","15.1366","0.146089","0.164919","0.168154","3.28753","4.84775","300.0","7.9862","13.8846","0.137747","0.123013","12.8421","0.094678"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal008.cnf","7284054","104.108","300.0","300.0","300.0","300.0","300.0","300.0","300.0","216.457","300.0","300.0","300.0","300.0","300.0","300.0","264.904","74.7145","300.0","300.0","300.0","300.0","184.863","84.816","300.0","300.0","300.0","110.174","162.449","300.0","300.0","300.0","300.0","225.24","300.0","57.8638","300.0","300.0","300.0","300.0","300.0","44.0684","300.0","113.969","300.0","300.0","300.0","278.877","300.0","300.0","120.343","87.7825","300.0","300.0","109.936","300.0","300.0","300.0","300.0","279.751","300.0","104.465","300.0","30.5094","300.0","300.0","300.0","272.387","300.0","300.0","300.0","69.4786","300.0","61.7163","300.0","300.0","300.0","300.0","11.1881","300.0","300.0","300.0","300.0","300.0","300.0","300.0","96.3056","300.0","300.0","300.0","67.206","35.9312","300.0","300.0","300.0","300.0","300.0","110.527","93.2261","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal003.cnf","15524091","0.007527","0.013696","0.052441","0.046153","0.006607","0.050703","0.053177","0.006671","0.009572","0.007192","0.006626","0.009558","0.027756","0.003607","0.035613","0.01367","0.004315","0.01447","0.013896","0.009413","0.013554","0.015725","0.013792","0.004876","0.006957","0.01345","0.003806","0.011742","0.011563","0.02554","0.050051","0.029542","0.014259","0.00575","0.00394","0.007151","0.048559","0.029965","0.012864","0.024684","0.004334","0.013588","0.005114","0.052907","0.024808","0.005599","0.01255","0.009307","0.005312","0.004952","0.007189","0.0153","0.024369","0.003866","0.005112","0.026259","0.011588","0.004342","0.013773","0.025142","0.012522","0.00734","0.004972","0.05595","0.013039","0.012955","0.003819","0.013922","0.010325","0.049156","0.012087","0.028796","0.013514","0.006702","0.005181","0.008635","0.055263","0.005042","0.006747","0.014244","0.049676","0.049307","0.039939","0.025222","0.012711","0.004671","0.016144","0.051295","0.014103","0.012992","0.004478","0.049504","0.046116","0.006259","0.049629","0.054355","0.013089","0.003752","0.040033","0.003864"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal010.cnf","9230850","0.021537","0.189763","10.6125","6.52776","0.103803","4.51303","6.75813","0.100232","0.104463","0.098643","0.103414","0.097748","3.17287","0.098618","4.02305","0.186811","0.052582","0.167157","0.617536","0.108598","11.3232","0.257494","0.175485","0.107409","0.107834","0.257119","0.025774","0.164462","0.224356","1.15637","3.70679","1.7218","0.195103","0.103267","0.022786","0.103092","7.45448","1.81316","0.237185","1.16572","0.043638","0.264113","0.115552","3.99242","1.13245","0.140844","0.153507","0.026446","0.038335","0.019247","0.096137","0.244768","1.24842","0.022983","0.026024","1.37793","0.212991","0.021875","0.286694","1.50706","0.173319","0.301103","0.022493","5.28372","0.269322","0.167592","0.159565","11.8248","0.132515","4.00605","0.147231","0.758234","0.168053","0.103055","0.022907","0.120387","3.87397","0.025742","0.079815","0.229982","4.17455","4.10082","3.76799","1.44619","0.228366","0.026127","0.985048","4.09282","0.203855","0.147974","0.023052","3.75391","10.6057","0.038032","3.98506","4.08846","0.168137","0.022775","3.94044","0.023913"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal006.cnf","7397353","0.013869","0.100995","2.26497","2.04547","0.123486","2.14355","2.10937","0.118276","0.045334","0.148315","0.123976","0.053294","1.9126","0.057372","2.00022","0.102586","0.044932","0.099605","0.316435","0.05664","4.57964","0.127004","0.094047","0.061865","0.113438","0.128242","0.054996","0.085063","0.137929","0.581108","1.53422","0.752543","0.106111","0.115008","0.014846","0.111072","2.21532","1.3452","0.140123","0.582402","0.038272","0.133821","0.077734","2.05852","0.575447","0.069334","0.086462","0.025448","0.024559","0.024132","0.082283","0.10779","0.711469","0.016417","0.020385","0.774783","0.132816","0.021863","0.121183","0.624682","0.091293","0.035421","0.014808","1.31782","0.137417","0.087851","0.057488","4.36942","0.079131","1.57115","0.081663","0.378984","0.09264","0.11751","0.015493","0.134178","1.03853","0.015823","0.036868","0.119413","1.93975","1.95165","1.96367","0.525859","0.113304","0.016016","0.293697","1.99848","0.104215","0.083792","0.014777","1.92939","3.34494","0.023976","2.04755","1.63806","0.09349","0.015007","1.99281","0.019418"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal008.cnf","14576022","31.0508","94.6241","300.0","300.0","300.0","300.0","300.0","300.0","12.0638","300.0","300.0","300.0","300.0","300.0","300.0","14.4827","3.07383","300.0","300.0","6.36837","300.0","44.2196","3.2537","300.0","300.0","300.0","3.05942","10.4167","300.0","300.0","300.0","300.0","32.7832","300.0","1.3842","300.0","300.0","300.0","300.0","300.0","1.36471","300.0","20.2032","300.0","300.0","300.0","3.36543","45.0026","89.0862","8.828","29.0309","57.4146","212.393","4.21953","69.5784","300.0","300.0","56.0527","66.3139","300.0","13.4213","77.5132","5.52381","300.0","300.0","25.8997","14.591","300.0","300.0","300.0","26.6921","300.0","5.31868","300.0","44.7243","78.0258","300.0","7.17217","10.686","300.0","300.0","300.0","300.0","300.0","300.0","44.9666","300.0","300.0","46.9142","23.87","7.50316","300.0","300.0","300.0","300.0","300.0","4.86766","4.06568","300.0","2.98485"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal006.cnf","13318801","0.023493","0.191042","13.9444","5.52036","0.314671","5.93737","4.67029","0.392298","0.076737","0.383488","0.402214","0.130332","5.56395","0.531889","5.38144","0.228564","0.030887","0.182925","1.09937","0.314104","56.8574","0.246502","0.172737","0.554867","0.30888","0.519697","0.044585","0.217102","1.20691","2.06537","5.87878","4.01128","0.165865","0.289621","0.02565","0.319844","5.02355","13.3856","0.264098","2.34787","0.044248","0.332545","0.236695","5.34736","2.19936","2.15943","0.157803","0.025983","0.040304","0.021539","0.156856","0.248082","1.93971","0.02373","0.03551","3.027","1.19287","0.037871","0.235158","3.20021","0.229478","0.109242","0.025936","4.52655","0.812652","0.164109","0.086433","76.7157","0.304497","4.99786","0.162878","0.784674","0.17068","0.294426","0.024528","0.289666","4.96794","0.037663","0.134116","0.234156","5.23055","5.33575","5.32409","2.53663","0.222466","0.027147","4.5304","9.8669","0.231565","0.147525","0.031755","8.56137","11.0535","0.040632","5.06805","5.03795","0.247397","0.032493","5.14181","0.028503"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal003.cnf","501792","10.7605","3.67778","300.0","300.0","15.7021","300.0","300.0","300.0","32.2998","138.357","300.0","300.0","300.0","20.8386","300.0","123.467","119.526","300.0","300.0","0.114303","300.0","1.9713","5.37517","21.0323","17.4081","300.0","98.9975","13.4223","300.0","300.0","300.0","300.0","47.6216","300.0","5.29665","300.0","300.0","300.0","300.0","300.0","30.0909","300.0","53.3685","42.3763","300.0","17.3098","29.5391","44.567","119.087","10.1766","6.13294","16.756","35.3363","15.1015","79.2894","300.0","114.716","16.067","6.10497","300.0","6.0153","57.5101","4.31059","300.0","83.9114","21.7619","279.58","300.0","3.473","300.0","7.18151","35.8828","128.099","300.0","68.4481","102.305","300.0","21.4915","47.8498","300.0","300.0","300.0","300.0","300.0","300.0","5.52877","300.0","300.0","3.79313","23.1604","30.8043","67.9697","211.846","300.0","91.3066","300.0","8.28026","19.6781","300.0","8.33709"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal010.cnf","13841949","0.045067","0.252331","12.533","9.35453","3.33685","9.38847","8.18228","2.55677","0.121302","2.94655","2.6249","0.107132","7.71714","0.414841","9.01544","0.249441","0.123629","0.225966","1.29782","0.749279","58.9942","0.456008","0.242882","0.414426","0.641639","0.586441","0.062918","0.238825","0.668941","2.54153","8.20983","3.03439","0.209397","2.85715","0.030804","2.96476","8.64603","18.7511","0.351269","3.11472","0.050152","0.523087","0.909417","7.26314","2.3371","0.515686","0.214008","0.031382","0.058575","0.02679","0.2028","0.284141","2.22911","0.029939","0.05267","3.71275","0.99634","0.031653","0.543053","3.69713","0.222255","0.065157","0.02939","8.58622","0.657149","0.194495","0.572957","83.0471","0.367037","8.44731","0.199374","1.36283","0.231359","2.78814","0.030556","0.456709","8.72063","0.032151","0.060281","0.427862","7.72235","7.81536","7.97529","2.95341","0.40071","0.032692","1.40699","7.9763","0.289938","0.201268","0.031263","7.15307","13.9656","0.050809","8.0014","8.88413","0.247619","0.029985","7.96297","0.033261"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal003.cnf","1530897","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal002.cnf","2468219","39.4861","290.088","300.0","49.0524","5.99124","300.0","300.0","300.0","3.38326","58.0819","300.0","300.0","300.0","11.249","300.0","6.32798","21.9715","161.007","87.6069","5.82694","300.0","5.70735","12.4175","17.9113","17.6768","300.0","52.7691","5.98851","300.0","109.146","300.0","300.0","3.01609","300.0","3.27676","300.0","300.0","300.0","300.0","300.0","1.36217","300.0","0.088242","4.43508","300.0","51.1061","6.47329","108.742","29.6411","7.39359","0.25114","13.1323","1.12539","9.23822","32.2746","300.0","16.9399","34.032","3.36858","70.8806","13.8833","9.59316","5.94669","116.14","20.5562","5.54937","11.0882","300.0","17.4738","300.0","1.26337","13.2991","1.89905","300.0","0.620104","5.54982","102.159","0.450739","5.52947","300.0","300.0","300.0","300.0","188.147","300.0","2.71325","300.0","300.0","0.51201","11.2267","6.90788","10.8378","55.0226","300.0","20.3721","300.0","8.6937","3.64901","300.0","0.186339"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal010.cnf","10107977","0.006934","0.017142","0.049499","0.085129","0.008255","0.048714","0.049096","0.006905","0.010735","0.006034","0.005934","0.011969","0.017566","0.005196","0.056474","0.017545","0.006545","0.016565","0.01372","0.011122","0.010216","0.019047","0.017557","0.004666","0.006181","0.018163","0.004204","0.016692","0.016365","0.018973","0.049237","0.021342","0.016948","0.007496","0.004691","0.006416","0.052861","0.024235","0.015688","0.018853","0.005919","0.017703","0.00425","0.041614","0.020043","0.004673","0.017397","0.005084","0.006778","0.007252","0.00607","0.018495","0.020085","0.004898","0.005455","0.02161","0.015778","0.005772","0.017632","0.019091","0.017384","0.007812","0.004882","0.097147","0.017262","0.016103","0.005561","0.011162","0.010736","0.051541","0.016817","0.017672","0.017647","0.006644","0.003992","0.007982","0.075447","0.005491","0.006995","0.017677","0.048511","0.048445","0.050644","0.021215","0.016589","0.004997","0.016981","0.050259","0.01683","0.016767","0.004668","0.047698","0.039196","0.007314","0.046256","0.053927","0.016823","0.005161","0.050786","0.004105"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal003.cnf","13346161","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal009.cnf","2321935","0.068223","0.572394","62.1397","87.2356","25.5366","36.1703","60.0835","300.0","0.228277","242.967","300.0","0.655558","130.619","238.324","33.1488","0.573926","0.123855","0.521417","7.6341","0.609212","300.0","3.33885","0.524296","300.0","300.0","300.0","0.090611","0.478592","31.0695","14.6691","37.2045","16.6817","0.476636","300.0","0.05792","300.0","79.0716","54.0604","1.37978","17.353","0.129717","300.0","0.340147","35.4737","17.9001","6.96088","0.433618","0.079245","0.11102","0.052652","0.805242","0.808535","10.1777","0.05769","0.1443","19.5819","69.0005","0.079428","4.58114","17.9402","0.487491","0.286121","0.058398","55.0791","3.59652","0.602075","0.144989","282.138","300.0","56.9136","0.997885","300.0","0.498107","300.0","0.061869","1.19698","53.1684","0.061983","0.138611","15.25","36.4168","37.007","35.5932","18.3832","300.0","0.110715","18.2767","37.6826","1.26677","0.422132","0.062049","36.3188","89.0044","0.107937","34.4273","59.6001","1.57162","0.059264","35.6135","0.068909"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal005.cnf","3008974","136.675","300.0","300.0","300.0","184.753","300.0","300.0","300.0","8.99166","300.0","300.0","300.0","300.0","300.0","300.0","8.55096","300.0","156.809","300.0","7.42457","300.0","37.5517","44.944","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","127.954","300.0","11.2839","300.0","300.0","300.0","300.0","300.0","67.6597","300.0","95.8438","207.372","300.0","300.0","102.474","120.347","48.9797","9.90508","25.4268","300.0","49.0623","73.4585","300.0","300.0","300.0","300.0","106.54","300.0","7.3352","86.0747","19.1997","300.0","300.0","97.3085","26.6028","300.0","300.0","300.0","28.2854","300.0","300.0","300.0","201.131","300.0","300.0","26.8846","103.629","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","107.868","28.7928","44.8215","241.444","300.0","300.0","300.0","300.0","27.0486","1.10575","300.0","73.6796"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal008.cnf","4792860","27.6124","300.0","300.0","300.0","300.0","300.0","300.0","300.0","75.456","300.0","300.0","300.0","300.0","300.0","300.0","277.072","1.22249","300.0","300.0","228.734","300.0","132.864","117.588","300.0","300.0","300.0","107.951","11.3548","300.0","300.0","300.0","300.0","204.263","300.0","22.7964","300.0","300.0","300.0","300.0","300.0","3.62426","300.0","37.9648","300.0","300.0","300.0","300.0","300.0","62.4345","74.3319","93.0511","64.674","300.0","46.383","300.0","300.0","300.0","300.0","144.969","300.0","67.3152","93.5083","44.3322","300.0","300.0","7.42633","43.4464","300.0","300.0","300.0","63.3292","300.0","274.737","300.0","300.0","281.752","300.0","40.121","300.0","300.0","300.0","300.0","300.0","300.0","300.0","97.188","300.0","300.0","190.703","177.612","11.9312","300.0","300.0","300.0","300.0","300.0","55.9497","9.23268","300.0","132.054"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal001.cnf","15290316","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal004.cnf","6696402","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal007.cnf","4817243","0.285042","3.77043","300.0","300.0","192.331","300.0","300.0","300.0","1.28392","300.0","300.0","300.0","300.0","300.0","300.0","2.59101","1.81216","1.92286","89.2546","7.35914","300.0","7.61498","1.56867","300.0","300.0","300.0","1.02845","1.14095","300.0","300.0","300.0","300.0","2.34402","300.0","0.685281","300.0","300.0","300.0","300.0","175.412","0.58562","300.0","0.447659","252.142","300.0","300.0","0.983841","0.804414","1.04568","0.502338","8.27988","2.14549","44.9431","1.04325","1.14587","300.0","300.0","2.53425","18.337","109.937","6.44725","0.401478","0.136529","300.0","31.1323","5.69172","1.63643","300.0","19.119","300.0","1.84219","300.0","3.03217","300.0","0.775734","8.65081","300.0","2.13974","4.67971","300.0","300.0","197.227","212.001","300.0","300.0","0.533655","300.0","300.0","217.506","1.03476","0.511455","300.0","300.0","300.0","300.0","300.0","2.14623","0.644466","219.874","1.86529"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal007.cnf","1013909","0.04371","0.342043","23.8302","15.8208","22.0533","22.9274","25.9007","300.0","0.138457","174.47","300.0","0.230452","17.9165","17.7508","28.9408","0.392446","0.06382","0.312032","3.47633","0.171499","300.0","0.930457","0.325681","13.9192","24.1936","56.8381","0.06601","0.284239","12.7789","17.1193","16.7043","8.12071","0.258181","300.0","0.040637","300.0","27.3779","13.2835","0.502939","6.82559","0.049192","74.1858","0.075942","20.5248","17.6493","3.31045","0.256669","0.047147","0.071683","0.036498","1.1643","0.432633","5.02702","0.045815","0.075163","7.67577","52.8926","0.063354","2.07642","6.89173","0.294285","0.099781","0.042713","17.3342","13.4341","0.635303","0.192735","8.60556","15.9089","17.9985","0.289394","3.4978","0.298448","300.0","0.048293","0.629196","16.0326","0.129337","0.103408","44.4806","21.459","19.7278","14.7023","5.93646","56.6878","0.061517","5.02731","26.0975","0.54778","0.247044","0.045548","19.2132","26.2334","0.067307","20.042","18.7428","0.52147","0.039559","14.9047","0.052835"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal007.cnf","6047484","0.006352","0.032968","0.23266","0.219435","0.013345","0.202562","0.221596","0.012952","0.017679","0.012766","0.013497","0.02344","0.088274","0.006662","0.208399","0.035376","0.0101","0.030199","0.050487","0.022072","0.041074","0.030739","0.033425","0.00657","0.013122","0.035519","0.006561","0.028647","0.027054","0.065218","0.19907","0.087801","0.030652","0.013726","0.00758","0.013006","0.235629","0.109294","0.031575","0.068299","0.009529","0.035749","0.00684","0.195058","0.06759","0.00954","0.027193","0.008486","0.009552","0.010806","0.012338","0.035647","0.087988","0.007374","0.006708","0.085352","0.029491","0.008905","0.034941","0.072834","0.029263","0.013118","0.009054","0.317719","0.034405","0.034707","0.008643","0.070036","0.021347","0.197635","0.029073","0.05376","0.031352","0.012742","0.006294","0.016498","0.209135","0.00726","0.011273","0.031205","0.194948","0.196537","0.20157","0.097114","0.030382","0.006898","0.057423","0.210023","0.030163","0.028941","0.007124","0.190107","0.158848","0.009819","0.198425","0.213906","0.033509","0.007152","0.200161","0.007149"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal001.cnf","12417969","211.428","12.2758","300.0","252.527","21.8093","300.0","300.0","300.0","3.9896","168.76","300.0","25.5399","300.0","300.0","300.0","3.91663","3.12926","6.49253","300.0","4.33896","300.0","3.12523","271.946","300.0","300.0","300.0","3.63031","5.55228","300.0","300.0","300.0","300.0","2.92075","300.0","2.53824","300.0","300.0","300.0","300.0","300.0","2.64782","300.0","6.38535","16.3545","300.0","300.0","4.22794","5.71257","245.778","3.44149","4.42153","3.78526","7.05957","3.20247","21.7302","300.0","300.0","4.29505","5.08505","148.623","7.5551","3.70751","7.17834","174.593","300.0","3.98981","10.0472","300.0","300.0","300.0","2.85878","300.0","18.9243","300.0","9.38413","3.4347","180.869","1.87813","8.57053","300.0","300.0","300.0","300.0","300.0","300.0","3.53307","229.554","300.0","2.75617","3.77909","5.03051","23.9035","236.188","300.0","300.0","300.0","2.56303","5.13947","300.0","1.90456"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal009.cnf","8314461","0.017266","0.129908","2.65808","3.63566","0.153672","2.3531","2.3413","0.135354","0.067141","0.141691","0.136268","0.077933","2.4007","0.045919","2.37852","0.136598","0.019352","0.104052","0.477171","0.078068","2.55815","0.157389","0.127507","0.045474","0.129464","0.127372","0.063313","0.110254","0.134367","0.658047","2.1613","0.732757","0.111882","0.08338","0.017296","0.126763","2.4552","0.883438","0.143421","0.621646","0.02005","0.159943","0.030675","2.12468","0.67203","0.0634","0.102976","0.019451","0.029077","0.01598","0.076304","0.143407","0.721821","0.017898","0.022628","0.863083","0.137715","0.017431","0.127586","0.769859","0.120127","0.029029","0.018371","3.35425","0.148495","0.135174","0.066054","0.307388","0.154368","1.95157","0.118585","0.416441","0.117105","0.129475","0.016528","0.097636","3.16504","0.018285","0.035268","0.127003","2.00896","2.02","2.46074","0.985249","0.124346","0.020101","0.447459","2.228","0.125027","0.106865","0.017406","2.08895","3.58853","0.028782","2.15646","2.03445","0.153153","0.017161","2.46084","0.018719"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal005.cnf","13581857","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal004.cnf","3741420","3.77174","67.1355","300.0","300.0","54.6064","112.699","300.0","300.0","12.5588","300.0","300.0","300.0","300.0","300.0","300.0","11.3617","2.20816","35.9795","300.0","8.60649","300.0","18.7123","0.86323","300.0","300.0","300.0","21.6333","1.82745","300.0","300.0","104.92","300.0","6.23284","300.0","0.757196","300.0","300.0","300.0","300.0","300.0","4.97259","300.0","6.53889","37.1383","248.989","282.894","8.16427","12.7217","0.490413","1.03634","11.8594","2.04534","11.3454","11.3358","4.31354","300.0","300.0","11.3109","11.9153","300.0","5.31037","17.3287","3.38747","300.0","161.698","11.0695","18.6751","300.0","4.85007","300.0","5.66338","300.0","12.1249","300.0","14.9389","115.315","300.0","3.85753","1.09592","300.0","300.0","300.0","300.0","232.54","300.0","11.3431","300.0","300.0","5.11201","3.43677","2.22099","68.0486","228.466","300.0","122.164","300.0","0.543432","0.648466","300.0","11.4904"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal010.cnf","10628314","0.051867","0.436671","21.4366","24.7045","16.3229","21.1037","20.5016","8.33","0.170974","9.54716","6.06043","0.241231","24.6312","20.3989","22.8421","0.433402","0.058821","0.469266","3.05157","0.232072","40.0028","1.83267","0.417942","16.4629","15.4669","1.76445","0.093555","0.380433","51.6228","13.2216","21.7469","8.66755","0.382939","1.39499","0.047982","9.69797","21.6527","78.7639","0.72615","9.72403","0.062805","1.96736","0.362962","19.6543","9.83871","8.58975","0.347088","0.061494","0.089238","0.042421","0.538394","0.532406","7.49353","0.048261","0.062267","9.4156","68.4893","0.061273","1.88906","9.9385","0.466419","1.37788","0.048484","26.006","11.2374","0.477445","0.364463","24.6554","0.55364","21.1532","0.350161","2.30349","0.39859","6.81746","0.050081","0.99175","23.7763","0.073363","0.222567","1.53975","18.2471","20.821","21.0198","7.77517","1.54483","0.059154","6.26035","19.415","0.792731","0.333453","0.051504","18.5978","34.4854","0.083914","18.906","22.1027","0.531024","0.046612","22.0797","0.048665"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n080_goal010.cnf","5954595","300.0","88.6792","300.0","300.0","300.0","300.0","300.0","300.0","3.76022","300.0","300.0","300.0","300.0","300.0","300.0","47.2383","1.87241","223.663","300.0","8.50269","300.0","111.624","150.53","300.0","300.0","300.0","10.8026","5.67816","300.0","300.0","300.0","300.0","63.4859","300.0","4.75155","300.0","300.0","300.0","300.0","300.0","3.05563","300.0","3.13562","300.0","300.0","300.0","17.9743","24.3858","66.8872","21.6557","52.6099","35.2391","300.0","0.46565","2.49811","300.0","300.0","1.63156","128.315","300.0","11.5842","38.3677","1.78664","300.0","300.0","4.7779","113.877","300.0","300.0","300.0","34.011","300.0","124.817","300.0","0.85298","140.603","300.0","1.8715","6.52143","300.0","300.0","300.0","300.0","300.0","300.0","4.37567","300.0","300.0","56.9544","6.48738","1.71905","300.0","300.0","300.0","300.0","300.0","6.91385","0.557327","300.0","6.24077"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal003.cnf","12563172","0.025007","0.133216","1.37532","1.17006","1.91338","0.934986","0.998694","0.558421","0.060977","1.82646","2.18914","0.429569","1.30018","0.065282","4.43674","0.142542","0.057115","0.095342","0.668366","0.040383","3.63577","0.195948","0.061079","0.055778","0.149959","0.206526","0.080224","0.087683","0.115777","0.751424","1.69964","1.05752","0.071813","1.22394","0.053233","26.2357","0.973158","20.5192","0.080138","0.469256","0.019476","0.331482","0.079228","1.88498","0.694297","0.033681","0.066101","0.054243","0.042071","0.019251","0.050907","0.154466","0.466155","0.033648","0.039215","0.933872","0.106808","0.210236","0.190921","1.62861","0.098586","0.10651","0.020905","1.89433","0.087084","0.094564","0.041413","0.805124","0.130597","1.37419","0.063739","0.351581","0.09241","1.84672","0.038251","0.119398","0.783263","0.028416","0.025921","2.16278","1.48643","1.3014","2.98689","0.619113","0.159663","0.037101","3.71734","1.47365","0.084296","0.059697","0.063359","1.10614","1.72529","0.02537","1.61737","1.4289","0.088741","0.019445","4.79621","0.034146"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal004.cnf","10353012","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.3515","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal006.cnf","10292182","0.010025","0.047983","0.47072","0.472729","0.03125","0.460716","0.402667","0.027639","0.026376","0.030068","0.028652","0.028368","0.229929","0.011669","0.454959","0.044555","0.015039","0.042143","0.077137","0.027383","0.22861","0.046268","0.048531","0.01424","0.029684","0.052437","0.017262","0.042133","0.046236","0.136054","0.448926","0.170456","0.051333","0.027437","0.009407","0.028834","0.408532","0.196599","0.047248","0.156318","0.015747","0.048957","0.014533","0.41577","0.156684","0.017535","0.039707","0.013565","0.015403","0.014081","0.024939","0.05184","0.166287","0.008948","0.011071","0.156776","0.044371","0.012513","0.051722","0.14427","0.047129","0.02047","0.008516","0.376404","0.050538","0.045901","0.014752","0.091073","0.032859","0.380824","0.041952","0.115956","0.052344","0.026148","0.00869","0.032817","0.554259","0.009575","0.019973","0.048674","0.435565","0.433493","0.438816","0.195152","0.050209","0.00876","0.097311","0.428359","0.045542","0.042018","0.008702","0.423014","0.459912","0.01379","0.437282","0.397193","0.049424","0.008775","0.428813","0.008785"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal001.cnf","16704303","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal003.cnf","4489101","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal006.cnf","324583","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","220.6","300.0","300.0","300.0","300.0","300.0","300.0","172.859","300.0","300.0","300.0","72.8727","300.0","33.3058","81.567","300.0","300.0","300.0","300.0","111.589","300.0","300.0","300.0","300.0","300.0","300.0","33.3122","300.0","300.0","300.0","300.0","300.0","300.0","300.0","109.354","300.0","300.0","300.0","27.5064","300.0","211.181","267.945","109.239","300.0","300.0","39.3224","300.0","300.0","300.0","300.0","52.2955","300.0","166.855","300.0","89.889","300.0","300.0","71.9025","4.6614","300.0","300.0","300.0","62.5664","300.0","300.0","300.0","300.0","300.0","300.0","148.492","222.711","300.0","300.0","300.0","300.0","300.0","300.0","64.8722","300.0","300.0","123.211","300.0","35.2836","300.0","300.0","300.0","300.0","300.0","122.6","300.0","300.0","122.511"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal009.cnf","12863365","0.193799","6.92355","300.0","300.0","166.088","300.0","300.0","300.0","2.15548","300.0","300.0","149.308","300.0","300.0","300.0","4.61454","0.987486","1.6776","300.0","0.805153","300.0","12.9363","1.83927","300.0","300.0","300.0","0.393801","1.76706","300.0","300.0","300.0","300.0","4.4031","300.0","0.237608","300.0","300.0","300.0","9.10984","300.0","0.88711","300.0","0.439618","300.0","300.0","300.0","1.55297","0.376932","0.326603","0.181295","12.6939","5.22405","107.553","0.200142","0.468919","300.0","300.0","1.53131","22.3293","210.825","1.87868","0.835313","0.605495","300.0","300.0","2.14529","1.19025","300.0","152.75","300.0","6.96497","300.0","2.82098","300.0","0.169622","12.9015","300.0","1.40319","24.1354","300.0","300.0","300.0","300.0","300.0","300.0","1.38164","300.0","300.0","13.2205","2.09115","0.401677","300.0","300.0","0.418067","300.0","300.0","3.97602","0.266321","300.0","2.45373"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal002.cnf","10979259","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal006.cnf","1806524","0.065012","0.588438","29.8153","13.167","15.7054","28.932","40.536","223.494","0.216562","122.319","147.04","1.52201","43.2257","19.6916","18.8459","0.294884","0.078096","0.328616","2.49461","0.246176","300.0","1.28402","0.292205","14.3648","13.9292","19.8226","0.052237","0.247546","38.4457","5.70264","16.8693","7.17463","0.303904","145.664","0.037723","99.8319","39.6874","8.35814","0.532548","7.26762","0.095817","20.5459","0.406358","14.7026","9.46569","14.0405","0.249119","0.04317","0.12069","0.03191","0.568532","0.439755","4.39891","0.047144","0.135556","11.2474","42.7248","0.06095","1.52083","4.80734","0.293482","0.090138","0.035307","21.9466","6.15035","0.591518","0.052981","300.0","1.01093","11.9353","0.645578","3.23767","0.288389","300.0","0.069131","0.631543","14.4339","0.277019","0.230887","18.7499","31.4563","14.013","25.8508","10.8264","13.1906","0.085703","45.4459","22.6096","0.530366","0.252658","0.035959","21.7357","20.1441","0.062007","21.535","12.4358","0.410793","0.039026","17.8192","0.077198"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal008.cnf","12760121","0.027689","0.296858","8.44486","8.15236","0.228989","14.6028","7.72215","0.22671","0.12305","0.243632","0.230215","0.148368","8.73183","0.638121","8.19542","0.252109","0.036899","0.183268","0.499595","0.155725","75.6342","0.565608","0.215591","0.579756","0.231557","2.44402","0.092811","0.20209","0.955394","2.74468","13.9256","1.98685","0.225905","0.225034","0.027833","0.256001","8.22247","3.28553","0.342166","2.83244","0.030174","3.22221","0.032785","13.3038","2.31192","2.6037","0.203017","0.034442","0.049059","0.026815","0.215236","0.373613","2.21848","0.030792","0.034706","3.26962","0.959045","0.029633","0.692469","3.38457","0.416582","0.07243","0.027216","9.77978","1.13893","0.197467","0.184177","41.9564","0.182014","7.66936","0.19061","0.942231","0.203475","0.229626","0.028274","0.244865","8.6328","0.031338","0.065267","2.71213","12.6737","12.9497","16.4894","2.78672","2.27649","0.028761","3.85256","12.5964","0.338849","0.185291","0.02811","13.1469","11.7632","0.047853","13.2073","8.21967","0.260779","0.027688","17.0332","0.031125"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal006.cnf","10156798","0.009132","0.069303","0.534389","0.585131","0.022965","0.558548","0.5545","0.022067","0.031455","0.023589","0.021971","0.032421","0.282472","0.015749","0.583613","0.058651","0.023629","0.046891","0.086283","0.034385","0.534917","0.059825","0.054686","0.016823","0.022638","0.056872","0.023614","0.0476","0.057782","0.189657","0.391967","0.223585","0.055788","0.022368","0.00906","0.026223","0.563724","0.54729","0.054768","0.198184","0.019493","0.059364","0.019949","0.529523","0.19521","0.019258","0.050991","0.014717","0.015091","0.013879","0.022103","0.064464","0.222648","0.009982","0.014421","0.195595","0.05407","0.01416","0.053743","0.219209","0.05104","0.03173","0.009738","0.619373","0.060637","0.046566","0.016635","0.454726","0.035402","0.601358","0.051281","0.147647","0.051716","0.022606","0.010176","0.029502","0.596389","0.010179","0.028205","0.054134","0.515976","0.391852","0.529317","0.25593","0.052679","0.009377","0.199731","0.533084","0.055599","0.051","0.009585","0.520181","0.750958","0.014724","0.518414","0.634754","0.060731","0.00998","0.531908","0.011764"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal001.cnf","10333505","25.1634","1.60317","266.013","20.5224","6.92875","300.0","179.173","300.0","0.961564","65.5125","300.0","2.6763","107.085","49.3861","220.989","0.806649","1.13839","1.00301","64.1288","0.553692","47.698","0.998266","24.3322","107.879","118.135","300.0","0.78961","1.02307","60.4293","300.0","300.0","300.0","1.00584","300.0","0.808377","300.0","260.87","43.8234","300.0","300.0","0.65657","300.0","0.996635","5.71471","300.0","129.463","0.981556","1.28885","26.9764","0.917002","0.756534","1.53878","1.97268","0.638111","1.92532","300.0","29.8323","1.11219","1.3876","42.5659","1.20724","0.791247","0.995582","45.4421","62.2008","0.500422","0.84194","63.1905","56.9785","131.532","0.638911","58.5012","3.5388","300.0","2.00696","0.919622","34.6636","0.42944","1.85847","300.0","292.59","169.928","300.0","81.4739","300.0","0.707917","29.5614","300.0","0.574543","0.90116","1.15091","10.8003","50.8179","300.0","55.798","241.66","0.541505","1.00181","300.0","0.545925"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal005.cnf","3276354","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","208.09","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","282.585","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","47.963","300.0","300.0","68.2942"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal010.cnf","13537940","0.109717","1.10734","157.026","172.858","68.3061","158.288","300.0","300.0","0.61115","300.0","23.2175","0.806438","167.384","300.0","169.952","0.905337","0.570973","1.19802","17.9811","3.73036","300.0","6.86565","0.90311","300.0","300.0","300.0","1.27218","0.851163","300.0","43.7557","104.589","56.021","1.71633","300.0","0.097366","300.0","156.622","93.9115","2.16293","45.5459","0.18936","300.0","0.204857","100.17","99.0558","100.503","0.793832","0.128513","0.192983","0.081609","1.80669","1.63821","30.4743","0.085309","0.105044","50.5997","300.0","0.144838","8.77648","35.2108","0.86957","0.756367","0.087353","105.225","37.7865","0.849011","1.25381","300.0","300.0","105.847","0.861348","300.0","0.86834","300.0","0.131005","3.22856","155.572","0.125926","0.295061","300.0","104.409","103.451","105.244","83.8918","300.0","0.114755","82.0231","109.351","2.24531","0.695683","0.106331","101.669","163.757","0.17265","104.645","96.5147","7.35965","0.089479","120.412","0.161552"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal010.cnf","5575525","0.015853","0.162307","1.94074","2.99923","0.101261","1.86889","2.05249","0.097429","0.06072","0.111919","0.116674","0.066994","1.15111","0.036399","2.03575","0.136608","0.025848","0.118623","0.311411","0.064966","2.21428","0.130048","0.136754","0.038664","0.109699","0.126929","0.048169","0.104009","0.11863","0.582014","1.92366","0.709008","0.127212","0.102715","0.018406","0.097357","1.92388","0.760952","0.127666","0.586173","0.028942","0.132645","0.029482","1.62796","0.628667","0.058414","0.112882","0.020467","0.02877","0.015538","0.074457","0.149422","0.566936","0.016739","0.019932","0.642602","0.156318","0.020641","0.11627","0.612905","0.112176","0.069751","0.016398","3.41081","0.145543","0.127434","0.055579","2.77241","0.077653","1.96957","0.10847","0.343284","0.115631","0.092681","0.016754","0.111346","3.09913","0.018526","0.047715","0.117622","1.7744","1.85267","1.85379","0.86836","0.1157","0.017032","0.650004","1.87661","0.116942","0.106191","0.017172","1.75404","2.74848","0.028423","1.85698","1.97829","0.132128","0.018229","2.57482","0.018375"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal007.cnf","14802977","0.109035","0.88571","64.8197","54.2588","32.0422","44.5932","192.253","300.0","0.492041","300.0","300.0","4.38778","158.709","300.0","87.3864","0.622424","0.200593","0.920848","38.2563","0.384027","300.0","2.45001","0.591524","300.0","300.0","26.3566","0.135938","0.486465","300.0","29.3136","47.1489","14.7354","0.591959","300.0","0.068632","300.0","95.6984","20.197","2.14468","19.8228","0.074394","21.2852","0.291617","43.5314","71.647","6.10301","0.490729","0.122925","0.179645","0.069349","2.53766","1.11928","13.8147","0.081016","0.075157","23.4851","300.0","0.307308","3.1099","23.2354","0.545934","0.167143","0.100795","77.4572","174.079","0.601674","0.314118","103.844","300.0","30.1466","0.867114","283.423","0.504178","300.0","0.176602","1.64452","55.6344","0.080269","1.10117","31.9789","59.6928","44.0749","37.3282","19.8063","18.993","0.085688","93.4162","67.4911","1.09446","0.429817","0.067526","50.3157","78.8103","0.117825","48.8067","31.3621","0.727801","0.065574","37.4159","0.165875"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal004.cnf","14786038","300.0","300.0","300.0","300.0","109.639","300.0","300.0","300.0","86.6451","300.0","300.0","300.0","300.0","300.0","300.0","153.298","300.0","300.0","300.0","101.595","300.0","10.5954","300.0","300.0","300.0","300.0","261.383","262.496","300.0","300.0","300.0","300.0","7.57618","300.0","14.0587","300.0","300.0","300.0","300.0","300.0","113.7","300.0","31.6411","52.1711","300.0","300.0","71.5824","58.3437","300.0","27.6567","300.0","166.256","77.1959","300.0","300.0","300.0","300.0","57.427","68.3073","300.0","61.6323","264.35","260.607","300.0","300.0","6.5846","300.0","300.0","300.0","300.0","10.3062","300.0","19.9668","300.0","300.0","300.0","300.0","10.4324","300.0","300.0","300.0","300.0","300.0","300.0","300.0","146.357","300.0","300.0","42.3408","27.5986","74.2958","84.5222","300.0","300.0","300.0","300.0","184.865","9.95147","300.0","41.792"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal003.cnf","11790037","0.007504","0.039626","0.263216","0.305588","0.155753","0.254588","0.335422","0.168879","0.01963","0.188613","0.156529","0.064639","0.25368","0.01545","0.842767","0.039336","0.019033","0.043918","0.121567","0.030934","0.397951","0.052904","0.036864","0.015714","0.094691","0.050138","0.009715","0.037698","0.03426","0.160331","0.248997","0.180953","0.035735","0.179821","0.008011","0.166675","0.543573","0.134234","0.038837","0.115862","0.012042","0.050965","0.017584","0.248185","0.113431","0.01469","0.032598","0.010861","0.012907","0.010096","0.025728","0.043519","0.159383","0.00966","0.010186","0.139583","0.041049","0.010711","0.04231","0.116506","0.029924","0.017686","0.008034","0.2321","0.043025","0.038021","0.013062","0.163715","0.047463","0.284462","0.034245","0.119183","0.033472","0.173424","0.007619","0.055231","0.23153","0.00947","0.014928","0.044983","0.242818","0.243626","0.332688","0.147188","0.041688","0.010588","0.105522","0.265501","0.040273","0.031899","0.009247","0.247872","0.432167","0.010735","0.245971","0.301832","0.039339","0.008286","0.339372","0.008596"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal009.cnf","3167124","0.016047","0.127356","1.28001","3.01319","0.112346","2.02757","1.2391","0.106471","0.056531","0.116826","1.86033","0.060414","0.934876","0.036086","1.82131","0.122382","0.056221","0.091482","0.315489","0.075043","2.49476","0.188278","0.12256","0.040503","0.112415","0.122709","0.063484","0.094356","0.099019","0.495959","1.30206","0.498919","0.114176","0.105423","0.016617","0.098621","1.35652","0.964878","0.139968","0.518198","0.037274","0.231068","0.027754","1.76641","0.503873","0.055194","0.102249","0.026882","0.025186","0.024204","0.062371","0.128399","0.502546","0.016266","0.018915","0.61307","0.139219","0.023041","0.110359","0.607488","0.096091","0.057633","0.015754","2.76884","0.118592","0.114102","0.049678","2.93042","0.117776","1.09864","0.096079","0.382072","0.105353","0.099266","0.017484","0.110289","2.31222","0.017482","0.046456","0.21446","1.86789","1.97162","1.17791","0.681959","0.225892","0.018529","0.938572","1.22204","0.116127","0.09389","0.017423","1.83567","3.05008","0.027438","1.92554","1.17286","0.121589","0.017072","1.2472","0.016824"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal002.cnf","11090952","0.005061","0.021932","0.283246","0.121944","0.02488","0.143433","0.219745","0.021342","0.015929","0.024367","0.023519","0.045064","0.133566","0.007912","0.174621","0.022762","0.013113","0.029778","0.178459","0.015121","0.118001","0.019967","0.020467","0.009474","0.022104","0.021367","0.012406","0.019901","0.02001","0.053886","0.109035","0.140849","0.01982","0.023778","0.005853","0.022811","0.201841","0.132159","0.022035","0.052858","0.011079","0.020855","0.007405","0.143451","0.052718","0.009825","0.019694","0.013898","0.007867","0.006412","0.020384","0.033536","0.087328","0.011422","0.007896","0.134443","0.023309","0.019012","0.020153","0.056848","0.021296","0.014351","0.006808","0.220253","0.022202","0.024318","0.011531","0.138928","0.020459","0.116251","0.024161","0.062841","0.020275","0.023124","0.006703","0.028199","0.128593","0.011136","0.00818","0.019766","0.427074","0.141743","0.139688","0.056945","0.01941","0.006856","0.03749","0.192096","0.019638","0.024117","0.008301","0.140636","0.406364","0.007384","0.147351","0.127566","0.025754","0.006354","0.140579","0.005902"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal003.cnf","13617537","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal004.cnf","10516148","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal007.cnf","1650010","0.046525","0.498337","20.3889","16.79","21.3982","24.973","26.2156","20.8332","0.154349","31.1838","21.3652","0.324254","23.9259","34.6777","27.9959","0.575266","0.100136","0.402044","3.70741","0.443024","300.0","1.62163","0.349314","36.7864","44.8364","4.3455","0.049592","0.332146","107.121","17.8308","20.7019","10.9019","0.356513","26.5527","0.046332","24.3554","33.7673","26.7341","0.710171","8.58009","0.116953","5.07812","0.067302","19.6128","22.9406","5.76744","0.316306","0.050992","0.084387","0.043145","0.361262","0.498506","6.3622","0.050531","0.066275","10.4636","4.35594","0.050622","2.12658","10.4534","0.345062","0.083827","0.045866","22.1937","1.51676","0.348036","0.066494","300.0","0.890503","22.8947","0.390503","4.52265","0.340679","19.4567","0.050208","1.04844","18.6539","0.103362","0.18873","3.71454","31.7845","20.716","20.2016","24.6388","4.08191","0.066992","22.8681","22.5595","0.629931","0.329312","0.055263","20.006","36.3684","0.082182","19.6859","22.9028","0.528074","0.040907","19.9451","0.06452"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal002.cnf","5241901","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal004.cnf","16508918","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal008.cnf","6350253","0.015491","0.125377","2.22443","3.08757","0.083033","2.01149","2.2632","0.056621","0.063149","0.06182","0.06417","0.061309","1.63302","0.040479","1.98122","0.111292","0.040099","0.09283","0.240059","0.059784","3.35187","0.13837","0.109304","0.042348","0.089596","0.110019","0.055257","0.104394","0.123897","0.662292","2.096","0.709924","0.109608","0.078254","0.016525","0.055888","2.35719","1.43243","0.124292","0.58507","0.019046","0.140317","0.053989","1.93435","0.574093","0.037081","0.092518","0.01825","0.02817","0.014858","0.050069","0.118631","0.599546","0.017076","0.019831","0.727297","0.128207","0.017793","0.113028","0.614663","0.095864","0.091531","0.017969","3.28829","0.140032","0.090215","0.044846","4.6341","0.138092","1.87732","0.090457","0.366518","0.101216","0.127727","0.017104","0.090376","2.06082","0.017143","0.029549","0.108922","1.66157","2.03325","1.98194","0.779882","0.111816","0.020954","1.13369","2.08","0.113373","0.096976","0.017615","1.94217","5.1281","0.026917","1.94166","1.95343","0.110741","0.016885","1.94942","0.017428"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal008.cnf","3363760","0.002702","0.009286","0.013692","0.014701","0.00311","0.012125","0.014123","0.003106","0.006599","0.003925","0.006683","0.008637","0.006644","0.002452","0.013923","0.008816","0.0034","0.00757","0.005754","0.00502","0.005072","0.008028","0.008532","0.00227","0.003232","0.006938","0.002545","0.007101","0.006905","0.008278","0.013883","0.008852","0.008124","0.003084","0.002685","0.002907","0.014092","0.007988","0.007367","0.00788","0.003077","0.008406","0.003241","0.012921","0.007014","0.003721","0.007437","0.003098","0.005112","0.00452","0.003974","0.007757","0.009098","0.003025","0.002473","0.008312","0.008747","0.003907","0.00699","0.008276","0.008003","0.004582","0.002505","0.019572","0.008643","0.007512","0.0037","0.0041","0.005973","0.013683","0.007207","0.007476","0.008344","0.00348","0.002766","0.004717","0.01545","0.003343","0.003458","0.007399","0.01309","0.013499","0.015751","0.00858","0.007807","0.003356","0.006575","0.014017","0.007677","0.007762","0.003683","0.013335","0.0113","0.00356","0.013124","0.015197","0.007983","0.00261","0.01589","0.003374"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal008.cnf","8817809","1.45712","40.0465","300.0","300.0","270.082","300.0","300.0","300.0","2.07565","300.0","300.0","300.0","300.0","300.0","300.0","21.931","4.16921","12.7049","300.0","4.14984","300.0","28.8774","13.7113","300.0","300.0","300.0","1.01774","2.06351","300.0","300.0","300.0","300.0","19.3145","300.0","0.235546","300.0","300.0","300.0","11.0663","300.0","0.950996","300.0","1.40794","300.0","300.0","300.0","2.01632","3.23397","4.02123","0.224814","15.9419","7.1465","180.467","0.741726","0.344434","300.0","300.0","5.51854","25.0206","300.0","5.3118","6.76118","0.705984","300.0","300.0","27.6657","10.4487","300.0","300.0","300.0","5.97495","300.0","2.94979","300.0","2.60956","25.8129","300.0","13.8146","2.33069","300.0","300.0","300.0","300.0","300.0","300.0","4.33349","300.0","300.0","53.2895","4.02745","1.64793","300.0","300.0","0.468267","300.0","300.0","3.5535","0.289516","300.0","1.1816"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal004.cnf","1145268","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal003.cnf","12585965","0.526958","6.3545","300.0","3.08729","8.81435","300.0","18.9704","300.0","2.08543","79.5821","300.0","31.6658","300.0","3.67591","123.642","0.503126","1.01102","2.64296","9.91168","2.59862","300.0","3.39628","0.540336","3.77319","3.22733","300.0","0.32507","2.12033","5.45841","45.7463","300.0","28.3959","1.61524","300.0","0.481056","300.0","214.776","300.0","300.0","13.1922","1.8343","300.0","0.495325","9.51827","17.9395","3.27898","0.35265","0.189305","1.21392","1.08504","0.639292","4.01105","3.73517","0.558134","0.467889","64.0346","12.7987","4.82707","2.87855","44.6652","1.48869","4.04443","0.44401","68.2439","4.3168","1.07641","0.077106","300.0","3.73845","300.0","0.839159","1.43763","2.0128","300.0","5.46365","0.704121","90.7998","0.639239","12.6353","300.0","156.392","219.114","300.0","300.0","300.0","1.85806","300.0","300.0","1.37362","0.48859","1.55944","12.119","162.714","300.0","29.9078","31.7532","2.54185","0.869998","295.555","0.509695"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal002.cnf","7203321","106.478","300.0","300.0","292.052","13.2852","300.0","300.0","300.0","15.3139","52.7778","300.0","300.0","300.0","32.569","300.0","12.2494","13.1614","300.0","300.0","7.36105","300.0","8.06033","24.8515","90.4372","57.1448","300.0","25.526","71.0624","19.7848","300.0","300.0","300.0","14.6757","300.0","12.2098","300.0","300.0","300.0","300.0","300.0","18.5597","300.0","5.60971","15.2997","300.0","44.3971","7.98822","150.237","132.23","20.9247","8.79206","36.5256","13.2491","26.2696","300.0","300.0","18.5442","27.3944","7.3562","240.031","11.5191","11.4949","27.7146","300.0","28.0285","10.0499","21.2981","300.0","40.7171","300.0","4.52181","36.8489","43.7072","300.0","76.5574","47.7838","300.0","6.14402","25.045","300.0","300.0","300.0","300.0","300.0","300.0","22.116","300.0","300.0","4.79156","13.6559","16.454","12.346","300.0","300.0","59.2344","300.0","6.38779","14.1513","300.0","8.21287"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal003.cnf","11582877","0.085714","0.721339","265.439","1.71465","5.00317","10.0285","13.2848","7.49838","0.06637","7.40559","7.08851","7.74529","24.2241","0.418709","44.9518","0.186825","0.145853","3.41355","22.8343","0.339347","39.6152","0.302758","0.244574","0.476984","0.643032","8.80373","0.111777","0.231861","0.685894","2.85928","15.816","197.421","0.181097","23.331","0.136106","13.1641","14.6571","80.2433","300.0","5.08563","0.199462","95.3375","0.032382","4.55567","7.76017","1.81923","0.144078","0.402883","0.254991","0.303505","0.739038","0.534325","1.18875","0.047457","0.550354","1.8855","0.773202","0.801255","0.518661","2.34774","0.529156","0.217144","0.292615","4.89564","0.663053","0.900188","0.878112","106.09","0.589042","6.89851","0.144125","0.608414","1.09252","7.52086","0.12216","0.30485","9.26124","0.023746","0.792539","16.6875","15.2875","32.8289","27.7054","7.84872","18.021","0.29878","65.6458","24.8971","0.212083","0.453955","0.110184","7.61094","18.879","300.0","14.0001","29.497","0.300448","0.621632","41.4645","0.480748"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal003.cnf","7254285","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal007.cnf","16400821","0.940001","0.841056","138.679","118.479","2.90042","74.9907","300.0","1.65401","0.601992","1.94","2.18579","55.8594","130.285","300.0","300.0","0.838435","0.440277","1.39971","131.772","1.53476","300.0","4.87282","0.651266","300.0","2.44555","300.0","0.11774","0.792372","300.0","97.1252","79.3921","93.7652","1.43294","2.75014","0.071992","2.06336","153.727","66.6515","2.09336","46.651","0.249702","300.0","0.435792","96.7711","111.725","69.2795","0.563744","0.120315","0.226609","0.066297","1.65068","2.0759","24.8134","0.07758","0.863301","32.7896","300.0","0.127465","5.78251","46.8254","0.886111","13.4625","0.072125","104.071","1.1002","0.897149","0.353211","300.0","15.0597","112.669","0.927211","300.0","0.676974","2.20682","0.307472","2.33091","76.6833","0.680517","0.440231","300.0","74.7161","75.5028","49.422","38.9648","300.0","0.233495","183.932","61.0267","1.84237","0.695901","0.10229","70.3435","182.573","0.130606","75.1043","257.789","1.51418","0.073353","50.6296","0.107098"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal005.cnf","3268571","0.292627","1.25481","300.0","78.8749","34.5498","90.7434","172.72","300.0","0.690278","288.049","300.0","150.285","300.0","297.084","183.12","1.77828","0.726128","3.04784","61.0696","0.655431","300.0","2.19985","0.551514","300.0","244.081","54.6273","0.642925","0.372434","51.1329","46.2146","97.4519","51.2096","0.922169","219.82","0.375652","139.82","53.9236","300.0","300.0","42.7365","0.139125","300.0","0.351271","27.8442","62.7268","32.0861","0.329337","0.314065","1.71752","0.442329","0.971133","1.04681","14.5809","0.283695","0.18896","49.1777","300.0","0.237935","2.885","14.0949","0.489594","0.193383","0.075736","51.5686","31.9136","0.834676","0.608026","94.4463","3.16095","147.245","0.54247","300.0","0.402339","300.0","0.120597","0.947","71.3396","0.117425","0.570241","66.0528","168.322","72.0393","300.0","77.687","300.0","0.392385","87.9393","95.6461","0.828338","0.800598","0.187903","301.0","131.259","300.0","90.0436","127.636","1.47572","0.430318","31.1277","0.417931"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal007.cnf","13439040","10.6916","44.2935","300.0","300.0","236.709","300.0","300.0","300.0","7.99487","300.0","300.0","300.0","300.0","300.0","300.0","6.17378","2.97605","13.0016","300.0","4.86928","300.0","23.7082","2.58617","300.0","300.0","300.0","103.601","10.1108","300.0","300.0","300.0","300.0","7.12963","300.0","3.41922","300.0","300.0","300.0","300.0","300.0","13.4225","300.0","39.0644","300.0","300.0","300.0","38.0402","1.89812","18.389","1.95409","17.0796","9.0657","88.31","5.35948","7.08279","300.0","300.0","1.88712","47.1813","300.0","17.625","8.18046","0.219126","300.0","300.0","5.26905","3.10129","300.0","300.0","300.0","7.60331","300.0","47.5238","300.0","301.0","21.6776","300.0","8.5964","5.6694","300.0","300.0","300.0","300.0","300.0","300.0","40.154","300.0","300.0","25.036","2.63787","6.98755","300.0","300.0","300.0","300.0","300.0","20.6952","1.09244","300.0","2.24072"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal005.cnf","2450485","0.00276","0.010967","0.030791","0.02871","0.0047","0.030704","0.028908","0.005214","0.006849","0.005611","0.005349","0.007465","0.01317","0.005845","0.030754","0.012173","0.003527","0.010006","0.008958","0.008232","0.007633","0.010458","0.010674","0.003446","0.004781","0.010373","0.003676","0.009167","0.009855","0.013527","0.02906","0.01513","0.010503","0.005597","0.004349","0.004324","0.032453","0.016373","0.009909","0.01547","0.003358","0.011244","0.004406","0.031538","0.012889","0.004015","0.010234","0.003764","0.005537","0.00379","0.005106","0.010872","0.015278","0.003981","0.003229","0.013674","0.010526","0.004575","0.010338","0.014206","0.010145","0.005745","0.004197","0.027966","0.011272","0.009561","0.003898","0.008498","0.006876","0.029426","0.011241","0.01465","0.010641","0.005447","0.002911","0.007073","0.027534","0.003068","0.005538","0.010518","0.029298","0.028688","0.028231","0.016527","0.010281","0.00319","0.009132","0.029416","0.010333","0.010439","0.003022","0.029022","0.021071","0.004542","0.029888","0.032047","0.010594","0.003137","0.028701","0.003412"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal002.cnf","9925144","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal007.cnf","14728210","0.035709","0.310628","15.614","11.52","16.1368","16.0868","14.8231","1.59694","0.137152","1.6879","33.3009","0.259401","15.3262","12.2553","14.7389","0.295004","0.150097","0.265051","3.71248","0.149685","300.0","1.18389","0.288763","12.5933","9.5925","13.6772","0.053259","0.262529","5.23772","5.22844","13.0544","6.13835","0.276558","115.625","0.03654","170.062","15.6604","15.7031","0.501561","6.58913","0.04878","9.93115","0.091106","13.8905","25.3369","8.30151","0.243524","0.048677","0.066295","0.032798","0.281779","0.327476","5.4365","0.036489","0.040407","5.74464","42.9996","0.038432","1.14238","5.27357","0.290543","0.220076","0.035895","12.5427","3.35724","0.315988","0.658358","300.0","9.3595","15.1621","0.2543","3.0232","0.275847","102.589","0.037419","0.521393","14.0207","0.05372","0.078595","14.2988","14.1476","14.0976","14.6169","11.9518","12.839","0.038601","6.25028","14.0633","0.5912","0.248477","0.049783","13.69","301.0","0.062525","14.0779","16.1867","0.360331","0.036608","14.6205","0.108528"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal003.cnf","8735234","0.027708","1.64776","167.837","38.1264","7.69456","43.8885","30.3907","300.0","0.165045","56.4588","300.0","202.5","53.2719","1.61369","15.9911","0.185104","0.784073","2.22864","56.0453","0.557393","300.0","0.587781","0.127419","1.48223","1.5902","133.588","0.213487","0.534718","6.54185","12.3786","20.2534","6.98438","0.171295","300.0","0.072663","300.0","14.201","9.67069","0.198234","30.6064","0.126047","203.07","0.25253","5.76882","130.61","1.69206","0.493472","0.363401","0.066938","0.032654","0.381734","1.33529","2.17818","0.095679","0.471366","17.6108","7.20162","0.577293","0.596843","5.11863","0.210603","1.68996","0.082751","6.67751","8.88083","0.466944","0.667449","300.0","0.397361","14.3052","0.233272","0.792165","1.62674","300.0","0.039042","1.03468","23.3087","0.38173","0.422945","122.187","15.1897","37.105","117.132","66.2283","103.308","0.06177","38.9884","17.896","0.242994","0.255026","0.800531","10.4793","34.1812","300.0","28.8647","207.204","0.662825","0.174245","28.7541","0.257678"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal005.cnf","8926240","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal009.cnf","6393461","0.525754","0.939347","300.0","118.386","66.1429","110.814","257.118","300.0","0.741629","274.673","155.57","6.37106","150.305","300.0","132.379","1.05708","0.306626","0.858342","64.6907","4.27831","300.0","6.80871","0.942992","300.0","300.0","300.0","0.118582","0.782038","300.0","168.398","114.537","65.7229","1.34797","300.0","0.089876","300.0","201.268","235.586","2.73179","95.7152","0.176987","300.0","0.29432","140.298","197.316","6.31851","0.737905","0.129713","0.248716","0.081557","1.99783","1.26662","36.674","0.087527","0.136708","144.08","300.0","0.109129","11.9195","46.2549","0.839335","1.92561","0.089815","169.883","12.1559","0.908206","0.170483","300.0","4.44573","240.121","0.815779","300.0","1.65893","300.0","0.136166","3.99776","79.8802","0.155997","0.203239","300.0","190.592","263.475","123.256","41.8281","300.0","0.11194","204.386","184.565","2.19013","0.70506","0.123216","104.467","186.308","0.174882","117.482","299.565","1.00427","0.093878","121.986","0.202446"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal003.cnf","15505276","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal002.cnf","1692261","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal001.cnf","6438703","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","230.264","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","227.29","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","296.653","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","210.471","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","258.223","300.0","300.0","300.272","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","172.933","300.0","300.0","300.0","300.0","300.0","300.0","300.0","219.042","300.0","300.0","199.381","300.0","300.0","300.0","300.0","300.0","300.0","300.0","127.728","300.0","300.0","220.46"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal009.cnf","8433049","33.0906","89.5018","300.0","300.0","300.0","300.0","300.0","300.0","25.4156","300.0","300.0","300.0","300.0","300.0","300.0","46.0337","2.43069","127.54","300.0","27.8854","300.0","49.5393","83.8516","300.0","300.0","300.0","35.4674","18.5278","300.0","300.0","300.0","300.0","18.9171","300.0","0.527086","300.0","300.0","300.0","300.0","300.0","2.21563","300.0","5.25333","300.0","300.0","300.0","2.89676","10.0186","59.4685","0.481966","24.8892","22.2581","234.041","0.880255","3.6276","300.0","300.0","12.3556","97.2632","300.0","4.20818","19.3082","0.76399","300.0","300.0","34.4312","14.2065","300.0","300.0","300.0","28.447","300.0","13.8113","300.0","100.484","255.77","300.0","15.7644","266.993","300.0","300.0","300.0","300.0","300.0","300.0","12.9182","300.0","300.0","64.4405","13.0793","2.07631","300.0","300.0","300.0","300.0","300.0","32.1949","8.00022","300.0","3.14729"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal007.cnf","11869481","0.078328","0.664956","63.4828","52.6865","43.5014","55.6282","300.0","300.0","0.495029","300.0","1.70117","35.3426","59.9198","300.0","53.3809","0.842697","0.118588","1.78355","11.1455","4.41102","300.0","2.74955","0.6405","300.0","300.0","47.8062","0.147331","0.659648","300.0","33.4216","82.1491","33.3557","0.755633","300.0","0.070794","300.0","86.1671","63.0802","1.72312","24.9029","0.127852","60.0344","0.580549","47.3206","76.538","21.1598","0.459606","0.120023","0.128103","0.066711","1.48594","0.881206","12.8684","0.094637","0.074228","37.2554","300.0","0.129649","5.0696","24.7789","0.694717","0.176276","0.117508","240.912","26.7268","0.584251","0.111246","300.0","300.0","47.5925","0.773557","17.9047","0.88681","300.0","0.092745","2.08837","52.0753","0.091641","0.455296","35.4862","97.219","80.5204","53.3604","68.9083","46.1406","0.177226","119.464","45.9754","1.2284","0.45949","0.077277","44.9731","218.755","0.121473","49.1287","50.8114","0.785183","0.064854","51.9374","0.270398"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal005.cnf","2925122","0.011196","0.080915","1.05503","1.06645","0.04362","1.05765","1.05908","0.041076","0.037753","0.043836","0.055217","0.050399","0.733637","0.035464","1.03154","0.081374","0.03113","0.062228","0.256736","0.047235","2.45914","0.181097","0.100992","0.043425","0.040484","0.17534","0.0244","0.072547","0.074831","0.405993","1.60979","0.422752","0.075711","0.041665","0.012305","0.041578","0.989768","0.577588","0.099299","0.406832","0.025716","0.164097","0.033983","1.33387","0.359281","0.023468","0.060671","0.022224","0.01922","0.019017","0.040425","0.074703","0.495332","0.012234","0.01946","0.482457","0.111989","0.017382","0.196723","0.477623","0.075369","0.028749","0.012605","1.18774","0.073174","0.06218","0.021953","1.25747","0.080464","1.09004","0.072665","0.314234","0.070355","0.041904","0.013438","0.051001","1.19888","0.013282","0.0232","0.147369","1.01212","1.29114","0.951712","0.457508","0.159405","0.01224","0.475189","1.80918","0.079962","0.063197","0.012459","1.4894","2.06407","0.018336","1.52217","1.1627","0.073543","0.011465","0.943173","0.012843"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal007.cnf","14683561","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","226.352"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal006.cnf","224648","0.586001","0.899836","56.1697","57.5684","36.4635","132.842","225.205","300.0","0.462624","300.0","300.0","17.4528","300.0","300.0","75.9495","0.753082","0.665443","0.953919","38.2574","1.88486","300.0","301.0","0.540999","300.0","300.0","55.0709","0.105896","0.630742","99.0043","54.2279","117.322","63.056","0.815544","300.0","0.193384","300.0","96.3144","83.0191","1.06688","39.8396","0.113773","271.045","0.198752","41.4944","23.769","300.0","0.41436","0.266789","0.326206","0.152239","1.84223","3.33616","14.3287","0.062829","0.684835","23.6423","300.0","0.096245","3.44509","20.8327","1.22271","0.186406","0.076255","70.4289","6.59379","1.64981","0.104231","300.0","300.0","86.434","0.548187","125.894","0.431096","300.0","0.38704","1.40745","47.8576","0.158257","0.437053","174.131","123.966","89.5179","87.7039","21.8144","218.794","0.215101","35.0217","75.2801","1.2014","0.395598","0.214803","67.7875","65.2858","300.0","73.2595","102.138","0.539999","0.257267","110.661","0.308836"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal004.cnf","3836814","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal009.cnf","2614663","0.083659","0.824845","155.006","115.844","69.4659","76.3092","56.4279","300.0","0.489438","300.0","300.0","0.506805","89.3316","300.0","63.7521","1.02988","0.119699","0.626311","44.4478","0.81923","300.0","3.43231","0.798045","300.0","300.0","300.0","0.706388","0.653485","300.0","83.8527","67.5927","37.4221","0.708703","300.0","0.076492","300.0","64.5221","48.1114","1.90924","38.1979","0.182042","300.0","0.210936","60.7525","23.194","25.3537","0.591433","0.126674","0.140006","0.07494","2.34145","1.26866","21.7441","0.072812","0.102108","47.9458","300.0","0.095503","6.90244","32.8988","0.816644","0.432331","0.083169","81.3584","26.8287","0.578221","0.149098","300.0","300.0","119.98","0.714873","300.0","0.65697","300.0","0.079043","3.82595","80.361","0.099856","0.175417","300.0","67.3469","61.77","117.086","48.4363","300.0","0.093069","101.141","108.645","2.05673","0.563855","0.089531","61.9166","116.197","0.143581","63.7489","131.219","1.38717","0.079738","76.4755","0.108983"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal006.cnf","6516004","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal001.cnf","4795805","300.0","300.0","300.0","300.0","68.3653","300.0","300.0","300.0","78.9955","300.0","300.0","300.0","300.0","300.0","300.0","32.2031","42.8704","135.089","300.0","29.7778","300.0","57.5059","300.0","300.0","300.0","300.0","36.6788","136.362","300.0","300.0","300.0","300.0","30.5193","300.0","24.6948","300.0","300.0","300.0","300.0","300.0","47.0643","300.0","80.8345","76.8539","300.0","300.0","80.7993","220.116","300.0","63.9825","36.4855","58.8082","46.8079","50.4132","300.0","300.0","300.0","76.7317","153.717","300.0","274.934","46.5169","34.835","300.0","300.0","32.5274","79.1351","300.0","300.0","300.0","26.838","300.0","300.0","300.0","226.331","47.0114","300.0","23.0327","78.341","300.0","300.0","300.0","300.0","300.0","300.0","32.4251","300.0","300.0","28.2547","53.753","56.8643","124.433","300.0","300.0","300.0","300.0","26.0574","56.2851","300.0","27.631"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal002.cnf","3980378","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal009.cnf","1831267","0.012163","0.072808","0.82047","1.10337","0.046625","0.747426","0.917885","0.046982","0.034574","0.053449","0.050749","0.041396","0.39283","0.013237","1.6169","0.072604","0.017579","0.060703","0.120385","0.041834","0.350273","0.091513","0.070382","0.015767","0.046749","0.069347","0.012815","0.061645","0.062625","0.23204","0.743337","0.33553","0.078494","0.045786","0.011782","0.046656","0.8888","0.308664","0.064861","0.206771","0.01927","0.083395","0.014053","0.697369","0.224961","0.025334","0.059732","0.017256","0.018911","0.016369","0.034783","0.074856","0.258407","0.011854","0.01368","0.272363","0.062328","0.017548","0.066349","0.231747","0.064851","0.028198","0.012408","1.29905","0.076767","0.071136","0.01216","0.266789","0.041595","0.856399","0.061408","0.216167","0.06861","0.046287","0.011265","0.053281","0.951366","0.011598","0.020308","0.070468","0.730875","0.740105","0.747356","0.318543","0.069159","0.011974","0.191754","0.76177","0.071522","0.064481","0.012072","0.699093","0.711636","0.019057","0.737124","0.923264","0.076273","0.011924","0.755613","0.011436"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal003.cnf","9142975","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal003.cnf","16439173","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal004.cnf","5035055","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal008.cnf","2065858","0.048002","0.465487","39.3983","31.7808","25.891","23.0644","21.6505","88.5811","0.195231","115.969","100.614","0.161745","34.8402","32.9803","20.8771","0.457669","0.076131","0.374478","7.32712","0.19905","300.0","1.37911","0.372155","36.8822","33.9817","1.42467","0.058925","0.335051","33.0067","10.0837","21.0757","10.3486","0.340052","127.556","0.084241","73.3099","25.4522","24.497","0.779746","8.58937","0.097133","1.03951","0.072788","21.8266","20.25","6.96076","0.295464","0.072599","0.087597","0.073525","0.479195","0.415376","8.86556","0.048301","0.058158","10.213","121.892","0.059845","1.05963","8.00192","0.335274","0.133974","0.044818","28.4119","3.17913","0.359153","0.072193","300.0","1.11005","21.8746","0.452764","3.62437","0.364399","30.0052","0.049798","0.886547","39.4863","0.067968","0.108285","1.02453","20.1337","19.3616","17.4513","10.1258","0.86","0.05087","8.78846","19.0819","0.715816","0.307346","0.062624","19.2778","35.0057","300.0","19.7845","22.9487","0.541557","0.138509","16.7238","0.05524"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal010.cnf","16349397","0.049134","0.419998","12.677","42.0099","20.9037","23.9711","8.65675","0.849985","0.163457","0.63188","0.810499","0.165426","16.1211","10.8802","16.6145","0.487455","0.049485","0.322427","2.0653","0.253633","300.0","1.50971","0.385219","10.5902","11.3668","14.3233","0.110589","0.356754","26.8704","12.3827","15.461","6.7588","0.342561","2.52224","0.043166","0.589113","9.42974","7.18151","0.680517","6.74371","0.118388","14.254","0.099762","22.7767","6.20195","3.17031","0.286233","0.054374","0.087062","0.039681","0.394666","0.431984","6.19679","0.044409","0.073884","7.99445","28.8632","0.064427","1.40595","7.61156","0.467678","0.09832","0.045914","36.4188","4.83431","0.370775","0.432046","27.7357","9.13251","12.462","0.436255","2.50762","0.374537","97.6303","0.04627","0.981616","20.6031","0.045171","0.159114","12.0005","31.4646","15.9173","17.0092","9.74055","13.5479","0.055246","10.1566","31.5896","0.760337","0.308669","0.048023","19.5221","33.5351","0.081732","19.5037","12.9589","2.62593","0.045826","16.4233","0.052862"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal005.cnf","3512467","0.008947","0.055298","0.439956","0.685162","0.039286","0.554745","0.447784","0.039808","0.032746","0.038898","0.035191","0.033427","0.390559","0.022116","0.586037","0.058902","0.025475","0.048946","0.111635","0.03415","0.994271","0.069916","0.06232","0.023355","0.034899","0.064288","0.034343","0.048804","0.070561","0.224051","0.568573","0.21336","0.051544","0.03425","0.009731","0.034779","0.454088","0.252194","0.064155","0.22903","0.014756","0.060918","0.013465","0.576112","0.233789","0.026315","0.048179","0.014379","0.016297","0.014824","0.033067","0.059045","0.264927","0.010448","0.013451","0.2563","0.062989","0.015192","0.056519","0.24954","0.052325","0.038232","0.010304","0.597861","0.060339","0.049027","0.012557","0.23454","0.037381","0.52256","0.050302","0.171465","0.052306","0.03426","0.009776","0.0449","0.682126","0.010223","0.035183","0.066763","0.559779","0.557124","0.462252","0.279698","0.05428","0.010861","0.100584","0.49106","0.055672","0.048871","0.009844","0.551406","1.33601","0.015578","0.559252","0.54625","0.055263","0.009244","0.467755","0.009445"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal001.cnf","15566044","0.035898","0.019184","0.18072","0.339445","0.69132","0.210101","0.306624","0.717408","0.014816","1.17714","0.989545","0.02631","0.094879","0.033526","0.223237","0.018188","0.010885","0.018391","0.224822","0.014493","0.0951","0.041804","0.038532","0.034123","0.071563","0.727031","0.011334","0.019547","0.037336","0.093025","0.263615","0.653108","0.021817","0.967208","0.010148","1.29461","0.394619","0.166557","0.045506","0.091865","0.010561","1.13828","0.009879","0.219039","0.087973","0.031734","0.017581","0.016808","0.039531","0.010981","0.016049","0.025196","0.060067","0.011951","0.014747","0.128348","0.0336","0.020046","0.052216","0.091988","0.019432","0.01503","0.011664","0.28579","0.028898","0.01643","0.008704","0.129231","0.058588","0.321223","0.015939","0.055437","0.018891","1.23809","0.0112","0.040916","0.150616","0.010462","0.012606","1.08963","0.223721","0.199089","0.260382","0.166683","0.905488","0.013917","0.147288","0.21449","0.019186","0.019842","0.011594","0.279694","0.164814","300.0","0.236687","0.499615","0.028367","0.010754","0.223037","0.010306"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal009.cnf","9388861","6.38508","1.38203","300.0","280.423","192.311","245.617","300.0","300.0","0.499479","300.0","300.0","28.0735","300.0","300.0","300.0","1.23019","0.317359","1.55201","46.8002","1.27009","300.0","8.92833","16.2661","300.0","300.0","300.0","1.76143","1.08764","300.0","255.439","275.303","208.314","1.01415","300.0","0.129515","300.0","300.0","136.813","6.31696","102.708","0.337473","300.0","0.610438","292.299","284.99","300.0","4.02671","0.472997","0.32578","0.120994","5.03706","2.80809","64.8174","0.131627","0.731609","160.14","300.0","0.152663","10.0784","112.953","1.03212","0.815647","0.138812","196.009","300.0","1.16531","0.301889","300.0","236.633","209.249","1.43982","300.0","1.23881","300.0","2.3822","5.92854","252.288","0.674609","2.86578","300.0","212.36","199.308","207.52","220.983","300.0","0.184886","300.0","300.0","2.58266","0.897415","0.249273","300.0","300.0","0.280019","262.887","218.356","2.48604","0.120883","211.09","0.6389"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal009.cnf","11186958","0.003603","0.011043","0.019644","0.019317","0.00493","0.01778","0.018624","0.004686","0.006576","0.003575","0.004974","0.007623","0.008568","0.002775","0.018304","0.012248","0.003185","0.008872","0.006699","0.006963","0.005068","0.008944","0.011767","0.00373","0.004779","0.009889","0.002877","0.009447","0.00931","0.010081","0.018352","0.01153","0.008897","0.00444","0.002765","0.00393","0.020847","0.010909","0.009109","0.009618","0.006721","0.009807","0.003003","0.018046","0.010579","0.004504","0.010337","0.00503","0.005113","0.003837","0.003268","0.010905","0.011714","0.002814","0.003184","0.01152","0.010382","0.004789","0.008885","0.009458","0.009492","0.005558","0.00267","0.029331","0.010401","0.008978","0.003778","0.005866","0.006951","0.017513","0.007924","0.009609","0.010445","0.004977","0.003266","0.00571","0.021595","0.00273","0.005146","0.010146","0.016624","0.017559","0.01874","0.01168","0.009883","0.003018","0.009976","0.017696","0.009261","0.009011","0.003163","0.017985","0.015155","0.005255","0.017356","0.020727","0.009621","0.002776","0.020184","0.003636"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal002.cnf","2959485","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal002.cnf","5882125","300.0","300.0","300.0","300.0","156.677","300.0","300.0","300.0","243.445","300.0","300.0","300.0","300.0","300.0","300.0","300.0","122.688","300.0","300.0","52.7053","300.0","176.845","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","116.535","300.0","131.884","300.0","300.0","300.0","300.0","300.0","179.994","300.0","69.1255","190.678","300.0","300.0","300.0","300.0","300.0","152.296","68.766","300.0","151.735","226.154","300.0","300.0","300.0","300.0","93.8517","300.0","109.732","99.3858","164.681","300.0","300.0","145.476","300.0","300.0","300.0","300.0","72.8848","300.0","300.0","300.0","300.0","300.0","300.0","38.0844","159.505","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","51.3038","234.983","135.601","147.959","300.0","300.0","300.0","300.0","57.2946","168.505","300.0","72.156"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal006.cnf","14654853","0.040947","0.279747","45.4807","13.7387","11.4959","12.4412","10.8888","156.992","0.238378","114.792","182.857","0.203504","11.0462","3.29806","8.32106","0.243427","0.066458","0.233414","1.59901","0.39219","300.0","1.04156","0.313043","3.17835","6.11394","0.723779","0.045739","0.269312","10.9215","6.71052","12.1096","5.24865","0.234952","134.91","0.036606","233.36","11.838","9.2767","0.409523","5.70295","0.081103","16.5113","0.34826","11.7529","13.2043","3.71995","0.230129","0.033194","0.061369","0.04367","0.403373","0.284379","3.43886","0.032348","0.057225","6.96223","9.76551","0.044702","0.639079","4.58862","0.299382","0.061428","0.033311","7.39217","1.68295","0.210692","0.228585","29.4222","0.878796","24.9166","0.183222","2.0433","0.250527","300.0","0.084106","0.477067","9.86275","0.040901","0.39642","0.501455","7.70382","11.7537","10.5689","6.2009","0.549229","0.057773","10.9896","12.1683","0.444709","0.214232","0.053523","11.3501","22.2306","0.063856","11.7648","21.13","0.311327","0.032283","10.4126","0.081711"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal004.cnf","11582899","0.040665","0.16528","86.1887","12.8781","2.77066","6.39276","7.91951","2.72379","0.17615","2.60887","3.63699","1.54534","29.045","1.31895","4.41368","0.227488","0.101122","0.283","2.90881","0.539289","300.0","0.741428","0.163802","1.39456","2.49089","14.9359","0.109139","0.182935","2.38668","6.3404","17.4249","4.12278","0.213767","2.60697","0.110385","3.26576","13.6265","67.1856","0.237016","2.4721","0.06875","18.0278","0.166871","8.15017","2.44845","1.83008","0.165251","0.399705","0.139378","0.170812","0.327767","0.165552","1.99195","0.036802","0.02884","6.97028","2.98691","0.091846","0.781826","2.08455","0.271042","0.226816","0.024445","8.83623","1.91809","0.155515","0.146244","300.0","0.362791","3.64046","0.155571","1.10279","0.187245","4.61395","0.140355","0.5158","4.92393","0.118503","0.093074","15.3556","12.0871","5.74534","14.7564","4.07","19.3121","0.125124","4.91273","33.1768","0.241368","0.13793","0.129228","14.9722","7.92492","0.03807","34.1072","3.95655","0.218732","0.032092","26.2901","0.431928"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal006.cnf","9690133","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal004.cnf","2441255","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal009.cnf","6494398","0.007293","0.038253","0.209672","0.378242","0.017232","0.227519","0.277486","0.015303","0.02066","0.01679","0.015767","0.024715","0.089466","0.007795","0.205646","0.039966","0.010636","0.033749","0.04059","0.02034","0.035616","0.04381","0.040452","0.007972","0.016984","0.03572","0.008001","0.033818","0.030613","0.07643","0.214198","0.082125","0.041296","0.014133","0.008583","0.014921","0.282204","0.09762","0.039067","0.066715","0.00946","0.040283","0.009179","0.189711","0.068219","0.011099","0.035229","0.009915","0.011785","0.012149","0.013315","0.039838","0.070705","0.008175","0.008179","0.076625","0.037174","0.009325","0.03585","0.07427","0.034268","0.014682","0.00703","0.493664","0.039882","0.034509","0.00799","0.030473","0.023706","0.238251","0.030652","0.053582","0.038763","0.01522","0.007698","0.019813","0.291474","0.008065","0.012575","0.036191","0.21237","0.213017","0.211748","0.100228","0.03694","0.008257","0.057844","0.213612","0.037062","0.034559","0.006942","0.200551","0.159152","0.011021","0.212797","0.254574","0.037496","0.008128","0.208823","0.008115"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal004.cnf","2497277","300.0","300.0","300.0","300.0","77.2538","300.0","300.0","300.0","172.925","300.0","300.0","300.0","300.0","300.0","300.0","53.4577","300.0","300.0","300.0","25.2577","300.0","22.3188","300.0","300.0","300.0","300.0","74.2231","300.0","300.0","300.0","300.0","300.0","114.067","300.0","65.9312","300.0","300.0","300.0","300.0","300.0","30.1445","300.0","52.1963","134.86","300.0","26.8699","300.0","168.222","7.24944","56.9941","1.88765","74.0844","67.3391","64.0684","110.864","300.0","300.0","300.0","36.7913","300.0","24.1543","300.0","54.704","300.0","204.305","12.2168","53.5845","300.0","300.0","300.0","59.1209","300.0","300.0","300.0","91.5796","300.0","300.0","4.30023","232.305","300.0","300.0","300.0","300.0","300.0","300.0","46.7103","300.0","300.0","16.5115","59.1886","215.441","211.915","300.0","300.0","183.429","300.0","31.6389","23.3631","300.0","19.1161"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal005.cnf","5044574","0.005296","0.01938","0.087755","0.120131","0.00832","0.089833","0.090213","0.008101","0.011553","0.007368","0.008831","0.012702","0.038574","0.004774","0.094639","0.01944","0.006477","0.018796","0.021835","0.012821","0.018263","0.022527","0.019095","0.005322","0.007703","0.018772","0.005541","0.018204","0.016347","0.036997","0.087954","0.039296","0.019727","0.008092","0.005384","0.008443","0.09514","0.045111","0.020801","0.038072","0.006928","0.020814","0.005255","0.087532","0.035284","0.005086","0.01869","0.006482","0.006853","0.007027","0.007457","0.019672","0.039279","0.004574","0.005638","0.036462","0.018426","0.00602","0.02002","0.038235","0.016902","0.008185","0.004645","0.097994","0.021085","0.017515","0.006507","0.018246","0.012958","0.063437","0.017414","0.0361","0.018406","0.008329","0.005602","0.010197","0.096272","0.005037","0.008538","0.019792","0.088285","0.087498","0.089281","0.042896","0.019001","0.004755","0.023727","0.090392","0.019207","0.017707","0.005999","0.08658","0.067578","0.007235","0.086612","0.068998","0.019228","0.005432","0.088064","0.005284"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal008.cnf","4045305","0.458619","235.946","300.0","300.0","300.0","300.0","300.0","300.0","2.01877","300.0","300.0","300.0","300.0","300.0","300.0","4.6257","7.93594","146.633","300.0","28.8389","300.0","45.349","2.99062","300.0","300.0","300.0","8.29141","46.2518","300.0","300.0","300.0","300.0","27.9871","300.0","0.448757","300.0","300.0","300.0","22.4428","300.0","16.2257","300.0","64.5553","300.0","300.0","300.0","2.45168","2.41501","1.27899","0.374461","34.4257","135.384","209.443","5.42927","39.4437","300.0","300.0","98.2729","51.7913","300.0","11.5081","12.6887","0.241809","300.0","300.0","12.9015","11.5283","300.0","300.0","300.0","20.881","300.0","13.6748","300.0","0.726908","277.099","300.0","9.41621","82.7089","300.0","300.0","300.0","300.0","300.0","300.0","34.5152","300.0","300.0","152.989","5.15728","7.18474","300.0","300.0","14.003","300.0","300.0","5.40311","0.291736","300.0","69.4895"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal008.cnf","9021435","44.2481","300.0","300.0","300.0","300.0","300.0","300.0","300.0","196.048","300.0","300.0","300.0","300.0","300.0","300.0","35.9103","11.3238","300.0","300.0","102.214","300.0","109.748","3.7953","300.0","300.0","300.0","97.7282","66.5915","300.0","300.0","300.0","300.0","180.347","300.0","5.42531","300.0","300.0","300.0","300.0","300.0","55.3889","300.0","79.3768","300.0","300.0","300.0","7.26129","300.0","196.052","5.83956","56.4561","19.3128","300.0","4.53856","39.9363","300.0","300.0","273.993","144.359","300.0","132.102","200.142","35.0414","300.0","300.0","5.31852","162.175","300.0","300.0","300.0","37.3113","300.0","300.0","300.0","202.493","300.0","300.0","74.5144","6.35482","300.0","300.0","300.0","300.0","300.0","300.0","138.138","300.0","300.0","244.075","86.4637","129.059","300.0","300.0","300.0","300.0","300.0","191.173","90.2027","300.0","46.5036"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal007.cnf","10350113","0.634381","5.66388","300.0","300.0","235.186","300.0","300.0","300.0","1.00405","300.0","300.0","300.0","300.0","300.0","300.0","2.02116","1.36625","12.3254","62.2309","4.96353","300.0","22.2489","1.88983","300.0","300.0","300.0","3.38266","2.7453","300.0","300.0","300.0","300.0","7.54239","300.0","0.668246","300.0","300.0","300.0","300.0","300.0","1.01573","300.0","3.03664","300.0","300.0","300.0","4.18615","1.69949","1.37329","0.388627","6.33857","12.034","76.2893","1.1338","6.46979","300.0","300.0","0.254728","19.9677","300.0","1.85751","3.00153","0.3774","300.0","300.0","3.78742","6.70234","300.0","43.6941","300.0","1.97838","300.0","6.28245","300.0","1.02477","25.1117","300.0","3.04841","8.93225","300.0","300.0","300.0","300.0","300.0","300.0","2.08958","300.0","300.0","6.13061","2.02631","2.71899","300.0","300.0","300.0","300.0","300.0","7.2878","0.285604","300.0","3.12709"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal002.cnf","2011843","0.016919","0.067374","0.776981","0.861759","0.692737","0.331454","0.334491","0.827313","0.021193","0.818741","0.634652","0.03759","0.560501","0.02175","1.03991","0.041526","0.036503","0.153356","0.234763","0.02675","0.564631","0.083464","0.028935","0.0259","0.06905","0.647551","0.026626","0.038856","0.041801","0.076174","0.358331","0.22072","0.067165","0.597602","0.019425","0.598275","0.295464","0.368548","300.0","0.074663","0.027462","1.3552","0.033787","0.296389","0.073212","0.023509","0.021074","0.011604","0.0162","0.015168","0.033271","0.106625","0.114092","0.021875","0.023359","0.160921","0.035009","0.048957","0.110808","0.167636","0.0259","0.041995","0.011718","0.211329","0.040126","0.062163","0.024673","1.20113","0.050017","0.261236","0.038899","0.081341","0.024006","0.801343","0.017687","0.052759","1.46276","0.025232","0.03442","0.521796","0.258925","0.331995","0.304777","0.123302","0.609197","0.052803","0.366901","0.288871","0.043178","0.035719","0.007217","0.280441","0.648466","300.0","0.351737","0.28363","0.0313","0.012485","0.289145","0.024942"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal009.cnf","12739380","0.036114","0.361722","11.7146","15.372","0.752641","13.605","10.3304","0.558345","0.1389","0.899134","0.912232","0.216623","12.8276","5.73748","8.88128","0.335439","0.084115","0.300956","1.50952","0.198356","300.0","0.783134","0.32251","6.16839","0.592276","0.686909","0.057655","0.322045","8.98766","4.65343","16.84","5.76395","0.281995","9.21971","0.040494","0.562238","10.4596","10.7573","0.592249","5.55989","0.106074","0.762148","0.125549","13.9309","8.62654","1.51792","0.260561","0.043956","0.067728","0.036248","0.352224","0.35329","3.99842","0.036887","0.050824","6.23073","14.3961","0.044909","0.653333","5.82271","0.27984","0.068867","0.03582","24.4245","4.18956","0.354616","0.143304","44.031","0.583987","15.586","0.26433","1.98856","0.306686","0.522142","0.037742","0.548596","13.9926","0.060346","0.075063","0.584169","20.0","14.2926","11.3377","5.20006","0.581063","0.040481","36.0322","13.2351","0.44378","0.254835","0.038932","12.7202","18.8318","0.070343","13.8751","16.3195","0.346757","0.036817","11.1678","0.062992"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal009.cnf","15399552","0.172204","1.74615","300.0","300.0","174.742","283.967","300.0","300.0","1.19277","300.0","300.0","73.4846","300.0","300.0","300.0","1.67698","0.298235","1.73688","25.8054","2.52709","300.0","19.9521","1.31213","300.0","300.0","300.0","0.687968","1.46783","300.0","158.589","300.0","300.0","2.43044","300.0","0.143221","300.0","300.0","184.565","6.05128","161.763","0.505834","300.0","0.421802","286.356","274.455","285.915","1.03807","0.340127","0.280033","0.11725","3.5155","2.31036","48.8406","0.150367","0.261812","148.123","300.0","0.173192","13.2756","96.2334","1.20017","0.389155","0.120614","300.0","260.23","2.32141","1.19001","300.0","122.234","263.007","1.28061","300.0","2.04409","300.0","0.157053","6.40142","300.0","0.601075","0.499681","300.0","300.0","257.485","300.0","228.766","300.0","0.301535","274.424","300.0","3.90733","1.0338","0.150596","248.313","300.0","0.247497","296.698","182.338","4.74577","0.127765","300.0","0.755462"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal002.cnf","6893588","279.23","300.0","300.0","300.0","32.4542","300.0","300.0","300.0","45.6056","81.8964","300.0","300.0","300.0","46.2856","300.0","29.4526","19.5762","300.0","300.0","15.4182","300.0","30.839","75.2164","157.535","174.024","300.0","52.9694","172.311","47.6638","300.0","300.0","300.0","24.4911","300.0","46.2719","300.0","300.0","300.0","300.0","300.0","36.4214","300.0","16.3364","22.2362","300.0","231.274","22.3939","300.0","199.361","27.5485","14.0422","56.3378","13.9217","48.9956","300.0","300.0","61.8016","52.1683","16.5374","300.0","15.2057","20.901","30.6946","300.0","73.7008","22.475","33.7495","300.0","126.275","300.0","6.41141","94.6802","154.181","300.0","269.307","104.454","300.0","8.87081","44.2923","300.0","300.0","300.0","300.0","300.0","300.0","50.5503","300.0","300.0","6.24193","22.1679","34.7738","29.9523","300.0","300.0","113.784","300.0","13.2783","26.1513","300.0","14.3565"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal009.cnf","7749112","0.322372","8.60867","300.0","300.0","300.0","300.0","300.0","300.0","1.35028","300.0","300.0","300.0","300.0","300.0","300.0","3.07174","1.37377","1.58609","300.0","3.0","300.0","34.2647","2.23559","300.0","300.0","300.0","1.02066","1.98315","300.0","300.0","300.0","300.0","2.16085","300.0","0.189648","300.0","300.0","300.0","8.52512","300.0","0.735649","300.0","2.75987","300.0","300.0","300.0","1.70236","1.76898","1.27397","0.158446","20.3681","3.55008","93.2159","1.01697","0.34109","300.0","300.0","0.971747","34.968","300.0","2.82916","2.18765","0.258459","300.0","300.0","9.49317","0.56683","300.0","300.0","300.0","2.22967","300.0","5.21698","300.0","0.289623","27.8236","300.0","1.15382","1.09714","300.0","300.0","300.0","300.0","300.0","300.0","0.918184","300.0","300.0","22.5245","1.53676","0.71138","300.0","300.0","0.506598","300.0","300.0","6.20428","0.225382","300.0","2.07347"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal009.cnf","1314657","35.8065","35.0266","300.0","300.0","300.0","300.0","300.0","300.0","7.1171","300.0","300.0","300.0","300.0","300.0","300.0","65.2186","1.77162","194.128","300.0","58.9701","300.0","80.1909","44.7714","300.0","300.0","300.0","8.80046","16.353","300.0","300.0","300.0","300.0","13.4498","300.0","5.56039","300.0","300.0","300.0","300.0","300.0","0.486101","300.0","15.9533","300.0","300.0","300.0","43.8803","51.7678","17.6558","3.30368","67.0614","131.003","300.0","2.17137","5.92734","300.0","300.0","11.2438","70.4163","300.0","8.30233","51.1201","0.967902","300.0","300.0","24.439","62.6632","300.0","300.0","300.0","10.1892","300.0","32.3458","300.0","45.0582","176.259","300.0","16.2925","35.3391","300.0","300.0","300.0","300.0","300.0","300.0","11.9352","300.0","300.0","44.9052","3.91153","26.9225","300.0","300.0","300.0","300.0","300.0","7.26351","0.740463","300.0","46.7157"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal002.cnf","4428586","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal003.cnf","15351291","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal004.cnf","12430038","0.03888","4.10375","63.6337","29.8598","15.4655","12.2662","7.7575","300.0","0.484599","116.289","74.1955","14.7649","300.0","8.87535","120.888","0.282795","0.334607","3.20151","35.3627","0.796648","300.0","0.853377","0.872675","8.51277","0.819768","58.5558","0.131291","0.285306","11.6802","13.9336","9.61676","8.41938","0.669461","300.0","0.030077","300.0","8.21555","30.2997","0.411119","11.3969","0.509277","96.6939","0.707719","10.2891","20.662","6.61516","0.202677","0.203671","0.060736","0.026599","0.325196","0.449242","3.91604","0.218581","2.11655","19.5758","34.6653","0.562755","1.42976","8.26792","0.68747","0.412542","0.035797","13.5266","31.0748","0.87658","1.28926","300.0","0.563997","56.7922","0.623475","2.38227","0.376437","300.0","0.570283","0.805071","21.1588","0.174862","0.278264","60.0501","49.7343","10.0152","26.9725","30.67","100.77","0.316356","13.214","24.2499","0.402133","0.241228","0.172352","10.4867","82.383","0.048111","10.5723","27.9266","0.5733","0.038305","39.991","0.961506"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal005.cnf","2389524","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal004.cnf","9035105","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal001.cnf","9667754","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal006.cnf","7821793","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal004.cnf","568760","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal006.cnf","14003878","39.8243","1.4384","300.0","300.0","88.6733","300.0","300.0","300.0","3.04713","300.0","300.0","300.0","300.0","300.0","300.0","8.30917","1.51936","33.9495","300.0","3.68774","300.0","12.5775","28.5726","300.0","300.0","300.0","14.2631","2.61736","300.0","300.0","300.0","300.0","5.12604","300.0","14.7472","300.0","300.0","300.0","300.0","300.0","0.663362","300.0","3.26142","184.49","300.0","300.0","0.754994","2.87892","1.16183","14.9397","4.09674","10.1528","49.9604","1.70324","11.1981","300.0","300.0","26.772","11.9873","171.537","3.53866","0.608043","3.89898","300.0","300.0","2.19579","5.43305","300.0","300.0","300.0","1.56388","300.0","1.70576","300.0","6.22717","11.9612","300.0","1.0791","0.812578","300.0","300.0","300.0","300.0","300.0","300.0","2.78195","300.0","300.0","9.64832","3.25686","0.740088","264.435","300.0","300.0","300.0","300.0","8.6339","0.22112","300.0","4.45358"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal005.cnf","15219833","0.014128","0.062251","0.613793","0.682236","0.029354","0.692183","0.630527","0.029129","0.032196","0.030273","0.03022","0.0576","0.416493","0.030475","0.869018","0.071047","0.019463","0.064665","0.129511","0.048962","1.83236","0.076488","0.062584","0.029735","0.03572","0.068493","0.011766","0.052546","0.057991","0.318079","0.719519","0.348737","0.057027","0.028255","0.011157","0.027825","0.656727","0.27815","0.069115","0.243727","0.016691","0.075128","0.06197","0.731178","0.319079","0.037606","0.05438","0.016258","0.018809","0.01423","0.028236","0.07309","0.354036","0.011762","0.012274","0.316764","0.076197","0.017542","0.062168","0.351516","0.058255","0.023794","0.011784","0.757133","0.084439","0.056434","0.011987","0.347554","0.039875","0.70431","0.053953","0.181823","0.05961","0.033239","0.012865","0.036596","0.718582","0.010094","0.018652","0.063401","0.708736","0.725061","0.819345","0.411504","0.062144","0.013577","0.094325","0.626783","0.06319","0.05103","0.011601","0.616842","0.600817","0.017331","0.62325","0.737978","0.063903","0.010579","0.831388","0.011351"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal001.cnf","12735701","300.0","80.5141","300.0","300.0","41.2787","300.0","300.0","300.0","21.0051","300.0","300.0","118.782","300.0","300.0","300.0","13.1736","15.6216","38.3093","300.0","7.9128","300.0","15.6928","300.0","300.0","300.0","300.0","13.7975","32.0492","300.0","300.0","300.0","300.0","8.9283","300.0","9.73417","300.0","300.0","300.0","300.0","300.0","14.5781","300.0","38.3997","35.411","300.0","300.0","20.6426","33.793","300.0","19.0302","13.2216","21.448","19.5224","14.2618","105.612","300.0","300.0","21.7111","30.2554","300.0","46.3593","17.0184","20.5742","300.0","300.0","11.2743","22.2348","300.0","300.0","300.0","8.31699","300.0","70.7141","300.0","45.8332","17.4558","300.0","5.33794","21.3806","300.0","300.0","300.0","300.0","300.0","300.0","11.1927","300.0","300.0","9.08794","12.4223","14.8528","67.9574","300.0","300.0","300.0","300.0","6.86672","20.3568","300.0","10.2309"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal008.cnf","5660672","0.007341","0.032204","0.19564","0.246867","0.01239","0.197006","0.213394","0.010214","0.017736","0.010867","0.010453","0.021502","0.073236","0.006186","0.172432","0.033369","0.008426","0.030337","0.043902","0.019361","0.031975","0.036764","0.033782","0.006556","0.011461","0.03091","0.007361","0.028944","0.025806","0.055905","0.194572","0.074957","0.029701","0.01064","0.006766","0.010739","0.217965","0.081611","0.028217","0.060037","0.008758","0.032303","0.007923","0.184845","0.061495","0.009062","0.029583","0.0096","0.010417","0.010376","0.009554","0.034762","0.063422","0.007368","0.007815","0.07142","0.028708","0.008656","0.031298","0.064947","0.030091","0.012115","0.006941","0.320085","0.032584","0.028452","0.006626","0.033237","0.018868","0.171814","0.029015","0.046002","0.032321","0.011024","0.006918","0.014654","0.270584","0.006262","0.01047","0.029813","0.181148","0.192852","0.198434","0.070053","0.031455","0.006284","0.037962","0.200887","0.032039","0.028374","0.006791","0.191329","0.14008","0.011608","0.198784","0.184143","0.033899","0.00581","0.199474","0.0074"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal009.cnf","6027307","0.002006","0.004548","0.005035","0.006354","0.002556","0.006367","0.006229","0.002479","0.003177","0.003544","0.002764","0.003764","0.003766","0.002238","0.005155","0.003571","0.002408","0.004476","0.003912","0.003229","0.002355","0.004654","0.003485","0.002011","0.002297","0.004531","0.002262","0.003796","0.003111","0.003756","0.006496","0.003598","0.003412","0.003371","0.002096","0.002455","0.006346","0.003913","0.004373","0.003488","0.002479","0.004508","0.002365","0.006033","0.003634","0.002232","0.0044","0.002836","0.002603","0.002251","0.00367","0.004187","0.0035","0.002152","0.002005","0.004218","0.004816","0.002361","0.0049","0.004611","0.003652","0.003145","0.002314","0.009445","0.003427","0.003748","0.002106","0.002623","0.003191","0.004297","0.003455","0.003337","0.00362","0.003196","0.002175","0.002703","0.008177","0.002018","0.00243","0.004336","0.00525","0.005094","0.005331","0.00431","0.004865","0.002","0.004414","0.006157","0.003527","0.004629","0.002049","0.005422","0.006239","0.003622","0.005213","0.005","0.00407","0.002158","0.005405","0.002022"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal010.cnf","8630375","47.3992","12.113","300.0","300.0","300.0","300.0","300.0","300.0","5.7692","300.0","119.673","300.0","300.0","300.0","300.0","4.44225","2.13075","15.3405","300.0","16.8096","300.0","101.258","108.477","300.0","300.0","300.0","2.08666","4.78969","300.0","300.0","300.0","300.0","7.45234","300.0","2.3321","300.0","300.0","300.0","300.0","300.0","3.56574","300.0","0.557189","300.0","300.0","300.0","20.4595","5.22","11.0342","6.83878","22.1662","12.2518","292.383","1.02338","6.59312","300.0","300.0","49.2489","93.8986","300.0","3.3684","1.13816","0.467487","300.0","300.0","6.19582","76.4754","300.0","300.0","300.0","3.78418","300.0","9.95774","300.0","78.6977","27.6858","300.0","5.65001","36.8483","300.0","300.0","300.0","300.0","300.0","300.0","2.03","300.0","300.0","15.7318","4.84218","21.4637","300.0","300.0","300.0","300.0","300.0","301.0","0.308949","300.0","2.47859"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal004.cnf","11315209","0.010003","0.040692","0.637004","0.348876","0.021355","0.343743","0.562178","0.020578","0.026047","0.020872","0.01874","0.029733","0.280097","0.01497","0.312966","0.040568","0.020094","0.036365","0.081406","0.024198","0.447114","0.057212","0.036391","0.014587","0.019008","0.054062","0.012518","0.036106","0.040425","0.147358","0.260147","0.12553","0.036793","0.018924","0.007395","0.019571","0.596279","0.221937","0.037423","0.148123","0.02044","0.048472","0.010839","0.308549","0.145465","0.018159","0.035099","0.012273","0.015522","0.011477","0.018976","0.046177","0.127586","0.009855","0.010644","0.164302","0.040568","0.010956","0.047223","0.159626","0.037159","0.020621","0.008145","0.333166","0.045616","0.036944","0.016541","0.52559","0.042574","0.332323","0.035376","0.109894","0.038756","0.017872","0.010047","0.024668","0.328952","0.008482","0.019584","0.046791","0.311059","0.256649","0.311557","0.179949","0.048082","0.008606","0.177084","0.320875","0.044827","0.036023","0.007699","0.315453","0.738515","0.01235","0.32062","0.345174","0.039754","0.008098","0.31645","0.007878"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal006.cnf","14863437","146.625","300.0","300.0","300.0","279.674","300.0","300.0","300.0","64.5571","300.0","300.0","300.0","300.0","300.0","300.0","40.0303","7.83769","300.0","300.0","38.8509","300.0","53.9655","3.60102","300.0","300.0","300.0","7.86432","109.914","300.0","300.0","300.0","300.0","211.035","300.0","57.2688","300.0","300.0","300.0","300.0","300.0","66.5534","300.0","197.796","300.0","300.0","300.0","20.7818","300.0","296.504","15.1119","34.4086","300.0","78.4928","144.166","14.5446","300.0","300.0","253.112","36.8855","300.0","11.5925","94.0077","8.45192","300.0","300.0","10.955","7.03114","300.0","300.0","300.0","42.789","300.0","85.2428","300.0","169.814","300.0","300.0","8.86862","80.8853","300.0","300.0","300.0","300.0","300.0","300.0","133.125","300.0","300.0","7.60092","9.96425","18.2455","300.0","300.0","300.0","300.0","300.0","4.79856","36.06","300.0","28.9456"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal004.cnf","14723215","0.006135","0.02319","0.118383","0.10666","0.012075","0.119005","0.131035","0.010833","0.013527","0.011455","0.011617","0.017083","0.078164","0.005766","0.125174","0.024473","0.008093","0.020391","0.035852","0.015006","0.04209","0.02774","0.022094","0.005922","0.01195","0.024897","0.006808","0.02119","0.021957","0.053184","0.115484","0.065544","0.021391","0.011385","0.005698","0.010817","0.136666","0.112114","0.022974","0.057537","0.007458","0.024713","0.007961","0.117008","0.055034","0.007232","0.020921","0.008951","0.008821","0.007462","0.009558","0.023712","0.072168","0.006626","0.006086","0.061201","0.022578","0.00776","0.022192","0.048996","0.021267","0.010963","0.006635","0.109172","0.026425","0.022452","0.006238","0.055573","0.016701","0.135311","0.023463","0.048496","0.022937","0.010465","0.006613","0.01553","0.129398","0.006452","0.010777","0.023206","0.135636","0.113934","0.118159","0.058462","0.024421","0.005894","0.038578","0.120689","0.023269","0.020495","0.005998","0.117858","0.124533","0.008742","0.112965","0.148206","0.024188","0.00515","0.116918","0.006369"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal001.cnf","7755556","300.0","300.0","300.0","300.0","185.071","300.0","300.0","300.0","161.407","300.0","300.0","300.0","300.0","300.0","300.0","139.7","89.4368","300.0","300.0","113.625","300.0","126.287","300.0","300.0","300.0","300.0","102.293","300.0","300.0","300.0","300.0","300.0","58.052","300.0","68.6537","300.0","300.0","300.0","300.0","300.0","132.84","300.0","184.918","130.645","300.0","300.0","239.095","300.0","300.0","116.337","84.7384","120.274","101.367","120.967","300.0","300.0","300.0","157.354","167.942","300.0","300.0","105.006","100.361","300.0","300.0","71.3857","187.267","300.0","300.0","300.0","115.131","300.0","300.0","300.0","300.0","160.5","300.0","52.4343","254.674","300.0","300.0","300.0","300.0","300.0","300.0","63.1907","300.0","300.0","66.0973","93.1195","141.104","252.104","300.0","300.0","300.0","300.0","48.808","296.196","300.0","84.3651"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal001.cnf","5038695","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","218.92","153.434","300.0","300.0","151.692","300.0","269.91","300.0","300.0","300.0","300.0","212.673","300.0","300.0","300.0","300.0","300.0","115.399","300.0","120.006","300.0","300.0","300.0","300.0","300.0","280.503","300.0","300.0","211.799","300.0","300.0","300.0","300.0","300.0","208.888","131.605","298.049","163.36","202.781","300.0","300.0","300.0","300.0","300.0","300.0","300.0","205.178","161.491","300.0","300.0","154.448","300.0","300.0","300.0","300.0","155.732","300.0","300.0","300.0","300.0","300.0","300.0","90.8575","300.0","300.0","300.0","300.0","300.0","300.0","300.0","118.27","300.0","300.0","127.411","236.968","228.742","300.0","300.0","300.0","300.0","300.0","90.3221","300.0","300.0","121.276"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal008.cnf","8024816","0.418054","0.459821","23.5311","37.7774","6.85845","25.9943","21.016","5.71207","0.273247","10.1516","4.40248","0.944411","39.7433","70.0253","22.2625","0.565462","0.072258","0.347981","13.5238","0.285897","300.0","1.63905","0.900518","75.5749","62.0994","128.171","0.114486","0.34587","20.8199","21.9201","45.627","17.5929","0.344725","0.793305","0.048858","8.8415","21.5193","18.1348","0.868998","12.9067","0.134902","239.016","0.243642","23.3342","9.99062","22.2925","0.461153","0.058368","0.242539","0.045143","0.377779","0.536164","8.38041","0.049817","0.084815","15.772","225.473","0.058721","2.03119","10.4609","0.411046","0.162707","0.067255","24.8697","1.01068","0.433211","0.86882","300.0","80.1264","22.6927","0.391286","67.9774","0.39379","4.68626","0.537927","0.812115","29.3736","0.093426","0.141835","82.3645","23.7662","34.2886","23.6651","11.9391","163.859","0.054541","18.8289","23.2738","1.09496","0.343096","0.053527","21.8626","45.7194","0.087151","23.8959","22.4069","3.57866","0.057629","23.5939","0.110625"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal008.cnf","11336217","11.0568","5.18678","300.0","300.0","230.51","300.0","300.0","300.0","2.65134","300.0","300.0","58.2191","300.0","300.0","300.0","3.70383","0.283594","27.2166","300.0","2.01577","300.0","14.876","1.68397","300.0","300.0","300.0","1.01677","2.02271","300.0","300.0","300.0","300.0","2.26624","300.0","0.716786","300.0","300.0","300.0","7.50542","300.0","1.42169","300.0","1.53142","300.0","300.0","161.48","2.49498","0.703059","11.1234","0.485326","5.2003","12.7363","67.788","1.37171","0.719496","300.0","300.0","3.02781","24.1868","300.0","3.60255","31.1584","0.24157","300.0","300.0","3.17932","0.43989","300.0","300.0","300.0","3.32289","300.0","2.33756","300.0","5.42372","10.693","300.0","4.26746","6.13761","300.0","300.0","300.0","300.0","300.0","300.0","0.512118","300.0","300.0","6.99231","3.15428","0.265757","300.0","300.0","0.337195","300.0","300.0","301.0","0.243649","300.0","3.8129"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal003.cnf","368630","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal002.cnf","2873643","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal010.cnf","651738","0.091618","0.952522","92.3093","95.5308","3.55776","82.3472","90.1825","2.33178","0.312561","2.5365","2.62147","2.03676","93.9867","300.0","97.5021","0.848055","0.115588","0.614104","8.40158","0.919412","300.0","3.7884","0.799481","300.0","2.97354","300.0","0.09636","0.827973","273.549","57.218","67.8256","46.8801","0.681803","21.3045","0.08303","3.01274","216.37","110.579","2.22491","31.8797","0.236659","300.0","0.382115","72.9406","37.7992","8.88907","0.626748","0.108261","0.157708","0.070184","1.05108","1.26209","25.2932","0.141161","0.098014","36.4852","300.0","0.099887","301.0","51.5112","0.658298","0.194223","0.077441","98.4766","35.8202","0.707491","0.120666","300.0","15.3552","82.5918","0.68294","300.0","1.30302","2.092","0.100168","3.55853","100.289","0.121421","0.156069","300.0","168.466","65.9668","94.3615","91.3643","300.0","0.09856","56.9369","94.8506","1.66825","0.688797","0.136709","70.1562","116.16","0.151044","80.4452","87.043","1.02735","0.082485","95.3762","0.115057"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal002.cnf","10315751","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","150.52","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","195.207","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal008.cnf","11625872","0.660963","300.0","300.0","300.0","300.0","300.0","300.0","300.0","5.87219","300.0","300.0","300.0","300.0","300.0","300.0","8.85771","16.1158","300.0","300.0","25.705","300.0","45.3323","3.14941","300.0","300.0","300.0","5.65291","17.804","300.0","300.0","300.0","300.0","29.7139","300.0","2.58163","300.0","300.0","300.0","300.0","300.0","5.35233","300.0","301.0","300.0","300.0","300.0","3.1944","140.677","33.2312","1.35691","35.8833","12.2796","242.595","1.13215","31.5731","300.0","300.0","12.6099","107.279","300.0","25.8616","5.60136","0.429658","300.0","300.0","2.838","5.24872","300.0","300.0","300.0","22.5372","300.0","131.899","300.0","1.5062","39.5523","300.0","8.31717","11.8806","300.0","300.0","300.0","300.0","300.0","300.0","24.0818","300.0","300.0","106.284","5.15794","42.6306","300.0","300.0","300.0","300.0","300.0","27.8368","3.71765","300.0","1.57984"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal010.cnf","15674658","0.09484","0.958171","106.995","157.747","107.111","125.721","97.6639","300.0","0.363508","300.0","46.2205","0.95","178.482","300.0","107.356","0.897494","0.197886","0.747077","11.8252","0.904458","300.0","4.44811","0.830313","300.0","300.0","300.0","0.122568","0.935961","300.0","43.9616","91.5322","52.6372","0.782669","300.0","0.087688","30.4585","57.6332","160.812","2.10722","44.627","0.213507","300.0","0.141765","89.9118","80.4951","7.18556","0.661294","0.112262","0.164496","0.07995","1.78413","1.27645","23.2324","0.086843","0.097547","43.412","300.0","0.142426","5.15244","51.8687","0.749315","0.18833","0.085719","148.703","5.54067","0.716335","0.161182","300.0","300.0","166.428","0.780651","300.0","0.863875","300.0","0.090159","3.39165","124.991","0.097536","0.26108","241.104","95.7986","92.378","136.184","39.9119","300.0","0.126386","205.48","151.596","1.92156","0.631514","0.085324","136.435","158.113","0.157161","91.2618","182.504","2.67045","0.084707","137.586","0.106173"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal007.cnf","1807127","0.005046","0.029084","0.160695","0.16388","0.013068","0.155996","0.161348","0.012386","0.014932","0.014281","0.011359","0.020468","0.061279","0.006086","0.121711","0.028202","0.008054","0.029076","0.035462","0.016009","0.022998","0.02906","0.031079","0.00542","0.012071","0.025814","0.006877","0.028223","0.023566","0.051855","0.150153","0.058828","0.028591","0.011281","0.006566","0.012533","0.1673","0.066205","0.025622","0.052475","0.007399","0.029796","0.00604","0.143174","0.049905","0.008032","0.024252","0.007935","0.009123","0.008756","0.011987","0.028457","0.060532","0.006006","0.006788","0.05339","0.025335","0.007634","0.025933","0.055676","0.024564","0.010144","0.007031","0.226796","0.031935","0.024367","0.007398","0.024591","0.01871","0.140746","0.024313","0.051996","0.02713","0.011588","0.006024","0.015075","0.197061","0.005253","0.008847","0.026145","0.152913","0.14998","0.157116","0.063095","0.025039","0.006475","0.036804","0.153389","0.026468","0.023927","0.005654","0.144198","0.105657","0.008591","0.151275","0.151016","0.026753","0.006435","0.158449","0.006701"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal008.cnf","10489750","0.009038","0.056857","0.506209","0.653855","0.025249","0.447709","0.531549","0.020023","0.02667","0.024511","0.027466","0.035673","0.201781","0.011638","0.494448","0.054366","0.01447","0.053248","0.082191","0.029753","0.142902","0.060659","0.059797","0.011126","0.021935","0.052426","0.014227","0.053616","0.04771","0.145359","0.495256","0.192735","0.053767","0.022506","0.009817","0.021518","0.547682","0.225798","0.049483","0.143666","0.012324","0.057771","0.011694","0.390326","0.138392","0.017063","0.045322","0.014909","0.014022","0.014939","0.019827","0.059054","0.155019","0.009502","0.010702","0.158422","0.049289","0.012868","0.052861","0.157062","0.047181","0.0201","0.009597","0.673946","0.063641","0.04732","0.010663","0.16039","0.031962","0.527731","0.047623","0.136684","0.053063","0.021542","0.00958","0.027603","0.544628","0.009289","0.015597","0.051394","0.425118","0.463153","0.502589","0.18975","0.051395","0.009028","0.139338","0.474389","0.052408","0.048482","0.009027","0.396457","0.402769","0.014637","0.421146","0.564051","0.052907","0.009044","0.506529","0.010441"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal007.cnf","10283756","0.636909","71.6339","300.0","300.0","148.441","300.0","300.0","300.0","1.12168","300.0","300.0","300.0","300.0","300.0","300.0","3.25396","1.39157","300.0","300.0","13.5277","300.0","17.5047","1.79748","300.0","300.0","300.0","35.4628","2.42333","300.0","300.0","300.0","300.0","8.82705","300.0","0.396227","300.0","300.0","300.0","300.0","300.0","1.26784","300.0","0.416798","300.0","300.0","300.0","1.52382","15.7533","1.018","0.364585","8.81267","7.94448","105.65","1.05822","11.7329","300.0","300.0","13.6172","25.4211","300.0","3.7113","0.766279","0.385957","300.0","300.0","3.77186","6.67477","300.0","300.0","300.0","1.49841","300.0","4.06801","300.0","10.2821","23.1805","300.0","2.18884","8.30471","300.0","300.0","300.0","300.0","300.0","300.0","1.3047","300.0","300.0","10.2886","11.7555","12.6176","300.0","300.0","300.0","300.0","300.0","7.05443","0.474136","300.0","2.12466"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n031_goal008.cnf","10425763","0.021595","0.190947","4.45164","7.13802","0.325689","4.23177","6.70222","0.32038","0.134697","0.323017","0.424902","0.094545","5.0456","0.268119","3.95113","0.188225","0.061662","0.150359","0.938572","0.11458","29.5539","0.255495","0.194105","0.27078","0.36026","0.1893","0.03429","0.154722","0.406942","1.80415","4.66741","1.82213","0.162553","0.30519","0.025702","0.412026","7.77724","4.98931","0.224562","1.79832","0.029626","0.404844","0.646331","3.83084","1.6912","0.554018","0.143303","0.025784","0.038637","0.019953","0.134015","0.180257","1.59737","0.023906","0.030155","1.83344","0.612769","0.023266","0.207592","1.60608","0.149848","0.040165","0.023102","6.86528","0.182422","0.145467","0.027712","67.8893","0.1358","4.70807","0.154593","0.514276","0.193013","0.277451","0.023986","0.315292","6.55821","0.024531","0.042425","0.189438","3.84566","4.18297","4.27423","1.91114","0.192924","0.034882","1.4845","4.52123","0.195333","0.150649","0.023852","4.44939","13.1827","0.036891","4.3449","5.04888","0.187931","0.023929","4.12985","0.02762"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n014_goal004.cnf","2040165","0.003356","0.013153","0.050628","0.050391","0.006519","0.049134","0.048931","0.006536","0.008495","0.00544","0.005434","0.009481","0.022937","0.004485","0.051076","0.015024","0.005497","0.012612","0.015573","0.00872","0.011782","0.0142","0.013875","0.003435","0.006312","0.013609","0.005707","0.011623","0.012768","0.021694","0.047969","0.022526","0.013337","0.006215","0.00436","0.006301","0.051355","0.026442","0.013118","0.021624","0.004462","0.015265","0.004037","0.050062","0.021747","0.0041","0.012334","0.005544","0.004954","0.004177","0.005383","0.013609","0.026505","0.00454","0.005198","0.023289","0.012214","0.004089","0.013618","0.023892","0.011853","0.006873","0.00416","0.043194","0.013432","0.012311","0.0044","0.013053","0.009411","0.036558","0.011809","0.02867","0.013845","0.005911","0.004565","0.007903","0.047293","0.004336","0.005748","0.012815","0.048468","0.0475","0.049648","0.020676","0.012866","0.00397","0.01293","0.048852","0.012756","0.012033","0.003503","0.047908","0.041179","0.006713","0.04766","0.03947","0.013804","0.003857","0.048415","0.003526"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal004.cnf","15693209","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal003.cnf","6407614","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal003.cnf","5370573","0.019867","0.03093","0.484577","0.185365","0.016528","0.222659","0.459716","0.016198","0.018158","0.01829","0.017471","0.025594","0.144564","0.009245","0.198483","0.032208","0.012973","0.032833","0.085807","0.016601","0.142676","0.038424","0.0302","0.011261","0.015284","0.067225","0.01065","0.028233","0.027772","0.087621","0.178689","0.112966","0.031718","0.015814","0.007229","0.015907","0.341496","0.135698","0.029389","0.084783","0.013518","0.039671","0.011614","0.224862","0.09233","0.01044","0.027438","0.008975","0.014774","0.008405","0.016261","0.03167","0.111272","0.007369","0.01234","0.192886","0.02874","0.009911","0.080237","0.085368","0.0295","0.027457","0.007169","0.175071","0.031573","0.027883","0.009188","0.156433","0.01795","0.170153","0.02734","0.070555","0.030475","0.015073","0.009407","0.020165","0.230693","0.007992","0.013726","0.059285","0.3612","0.179484","0.221457","0.120468","0.057534","0.007207","0.093811","0.216865","0.032994","0.029045","0.007648","0.21693","0.386568","0.009138","0.218341","0.178439","0.033081","0.006868","0.216842","0.00809"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal005.cnf","3432163","0.008186","0.046633","0.410856","0.565262","0.036737","0.408356","0.395576","0.037179","0.025398","0.038941","0.051296","0.026902","0.253955","0.016066","0.354269","0.048808","0.018516","0.045934","0.082149","0.027851","0.507065","0.04965","0.051878","0.017906","0.03553","0.048924","0.00919","0.041673","0.039023","0.15723","0.382755","0.164935","0.047838","0.034229","0.010026","0.034871","0.371054","0.160742","0.046944","0.150413","0.017709","0.053115","0.019322","0.367979","0.166128","0.019653","0.039495","0.012646","0.014052","0.01142","0.035119","0.049383","0.195637","0.008678","0.012369","0.185983","0.047328","0.011841","0.050622","0.120884","0.044303","0.018684","0.00849","0.472","0.053689","0.041365","0.018181","0.33823","0.032249","0.392308","0.040319","0.131027","0.043218","0.034458","0.008536","0.040485","0.672491","0.008969","0.019349","0.047271","0.383082","0.379532","0.370548","0.257713","0.044743","0.009274","0.070322","0.368344","0.046844","0.041893","0.009874","0.381999","0.815764","0.013077","0.379776","0.415196","0.045833","0.00902","0.375504","0.00925"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal003.cnf","8531752","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal008.cnf","6060476","0.066816","0.27565","13.3977","16.6509","10.446","11.3624","12.6563","28.1399","0.12314","32.3858","26.7957","0.149929","10.1734","2.0819","10.1756","0.273376","0.076674","0.232006","1.78093","2.48878","300.0","0.505157","0.290184","2.67084","0.942028","0.486463","0.1612","0.271859","6.8797","3.91196","11.8079","4.00964","0.248053","26.0573","0.034179","34.8868","13.2891","8.43268","0.417856","4.42217","0.063117","0.576506","0.490194","10.2008","3.94849","0.676821","0.259312","0.037403","0.113827","0.02931","0.238047","0.30088","5.3868","0.032705","0.041858","3.98814","8.93318","0.036947","0.57679","4.90723","0.273757","4.44818","0.034021","11.0608","3.50237","0.270738","0.109278","110.335","0.519214","9.66546","0.227214","2.12077","0.25142","32.6533","0.044224","0.508133","10.9726","0.049742","0.09333","0.433461","10.7383","11.6109","11.4619","3.88444","0.438831","0.036303","4.91565","10.8162","0.379326","0.224806","0.033953","11.1033","18.2087","0.058288","11.4653","10.5641","0.671436","0.032871","11.326","0.053842"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal007.cnf","7526135","0.007145","0.039874","0.244671","0.351316","0.015662","0.234448","0.388791","0.015385","0.020005","0.016318","0.018566","0.028533","0.12366","0.008422","0.28051","0.040025","0.011175","0.034229","0.063883","0.024199","0.098995","0.041109","0.044717","0.008278","0.014992","0.037919","0.009946","0.038878","0.032637","0.089687","0.222271","0.145538","0.0379","0.015188","0.00832","0.015174","0.24889","0.173723","0.03802","0.110562","0.010374","0.042262","0.009098","0.222515","0.101741","0.011454","0.039605","0.011305","0.012938","0.011342","0.013465","0.039632","0.098937","0.008142","0.00929","0.113416","0.035571","0.010786","0.040812","0.104046","0.037013","0.016735","0.007292","0.348009","0.040785","0.035865","0.008109","0.120894","0.033534","0.307657","0.03473","0.080281","0.039354","0.014318","0.007514","0.019527","0.406204","0.007098","0.012768","0.038465","0.226149","0.222493","0.236636","0.146089","0.036437","0.007368","0.069694","0.244305","0.036996","0.033708","0.00816","0.227129","0.239548","0.011003","0.231096","0.338463","0.039086","0.006846","0.239127","0.007148"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal002.cnf","9051294","0.054204","0.078058","1.59344","1.36469","1.58573","2.32089","0.838621","4.65858","0.021345","3.43847","3.83811","0.236835","12.9244","0.018976","0.941313","0.041934","0.145823","0.057792","2.91164","0.082774","0.504721","0.075954","0.056622","0.019202","0.082771","0.177277","0.030981","0.048246","0.0415","0.937589","2.4906","0.307112","0.076715","4.90036","0.08925","7.73495","0.95052","0.595424","300.0","0.80674","0.103691","0.214916","0.029895","0.745986","0.4272","0.020046","0.078436","0.023137","0.09749","0.039617","0.11073","0.094732","0.186047","0.024188","0.072737","0.384811","0.04465","0.103908","0.172333","1.24161","0.127594","0.043111","0.009325","1.24191","0.04754","0.02846","0.249638","0.629318","0.068087","1.4995","0.034059","0.128565","0.038203","6.74259","0.022964","0.253096","1.226","0.124782","0.059116","0.107698","1.33499","3.43927","1.31705","1.106","0.123299","0.029803","0.367667","2.69517","0.04524","0.100605","0.050257","1.35945","2.65834","300.0","3.88368","1.16117","0.060146","0.14683","1.25968","0.042308"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n076_goal001.cnf","4681466","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal008.cnf","15769208","0.192327","3.07647","300.0","300.0","170.862","300.0","300.0","300.0","2.19946","300.0","300.0","300.0","300.0","300.0","300.0","3.63683","1.1376","16.7266","300.0","2.69467","300.0","29.0807","1.59109","300.0","300.0","300.0","10.4248","2.09704","300.0","300.0","300.0","300.0","2.5124","300.0","0.434026","300.0","300.0","300.0","7.02832","300.0","0.758455","300.0","0.423772","300.0","300.0","300.0","1.36988","1.52783","0.326628","0.27","9.96675","12.1391","79.7187","0.699732","0.458014","300.0","300.0","3.66678","28.9279","201.05","1.68677","0.495641","0.290619","300.0","300.0","3.75692","1.74532","300.0","300.0","300.0","1.37958","300.0","2.78755","300.0","0.179215","8.20172","300.0","0.367537","12.2322","300.0","300.0","300.0","300.0","300.0","300.0","0.885677","300.0","300.0","5.96908","1.93211","0.243048","300.0","300.0","0.657433","300.0","300.0","7.73523","0.16913","300.0","2.63978"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal004.cnf","14841522","0.009855","0.062453","1.02827","0.694669","0.056629","0.524232","1.47791","0.053743","0.035434","0.060243","0.059472","0.040031","0.50962","0.028466","0.608038","0.069178","0.03975","0.049208","0.158182","0.03577","1.6313","0.136885","0.052783","0.033094","0.049491","0.137761","0.025785","0.054648","0.067318","0.258142","0.541003","0.256956","0.053224","0.049975","0.011963","0.049037","1.04885","0.397889","0.063766","0.252592","0.024855","0.148696","0.014693","0.506846","0.24353","0.038906","0.050191","0.017191","0.017601","0.014685","0.04884","0.065668","0.292224","0.010427","0.01646","0.314879","0.073709","0.014796","0.131877","0.271209","0.056575","0.023516","0.011984","0.62337","0.076868","0.048497","0.043783","1.96119","0.043924","0.509916","0.044237","0.173948","0.052693","0.049315","0.010682","0.058512","0.697024","0.01152","0.059118","0.116634","0.520284","0.501549","0.520285","0.363228","0.121914","0.013781","0.153902","0.52778","0.067605","0.046452","0.010595","0.510371","1.51573","0.016099","0.522792","0.524366","0.066928","0.010169","0.522811","0.01178"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal010.cnf","6760386","16.8984","21.5419","300.0","300.0","300.0","300.0","300.0","300.0","11.8761","300.0","300.0","300.0","300.0","300.0","300.0","8.69886","1.65566","93.6361","300.0","4.9792","300.0","88.689","94.1596","300.0","300.0","300.0","0.453238","4.76779","300.0","300.0","300.0","300.0","12.2227","300.0","0.423615","300.0","300.0","300.0","21.7634","300.0","2.06556","300.0","1.57727","300.0","300.0","300.0","18.7197","0.488014","1.28458","0.542275","32.85","42.6925","259.05","0.299853","3.06685","300.0","300.0","1.65919","97.1629","300.0","23.4356","10.2137","0.775294","300.0","300.0","4.55673","1.26926","300.0","300.0","300.0","10.303","300.0","6.42254","300.0","12.8578","112.231","300.0","0.84","5.33311","300.0","300.0","300.0","300.0","300.0","300.0","1.4354","300.0","300.0","153.952","7.88669","0.734941","300.0","300.0","0.88269","300.0","300.0","12.2578","0.334666","300.0","5.09647"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal006.cnf","1143900","0.072105","0.35575","42.9893","22.4571","23.521","21.692","24.5214","246.485","0.289599","186.686","300.0","0.400792","23.1482","33.5134","11.9572","0.426914","0.078427","0.314357","3.25427","4.33157","300.0","1.27344","0.317921","44.5579","26.3832","14.9809","0.474967","0.269854","38.4874","18.924","41.4715","7.54727","0.384133","253.225","0.045332","300.0","34.6249","23.0956","0.70951","9.28834","0.059211","15.8937","0.066866","18.1197","32.0039","12.6539","0.285933","0.064134","0.090011","0.052897","1.15475","0.436779","6.28672","0.074255","0.074923","8.54712","9.90534","0.064704","1.6087","8.46531","0.295619","0.103817","0.04094","23.7967","29.9879","0.370396","5.11577","41.8597","34.3541","44.2483","0.338113","3.07115","0.352634","300.0","0.077642","0.747878","17.2498","0.047364","0.144113","17.1929","38.0494","18.5132","19.4064","21.8626","16.3831","0.04325","7.18105","27.9379","0.538226","0.259753","0.044024","17.7097","30.4444","0.076958","19.1391","39.9201","0.320984","0.039284","19.6474","0.085605"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal007.cnf","3022733","0.002789","0.009613","0.023216","0.02728","0.004118","0.025524","0.01833","0.004582","0.007421","0.004857","0.004693","0.008003","0.010301","0.002627","0.024707","0.010399","0.003798","0.011099","0.007292","0.006472","0.007552","0.011151","0.009684","0.003098","0.004912","0.009566","0.002806","0.010063","0.00839","0.011943","0.023712","0.012269","0.011984","0.00384","0.00321","0.005373","0.018053","0.013128","0.009855","0.012322","0.004488","0.010779","0.003093","0.022316","0.012655","0.003365","0.010998","0.004435","0.005292","0.004992","0.004792","0.009654","0.012141","0.003099","0.002961","0.012346","0.010456","0.003439","0.011023","0.011338","0.009828","0.005501","0.00271","0.030846","0.010349","0.009428","0.002989","0.006403","0.007241","0.022994","0.008716","0.012497","0.009949","0.004389","0.002849","0.005224","0.026348","0.003029","0.006267","0.010411","0.024472","0.022905","0.024445","0.011635","0.010059","0.002702","0.007489","0.025942","0.010023","0.009901","0.002783","0.023705","0.017463","0.005461","0.023707","0.025514","0.00909","0.002957","0.025062","0.003117"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal008.cnf","12005075","0.143222","1.47492","133.298","300.0","301.0","259.785","300.0","300.0","0.88033","300.0","300.0","65.2273","300.0","300.0","189.518","1.14163","0.359609","2.98618","45.1945","0.60403","300.0","10.07","0.99782","300.0","300.0","300.0","0.744308","1.09405","300.0","300.0","243.807","300.0","3.53207","300.0","0.137381","300.0","300.0","300.0","4.13934","132.477","0.138013","300.0","3.90237","164.541","129.847","91.9454","1.44746","0.602751","0.252742","0.140853","5.79324","2.43384","45.7543","0.449142","0.477459","89.4127","300.0","1.02577","12.6691","78.1978","0.930097","0.500169","0.113377","300.0","300.0","1.5956","0.198929","300.0","300.0","206.657","1.09595","300.0","1.29187","300.0","0.170279","4.31525","234.457","0.468278","1.26006","300.0","181.557","166.449","300.0","300.0","300.0","0.616001","129.743","300.0","3.53493","0.837376","0.209157","158.798","270.529","0.238967","188.086","215.59","1.76812","0.110594","301.0","0.149571"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal002.cnf","13944915","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal006.cnf","14394523","0.06399","0.468911","70.5144","94.9512","29.4067","27.557","154.108","300.0","0.259135","300.0","144.103","3.79243","100.592","263.132","95.5439","0.596816","0.234575","0.683854","7.4045","2.09299","300.0","2.05563","0.403024","300.0","300.0","300.0","0.233945","0.367584","263.044","50.3077","58.1008","41.6627","0.492342","300.0","0.055722","300.0","90.0823","48.8728","0.79464","30.3368","0.208207","300.0","0.101676","30.9085","87.6727","11.334","0.376335","0.112156","0.11119","0.096453","0.607911","2.09872","11.1879","0.051376","0.095302","35.8842","300.0","0.081424","2.52106","11.3184","0.359841","0.447126","0.055107","31.5071","6.22568","0.423451","0.134331","300.0","2.12005","88.9413","0.548173","300.0","0.77225","300.0","0.073895","1.09717","52.1398","0.166623","0.256189","70.5517","56.7041","63.525","31.1648","73.6433","300.0","0.069383","65.3244","29.4487","0.781873","0.415172","0.123482","26.3154","102.478","0.083011","29.8177","67.7884","0.720174","0.05086","31.678","0.080171"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n024_goal003.cnf","6682825","0.016851","0.22572","11.1981","1.19325","3.25259","1.42411","7.61348","4.39533","0.109812","3.53206","1.74056","0.218324","2.94826","0.104922","5.64871","0.108662","0.046133","0.180428","0.27232","0.100085","8.02288","0.204182","0.074388","0.112647","0.241561","1.59117","0.07414","0.08167","0.129651","0.547746","1.46258","1.52002","0.084211","2.59119","0.018092","3.12671","3.73398","2.08518","0.102554","2.59797","0.052414","1.78495","0.023951","1.45958","2.44497","0.221017","0.110356","0.032133","0.040098","0.039767","0.130528","0.114748","0.604779","0.041065","0.031113","1.84003","0.217508","0.082006","0.265982","0.866642","0.157324","0.196083","0.045539","2.78328","0.176394","0.102259","0.037712","20.7924","0.144901","1.39097","0.089822","0.428257","0.086781","3.86722","0.028256","0.197919","1.65285","0.029961","0.101024","1.51296","4.49139","1.41336","1.44821","0.68308","0.287997","0.069175","0.932226","3.36089","0.141697","0.068593","0.017729","1.44843","3.01002","0.03063","1.37395","1.44062","0.137637","0.034954","1.52088","0.107123"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal002.cnf","9989614","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal009.cnf","4005511","0.008285","0.027466","0.15414","0.165555","0.011042","0.113528","0.117807","0.010803","0.015309","0.010999","0.010934","0.01931","0.038538","0.006869","0.095559","0.027045","0.008841","0.025498","0.027058","0.015388","0.020524","0.026624","0.027318","0.005963","0.010179","0.025454","0.006545","0.025312","0.02376","0.035631","0.111864","0.045828","0.029759","0.010936","0.00595","0.010568","0.177401","0.052807","0.024539","0.037078","0.009733","0.027068","0.007278","0.100174","0.038993","0.007928","0.024008","0.008653","0.008416","0.009629","0.009291","0.02782","0.044106","0.006998","0.005512","0.041548","0.023631","0.00828","0.026703","0.039106","0.023653","0.01023","0.006514","0.191089","0.027444","0.023735","0.005568","0.026925","0.016227","0.111218","0.027366","0.031061","0.029708","0.010685","0.005506","0.014186","0.176999","0.006719","0.008982","0.024648","0.111748","0.108671","0.157095","0.050658","0.024233","0.00689","0.038107","0.11415","0.027534","0.023763","0.005868","0.106595","0.092975","0.009269","0.110412","0.120439","0.028204","0.006641","0.157887","0.005588"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal006.cnf","15832683","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","220.368","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal001.cnf","2416130","1.28949","0.143345","12.1905","4.86915","2.47824","8.03424","12.0754","148.127","0.090384","29.6404","149.04","0.325244","11.8554","1.99455","16.6464","0.096467","0.113347","0.144493","3.44258","0.088279","2.62693","0.197211","0.823971","2.47157","2.08436","233.967","0.124036","0.11327","1.05588","10.5364","20.1789","45.9402","0.179063","198.333","0.083952","300.0","12.4284","4.82241","300.0","8.79442","0.113218","300.0","0.134405","1.22497","17.4961","1.16694","0.129195","0.173659","1.09451","0.099173","0.111517","0.129433","0.407865","0.09712","0.158433","13.3975","0.856494","0.17791","0.306334","1.9132","0.105225","0.124267","0.083468","6.56023","0.816177","0.08835","0.125938","4.38894","1.15743","17.6304","0.091071","1.18437","0.156202","112.087","0.169864","0.153274","3.00096","0.06774","0.151257","176.407","13.3281","7.33849","10.3599","8.86621","300.0","0.124923","3.19612","6.88777","0.124276","0.105933","0.114602","2.46044","4.18764","300.0","8.19714","20.1204","0.095593","0.097126","6.39187","0.075995"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal005.cnf","7968257","300.0","300.0","300.0","300.0","178.587","300.0","300.0","300.0","11.2975","300.0","300.0","300.0","300.0","300.0","300.0","18.4942","199.413","300.0","300.0","156.467","300.0","77.0298","300.0","300.0","300.0","300.0","23.2893","187.389","300.0","300.0","300.0","300.0","300.0","300.0","90.1358","300.0","300.0","300.0","300.0","300.0","91.4571","300.0","89.4837","239.702","300.0","300.0","300.0","300.0","300.0","65.5993","39.7595","300.0","169.991","178.254","300.0","300.0","300.0","300.0","223.168","300.0","156.977","300.0","209.834","300.0","300.0","63.0899","300.0","300.0","300.0","300.0","156.466","300.0","300.0","300.0","300.0","300.0","300.0","27.5433","300.0","300.0","300.0","300.0","300.0","300.0","300.0","40.2769","300.0","300.0","26.0456","77.0992","32.5058","300.0","300.0","300.0","300.0","300.0","23.5208","263.246","300.0","27.1635"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal003.cnf","6377129","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal007.cnf","15734437","0.027061","0.221712","7.09849","9.54126","0.316659","9.08207","8.70988","0.261848","0.099883","0.28901","0.336378","0.19033","6.71099","1.59292","5.32371","0.218408","0.039596","0.22685","1.1737","0.154851","127.394","0.599476","0.234151","1.15119","0.256242","3.73324","0.138968","0.208272","4.05","2.65458","8.65291","3.1053","0.200705","0.270204","0.03159","0.310312","8.49972","6.14414","0.35296","3.63019","0.076316","5.73256","0.048531","7.84738","4.80696","3.29197","0.165792","0.035267","0.048018","0.025029","0.180647","0.264829","3.48443","0.028656","0.042738","3.48097","0.600119","0.031228","0.834927","2.75935","0.187072","0.071331","0.031149","10.1242","3.41753","0.19654","0.104318","300.0","0.191751","8.39947","0.209328","1.23768","0.195329","0.267399","0.029304","0.28303","9.57503","0.031122","0.106864","3.29906","8.07422","7.81616","6.3409","3.15743","5.29156","0.028283","1.25401","8.01913","0.380291","0.177528","0.02851","7.99051","13.8321","0.048194","7.85461","8.5181","0.260108","0.029204","6.24908","0.030096"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal005.cnf","7533118","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal005.cnf","4451275","0.016854","0.131604","2.58428","2.47153","3.59293","2.34312","2.43796","1.06097","0.071523","1.05971","1.41651","0.08576","4.73407","0.256254","2.54644","0.130117","0.045801","0.117563","0.571919","0.086268","25.9904","0.296106","0.130852","0.34603","0.283643","0.500158","0.02462","0.104623","0.414039","1.25933","2.24577","1.24979","0.114155","1.86491","0.020567","1.60405","2.5583","2.98461","0.16346","1.46514","0.037768","0.542517","0.024117","2.4411","1.26422","0.311558","0.094593","0.021466","0.031855","0.017925","0.130072","0.142093","1.40181","0.018392","0.033822","1.3496","0.526586","0.024078","0.429184","1.44724","0.117905","0.043337","0.020427","2.71664","0.522972","0.115785","0.053062","17.1337","0.21974","2.90734","0.113999","0.477651","0.114534","2.56564","0.019771","0.222995","2.7578","0.018538","0.147247","0.415047","2.30088","2.42448","2.23571","1.86239","0.467801","0.021755","2.07773","2.34433","0.172367","0.101316","0.021615","2.27743","5.69367","0.030007","2.37601","3.05854","0.171095","0.018485","2.1607","0.021448"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal007.cnf","5360880","86.4999","300.0","300.0","300.0","300.0","300.0","300.0","300.0","63.2628","300.0","300.0","300.0","300.0","300.0","300.0","101.36","84.9413","300.0","300.0","69.0211","300.0","132.208","14.9807","300.0","300.0","300.0","91.2238","181.558","300.0","300.0","300.0","300.0","10.1306","300.0","174.045","300.0","300.0","300.0","300.0","300.0","1.34868","300.0","64.8844","300.0","300.0","300.0","300.0","61.1883","300.0","300.0","27.3599","140.04","300.0","5.24619","300.0","300.0","300.0","175.014","300.0","300.0","10.7132","134.25","1.42009","300.0","300.0","217.939","14.352","300.0","300.0","300.0","30.2117","300.0","126.304","300.0","20.0088","300.0","300.0","49.9297","108.449","300.0","300.0","300.0","300.0","300.0","300.0","38.2922","300.0","300.0","123.533","119.133","300.0","300.0","300.0","300.0","300.0","300.0","300.0","121.5","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal003.cnf","1361939","300.0","300.0","300.0","300.0","32.7681","300.0","300.0","300.0","23.314","245.254","300.0","300.0","300.0","53.5341","300.0","201.796","203.209","300.0","300.0","55.9099","300.0","31.0755","300.0","67.2191","48.6387","300.0","57.5907","300.0","300.0","300.0","300.0","300.0","9.25428","300.0","300.0","300.0","300.0","300.0","300.0","300.0","267.288","300.0","179.747","34.1177","300.0","300.0","28.3867","300.0","300.0","32.6144","13.7939","104.644","70.0523","111.786","253.198","300.0","300.0","300.0","122.823","300.0","15.4583","103.912","52.8677","300.0","300.0","1.41974","81.5031","300.0","53.5679","300.0","238.543","300.0","300.0","300.0","300.0","135.504","300.0","13.9445","16.1378","300.0","300.0","300.0","300.0","300.0","300.0","29.8991","300.0","300.0","3.92641","183.611","64.9795","300.0","300.0","300.0","118.756","300.0","7.34844","150.783","300.0","113.606"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal006.cnf","6128497","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal002.cnf","5834372","0.002554","0.00619","0.010405","0.008974","0.004265","0.009955","0.008402","0.004198","0.004753","0.003955","0.003013","0.004504","0.007963","0.003468","0.009753","0.007273","0.002677","0.006389","0.007083","0.005957","0.00601","0.006417","0.006849","0.002774","0.004957","0.006568","0.002632","0.006657","0.010508","0.007278","0.008896","0.008081","0.006253","0.004432","0.00327","0.004545","0.01036","0.01095","0.005706","0.008896","0.002915","0.007027","0.002687","0.010734","0.007278","0.002618","0.006552","0.002558","0.004465","0.004169","0.004127","0.006208","0.011103","0.003778","0.002867","0.009068","0.006079","0.002446","0.006009","0.007068","0.006598","0.003444","0.002261","0.009196","0.00905","0.005758","0.002472","0.005833","0.004964","0.009708","0.005356","0.008753","0.006247","0.004487","0.003794","0.00478","0.008596","0.002901","0.003936","0.005483","0.008906","0.009766","0.009499","0.009102","0.00669","0.003712","0.006555","0.010376","0.005853","0.005114","0.003486","0.009051","0.007887","0.003428","0.009509","0.01007","0.006815","0.002667","0.0082","0.002693"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal008.cnf","1219488","67.4821","300.0","300.0","300.0","300.0","300.0","300.0","300.0","4.32478","300.0","300.0","300.0","300.0","300.0","300.0","132.978","31.3206","300.0","300.0","26.943","300.0","44.3653","12.7294","300.0","300.0","300.0","18.4657","7.04559","300.0","300.0","300.0","300.0","102.595","300.0","5.48471","300.0","300.0","300.0","300.0","300.0","7.23532","300.0","5.37186","300.0","300.0","300.0","2.78969","16.5201","226.744","4.69643","26.4437","59.9368","219.339","29.2938","31.9419","300.0","300.0","222.135","76.7899","300.0","80.2117","15.4958","1.99587","300.0","300.0","37.621","4.2056","300.0","300.0","300.0","14.8325","300.0","51.9177","300.0","26.9756","300.0","300.0","14.2591","13.0096","300.0","300.0","300.0","300.0","300.0","300.0","48.5773","300.0","300.0","53.7211","48.9241","0.75959","300.0","300.0","300.0","300.0","300.0","33.0374","1.65502","300.0","71.2056"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n017_goal010.cnf","10051036","0.004189","0.022359","0.069539","0.127736","0.008101","0.067337","0.074878","0.007885","0.012574","0.00734","0.007197","0.014431","0.025687","0.004395","0.071441","0.022625","0.007984","0.019992","0.017777","0.013032","0.012661","0.023338","0.022545","0.006176","0.00867","0.022436","0.005222","0.021727","0.018956","0.025379","0.07121","0.030341","0.021962","0.007775","0.005843","0.006904","0.078187","0.029973","0.019506","0.02583","0.007025","0.02115","0.005945","0.060561","0.025197","0.006936","0.019526","0.005924","0.007287","0.007685","0.007106","0.022333","0.029678","0.005965","0.004664","0.027601","0.020621","0.006782","0.019936","0.025042","0.018811","0.008494","0.004319","0.142379","0.023115","0.018565","0.005143","0.014221","0.012501","0.07716","0.017906","0.020075","0.022299","0.008135","0.005514","0.010161","0.108279","0.005256","0.007946","0.020513","0.067188","0.068492","0.07062","0.031057","0.020912","0.005368","0.020873","0.069849","0.019553","0.019655","0.005079","0.06309","0.065089","0.007954","0.06749","0.084368","0.02265","0.004608","0.069974","0.008899"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal005.cnf","14969632","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal006.cnf","502458","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n054_goal006.cnf","2145872","18.8901","25.8062","300.0","300.0","141.703","300.0","300.0","300.0","37.7858","300.0","300.0","300.0","300.0","300.0","300.0","10.2527","10.6721","18.4643","300.0","14.2821","300.0","15.5953","2.21315","300.0","300.0","300.0","11.4582","1.19769","300.0","300.0","300.0","300.0","12.6689","300.0","21.6485","300.0","300.0","300.0","300.0","300.0","6.74595","300.0","33.9876","200.831","300.0","300.0","11.9163","14.3843","4.27427","5.34006","19.9705","32.9999","66.5298","5.64154","23.5448","300.0","300.0","11.1072","33.4665","300.0","29.1378","34.8084","6.02174","300.0","300.0","5.03872","2.5842","300.0","300.0","300.0","4.66049","300.0","21.734","300.0","9.67088","18.9113","300.0","7.77828","33.442","300.0","300.0","300.0","300.0","300.0","300.0","5.18246","300.0","300.0","49.9662","5.36324","0.173277","270.716","300.0","300.0","300.0","300.0","15.181","0.848879","300.0","8.22339"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal005.cnf","7799786","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal004.cnf","512524","0.043331","0.459848","26.1281","36.0601","12.7075","39.9502","67.9207","300.0","0.852012","156.142","300.0","118.142","300.0","14.0313","170.622","1.72396","1.0045","2.70635","20.0424","1.58093","300.0","1.06846","1.19404","15.1171","13.8537","146.056","0.784915","1.06687","19.3424","45.6712","51.7324","74.3676","0.304082","300.0","0.061034","300.0","67.7293","101.853","0.415584","18.2197","0.381763","300.0","0.462419","17.6648","53.6601","2.90703","0.320849","0.138505","0.197097","0.057857","3.92245","3.76037","4.84579","0.246355","0.477141","21.5941","62.3799","1.41128","1.93041","19.4112","0.675454","1.92","0.040764","35.3338","19.9745","0.251786","0.784195","300.0","16.1213","142.735","0.332757","2.88763","0.874887","300.0","0.154251","0.840342","101.682","1.20494","2.35566","212.43","83.7424","36.953","111.477","56.8097","300.0","0.802334","89.4673","300.0","0.835103","0.327741","0.401238","27.0388","46.2449","0.094926","60.9274","30.6734","0.812798","0.276456","161.16","0.119668"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal002.cnf","12345413","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal010.cnf","14040760","0.066837","0.72706","64.9303","57.661","42.9057","56.664","71.7807","300.0","0.265399","300.959","300.0","0.23758","111.509","293.451","36.4719","0.732406","0.209853","0.456549","5.39207","0.734297","300.0","1.8861","0.584509","300.0","300.0","300.0","0.081436","0.513859","4.16522","15.7226","40.9049","18.6768","0.524653","2.43316","0.061764","300.0","70.1954","31.192","1.02036","15.3535","0.154249","1.73959","0.750634","40.4644","15.1569","288.697","0.464997","0.100914","0.112497","0.055977","0.728054","0.68761","12.3292","0.084897","0.089947","14.8732","292.681","0.069966","4.08539","13.3478","0.649339","0.161684","0.058442","62.2162","52.3321","0.556822","0.097176","300.0","1.47283","48.5726","1.53885","300.0","0.559548","222.481","0.062691","1.26217","63.775","0.07285","0.119806","300.0","43.0803","38.1031","40.6331","16.7112","300.0","0.096878","14.4448","42.174","1.16623","0.462171","0.070755","41.6503","75.0996","0.11637","42.2919","38.513","4.17","0.062998","41.5175","0.073684"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n028_goal008.cnf","6812008","0.01745","0.143815","2.29068","3.98051","0.082891","2.27378","2.22346","0.070081","0.088103","0.076319","0.087736","0.071111","2.80343","0.055149","2.7506","0.148453","0.051337","0.099791","0.488811","0.077227","4.67376","0.152228","0.123596","0.058172","0.070794","0.121726","0.101849","0.118427","0.161704","1.1851","2.57478","0.955882","0.134207","0.066778","0.018337","0.069635","2.51101","0.907421","0.16088","0.802511","0.044497","0.144187","0.023291","2.12578","0.8047","0.087417","0.101368","0.019682","0.028829","0.015693","0.069447","0.127737","0.806696","0.018686","0.022562","0.905949","0.15836","0.018356","0.13474","0.840588","0.111866","0.088867","0.016604","2.78078","0.161347","0.106568","0.046021","5.33339","0.123098","1.8416","0.103564","0.573463","0.11558","0.063856","0.018015","0.08089","2.86928","0.017282","0.076294","0.132189","2.28222","2.25501","2.32482","1.0162","0.133133","0.021583","0.531612","2.35296","0.134371","0.105574","0.018634","2.18394","5.38066","0.029068","2.19503","1.99922","0.12664","0.018803","2.34695","0.019164"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal007.cnf","15917270","0.067166","0.752512","161.586","135.977","100.066","68.1393","135.405","300.0","0.830466","300.0","300.0","24.3506","160.213","300.0","300.0","0.874778","0.170991","0.577665","34.4618","0.629287","300.0","5.8476","0.608717","300.0","300.0","300.0","0.588046","0.663276","53.8763","108.518","63.5174","61.6753","1.68606","300.0","0.067059","300.0","147.188","71.8973","1.27977","24.26","0.115854","300.0","0.214628","65.8008","50.0054","108.631","0.499348","0.15693","0.121282","0.060374","4.96189","1.81649","21.797","0.072827","0.114512","33.1815","300.0","0.090278","5.14242","23.1899","0.687894","0.679042","0.071","78.2586","102.436","0.6842","0.218424","300.0","300.0","56.502","0.835643","300.0","0.730871","300.0","0.068656","2.74914","108.014","0.345888","3.45552","265.457","117.34","62.6278","76.0262","71.8344","300.0","0.107291","137.216","161.749","2.15285","0.496229","0.114875","64.2569","96.3834","0.122897","67.4624","60.8859","5.49408","0.253187","73.717","0.93465"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal009.cnf","7242059","0.020123","0.202038","3.79524","5.86421","0.4042","3.84625","3.33135","0.337632","0.115288","0.38673","0.317769","0.100204","2.31206","0.095252","4.52293","0.158556","0.078045","0.140952","0.427618","0.080393","10.3679","0.188913","0.15415","0.102044","0.303589","0.153897","0.081536","0.135471","0.219053","1.12809","3.98978","1.43342","0.171269","0.289684","0.021653","0.345098","3.67716","0.993025","0.197581","1.14083","0.062973","0.189072","0.077775","3.57037","1.18982","0.13403","0.121047","0.022737","0.034591","0.019257","0.105126","0.194568","1.39717","0.02148","0.026103","1.32692","0.255528","0.026596","0.174367","1.23953","0.153518","0.055105","0.020495","3.45284","0.241425","0.152472","0.171596","4.90066","0.113565","3.97355","0.149948","0.662366","0.174829","0.268049","0.021814","0.210401","4.81064","0.024407","0.073822","0.171456","3.64178","3.75927","3.88066","1.38833","0.166895","0.024488","0.723521","3.7826","0.166632","0.138888","0.022634","3.62156","10.572","0.03797","3.74644","4.24675","0.16531","0.023546","3.89886","0.028575"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal001.cnf","4718255","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal003.cnf","1714006","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal003.cnf","14900511","0.002713","0.010069","0.024771","0.022394","0.0046","0.022351","0.023465","0.004127","0.006072","0.00421","0.003908","0.007936","0.013945","0.002913","0.024343","0.010143","0.003927","0.008512","0.008035","0.007084","0.0069","0.009426","0.008749","0.004486","0.005056","0.009321","0.003092","0.008747","0.008676","0.013677","0.024445","0.013039","0.00834","0.004232","0.002734","0.003946","0.024726","0.014415","0.008652","0.014391","0.003086","0.009206","0.002874","0.025018","0.012654","0.003382","0.009426","0.0036","0.003747","0.003431","0.003954","0.010077","0.012995","0.004603","0.003575","0.01264","0.008541","0.003365","0.008546","0.013068","0.010239","0.005208","0.003032","0.025794","0.009486","0.00814","0.003042","0.00676","0.005984","0.02027","0.008431","0.014403","0.009084","0.005443","0.003015","0.005599","0.023392","0.002801","0.00575","0.009357","0.023173","0.023375","0.025606","0.014555","0.008183","0.003147","0.008406","0.023383","0.008689","0.009219","0.004264","0.022502","0.018845","0.005192","0.023492","0.020925","0.009554","0.004152","0.022538","0.004183"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal009.cnf","13620622","0.013259","0.100002","1.47002","1.92548","0.047159","1.32907","1.41959","0.039684","0.047937","0.041232","0.045183","0.059643","0.757986","0.025689","1.37456","0.101455","0.026201","0.085108","0.152913","0.056819","1.38956","0.120842","0.095677","0.029789","0.042274","0.095368","0.019557","0.081023","0.106065","0.395605","1.43775","0.450092","0.092087","0.043056","0.014056","0.040166","1.45867","0.876445","0.107583","0.44146","0.02122","0.106244","0.01908","1.22452","0.427082","0.04154","0.089691","0.023837","0.022935","0.024735","0.035543","0.110103","0.360104","0.014434","0.016321","0.444525","0.097839","0.021814","0.095723","0.431607","0.097995","0.040558","0.014027","1.90446","0.098892","0.087236","0.039745","1.26519","0.100606","1.31737","0.082973","0.392157","0.086165","0.040515","0.015164","0.047953","1.52459","0.013876","0.024794","0.095787","1.36363","1.29541","1.41614","0.488016","0.09132","0.014334","0.289458","1.4023","0.095466","0.084372","0.01433","1.24006","1.66695","0.023373","1.28759","1.39574","0.102089","0.014737","1.41782","0.013897"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal009.cnf","3369589","128.852","62.9024","300.0","300.0","300.0","300.0","300.0","300.0","39.1799","300.0","300.0","300.0","300.0","300.0","300.0","7.53179","6.70708","300.0","300.0","2.02599","300.0","106.754","163.373","300.0","300.0","300.0","39.3416","15.9607","300.0","300.0","300.0","300.0","168.793","300.0","51.3172","300.0","300.0","300.0","300.0","300.0","15.3441","300.0","2.23518","300.0","300.0","300.0","35.0657","16.5382","300.0","62.6286","56.5785","8.97445","266.103","33.1126","18.6411","300.0","300.0","44.7792","94.5132","300.0","27.7774","50.5658","14.0727","300.0","300.0","8.39994","5.03691","300.0","300.0","300.0","12.7745","300.0","13.1927","300.0","182.346","57.7089","300.0","0.507891","9.61424","300.0","300.0","300.0","300.0","300.0","300.0","0.383776","300.0","300.0","48.6847","6.83695","17.5023","300.0","300.0","300.0","300.0","300.0","144.453","0.33685","300.0","11.4662"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal004.cnf","12350697","0.319532","8.54596","93.1072","22.3494","27.6443","300.0","300.0","300.0","0.312751","201.34","300.0","70.481","300.0","24.8383","146.128","1.26777","0.17258","3.56735","122.987","1.76593","300.0","2.66039","0.459363","29.9233","35.0408","300.0","0.311322","0.906086","2.28108","51.7377","81.6061","96.3199","0.690183","300.0","1.01165","300.0","96.3366","300.0","300.0","18.7715","0.651569","300.0","1.08928","20.9049","29.4057","31.4612","0.347797","0.160788","0.352453","1.25128","4.21642","1.5444","6.82785","0.25791","1.45348","40.3113","162.357","2.18572","1.78004","19.3836","2.06069","4.75605","0.448395","95.8572","16.0463","0.44861","7.05964","18.5323","1.4716","75.0596","0.242881","3.48","1.87606","300.0","4.28405","0.826621","130.707","0.498368","0.274597","300.0","106.317","162.282","40.2885","62.1421","300.0","0.701463","100.978","37.2911","0.616408","1.10449","0.62786","27.5949","58.8398","300.0","64.615","185.678","0.814025","7.92282","39.8037","0.282457"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n050_goal007.cnf","9262350","2.04989","3.20372","300.0","127.456","105.462","209.941","292.442","300.0","0.802569","300.0","300.0","34.8196","300.0","300.0","300.0","1.26994","0.361629","14.0506","21.6213","7.33835","300.0","13.5096","0.847978","300.0","300.0","16.5463","0.905133","0.959015","300.0","300.0","120.393","170.737","1.1771","300.0","0.096674","300.0","300.0","300.0","2.6705","61.5291","0.490844","300.0","0.63326","137.262","183.306","110.762","0.72615","0.311368","0.380045","0.093216","3.91846","3.18611","28.1589","0.158732","0.404545","153.423","300.0","0.336385","11.48","110.456","1.44998","1.73599","0.178655","124.235","204.255","1.26616","0.789011","300.0","6.03654","300.0","0.745766","300.0","0.878495","300.0","1.12309","2.36566","234.963","0.704864","0.264809","90.2591","159.807","300.0","300.0","146.823","300.0","0.126311","190.021","300.0","2.83654","1.64883","0.316343","120.271","267.428","0.172871","161.041","300.0","6.75521","0.397085","268.887","0.40553"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n010_goal006.cnf","12144527","0.002104","0.005442","0.007948","0.008021","0.002331","0.007709","0.006704","0.002341","0.003452","0.003748","0.003799","0.004075","0.008674","0.002336","0.00752","0.004812","0.002485","0.005837","0.004215","0.004775","0.003286","0.006278","0.005596","0.003388","0.002832","0.005379","0.002439","0.005645","0.005718","0.006559","0.0061","0.005389","0.005716","0.002639","0.002103","0.002414","0.00653","0.005833","0.00548","0.005621","0.003261","0.006471","0.003352","0.00767","0.005785","0.002457","0.010281","0.00238","0.002639","0.002433","0.002294","0.005716","0.006057","0.002236","0.00219","0.00639","0.005074","0.002711","0.00643","0.00512","0.005839","0.002949","0.002174","0.010934","0.004625","0.004772","0.00214","0.002913","0.004391","0.006202","0.005236","0.004506","0.005763","0.00269","0.003025","0.002916","0.007708","0.003752","0.002913","0.005663","0.007407","0.00612","0.007257","0.004915","0.004658","0.003066","0.003888","0.007611","0.004746","0.004679","0.002097","0.006557","0.006979","0.004378","0.006175","0.008276","0.004542","0.002161","0.007198","0.001954"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal004.cnf","1387352","0.005096","0.019715","0.109009","0.089095","0.008475","0.098395","0.093999","0.008046","0.011561","0.007952","0.00938","0.014342","0.050747","0.004923","0.090978","0.020664","0.007449","0.018361","0.025179","0.012279","0.022034","0.020685","0.019551","0.005862","0.008692","0.021164","0.005814","0.017273","0.017917","0.044931","0.095429","0.062475","0.01869","0.007555","0.005105","0.008036","0.097839","0.052908","0.019065","0.045771","0.006823","0.021511","0.006442","0.098628","0.041945","0.005709","0.019107","0.006024","0.0098","0.006147","0.007436","0.021642","0.057325","0.005549","0.00547","0.045567","0.019321","0.007297","0.020967","0.044646","0.019197","0.009211","0.004856","0.094863","0.020608","0.017657","0.004825","0.032305","0.013095","0.086689","0.017044","0.042355","0.018445","0.008502","0.004758","0.01021","0.110646","0.006404","0.007965","0.018972","0.094739","0.093295","0.090027","0.05006","0.018925","0.005451","0.028958","0.110986","0.019557","0.017702","0.005885","0.094532","0.100627","0.006757","0.097232","0.094179","0.020571","0.005404","0.090665","0.004747"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal008.cnf","11484321","0.020031","0.148159","2.92735","4.36279","0.351366","3.02078","2.99992","0.326388","0.094101","0.378499","0.367457","0.074678","4.32442","0.102257","3.29816","0.144374","0.028945","0.118676","0.384427","0.077895","9.94006","0.173817","0.133059","0.104763","0.354689","0.177465","0.070633","0.116661","0.223422","1.0458","3.09498","1.44182","0.129032","0.324673","0.020443","0.320183","3.35513","3.59075","0.164444","1.18267","0.028602","0.1787","0.149585","2.99416","0.965544","0.136873","0.134349","0.0214","0.032558","0.017009","0.098541","0.177884","1.15922","0.019611","0.025049","1.19554","0.262618","0.024672","0.193833","1.03795","0.137889","0.062842","0.018763","3.96532","0.214628","0.117087","0.181195","11.1687","0.210603","3.18274","0.119842","0.624462","0.129658","0.349631","0.019848","0.180238","3.87109","0.021719","0.036823","0.146719","3.05521","2.98086","2.88951","1.34785","0.1597","0.022181","1.82655","3.11914","0.157818","0.120229","0.020542","2.96707","8.72646","0.032473","3.03051","3.32994","0.17952","0.019395","2.95701","0.019805"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal008.cnf","16528604","37.3886","300.0","300.0","300.0","300.0","300.0","300.0","300.0","112.181","300.0","300.0","300.0","300.0","300.0","300.0","5.27478","40.9494","74.7246","300.0","14.7817","300.0","65.279","3.951","300.0","300.0","300.0","3.81567","12.7389","300.0","300.0","300.0","300.0","100.864","300.0","1.4767","300.0","300.0","300.0","300.0","300.0","10.9148","300.0","4.09599","300.0","300.0","300.0","5.18407","184.109","14.1106","1.1271","70.5961","104.411","231.683","18.6949","61.4842","300.0","300.0","89.6677","215.804","300.0","29.7856","102.906","6.21199","300.0","300.0","35.5338","148.597","300.0","300.0","300.0","12.1843","300.0","29.3819","300.0","37.5746","285.381","300.0","65.3956","300.0","300.0","300.0","300.0","300.0","300.0","300.0","59.7662","300.0","300.0","226.952","26.1417","16.4778","300.0","300.0","300.0","300.0","300.0","53.6686","3.38886","300.0","17.3973"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal004.cnf","3901574","300.0","300.0","300.0","300.0","156.35","300.0","300.0","300.0","120.908","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","78.8109","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","188.124","300.0","300.0","43.067","300.0","300.0","300.0","300.0","300.0","300.0","125.236","300.0","108.384","300.0","300.0","258.119","300.0","300.0","300.0","300.0","6.90918","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","79.813","300.0","300.0","300.0","55.1079","300.0","247.414","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n061_goal008.cnf","10561021","1.96336","2.80946","300.0","300.0","170.689","300.0","300.0","300.0","5.88192","300.0","300.0","300.0","300.0","300.0","300.0","5.87902","1.58574","8.72714","300.0","1.09239","300.0","16.3708","16.2577","300.0","300.0","300.0","1.63887","2.04844","300.0","300.0","300.0","300.0","4.98833","300.0","4.26653","300.0","300.0","300.0","300.0","300.0","1.53019","300.0","0.911567","300.0","300.0","300.0","2.79174","1.54195","7.71472","0.69815","8.55647","10.3735","108.753","2.55643","0.68774","300.0","300.0","5.33816","26.666","300.0","15.6703","5.76292","2.69942","300.0","80.0664","2.05779","1.44555","300.0","300.0","300.0","14.658","300.0","2.5871","300.0","3.47908","16.3556","300.0","1.86213","4.98911","300.0","300.0","300.0","300.0","300.0","300.0","4.20763","300.0","300.0","8.99721","2.54516","0.358124","300.0","300.0","300.0","300.0","300.0","4.58108","0.26166","300.0","6.8164"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal003.cnf","14129920","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal005.cnf","6827429","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","178.842","300.0","300.0","300.0","300.0","300.0","300.0","167.179","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","109.445","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","128.428","300.0","300.0","300.0","287.647","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","108.663","300.0","300.0","300.0","300.0","97.141","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","243.159","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal007.cnf","13332410","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","171.506","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal003.cnf","4730304","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal010.cnf","4854431","17.2203","18.9123","300.0","300.0","300.0","300.0","300.0","300.0","2.38529","300.0","300.0","300.0","300.0","300.0","300.0","6.99882","0.717708","3.22279","300.0","1.26456","300.0","29.9482","3.09047","300.0","300.0","300.0","0.865037","4.1486","300.0","300.0","300.0","300.0","3.16869","300.0","0.367562","300.0","300.0","300.0","300.0","300.0","1.1332","300.0","1.04166","300.0","300.0","300.0","2.31574","0.972456","12.1496","0.478574","16.1664","13.4807","244.814","0.80674","0.916259","300.0","300.0","0.483419","65.5591","300.0","5.05841","9.23237","3.31846","300.0","300.0","5.02204","3.07845","300.0","300.0","300.0","4.26256","300.0","3.90081","300.0","8.58304","26.7162","300.0","4.71444","6.22158","300.0","300.0","300.0","300.0","300.0","300.0","2.34467","300.0","300.0","14.526","2.59298","0.680574","300.0","300.0","300.0","300.0","300.0","18.1003","0.358119","300.0","9.66105"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal006.cnf","3724053","0.00231","0.00781","0.01038","0.011922","0.003012","0.009573","0.011269","0.003081","0.005677","0.003482","0.00335","0.005082","0.006554","0.002288","0.01151","0.007349","0.002627","0.007895","0.006649","0.00538","0.005107","0.007841","0.007585","0.004058","0.00306","0.007366","0.002338","0.008008","0.006333","0.007095","0.010357","0.00704","0.006865","0.003236","0.002312","0.002919","0.011094","0.008329","0.007256","0.008693","0.003926","0.007502","0.002618","0.011021","0.00718","0.004234","0.006538","0.003207","0.003667","0.002718","0.002585","0.00631","0.007578","0.002594","0.00257","0.006757","0.007833","0.002866","0.007019","0.007694","0.006918","0.004002","0.002461","0.012357","0.006376","0.007209","0.002506","0.003818","0.004886","0.011074","0.006328","0.006242","0.008143","0.00416","0.002399","0.004448","0.01185","0.002765","0.003637","0.006407","0.010255","0.008967","0.008846","0.008054","0.006454","0.00243","0.005253","0.010881","0.006937","0.006915","0.002316","0.00895","0.009737","0.005005","0.009593","0.012522","0.005845","0.002339","0.009813","0.002542"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal005.cnf","2009713","300.0","300.0","300.0","300.0","238.419","300.0","300.0","300.0","13.9724","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","101.432","119.336","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","140.659","300.0","300.0","300.0","300.0","300.0","300.0","300.0","59.4909","300.0","247.568","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.2569","300.0","300.0","300.0","300.0","61.1999","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","294.911","222.098","300.0","300.0","300.0","300.0","300.0","300.0","300.0","114.481","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal009.cnf","11015385","0.011658","0.061901","0.590392","0.726486","0.024334","0.533341","0.606086","0.022785","0.031154","0.026598","0.026356","0.036195","0.258734","0.01202","0.632945","0.064977","0.015102","0.054695","0.101396","0.035794","0.189192","0.079462","0.063779","0.01245","0.024249","0.058849","0.011113","0.059804","0.054533","0.167553","0.609848","0.203723","0.060926","0.024659","0.010167","0.025805","0.637858","0.24154","0.05993","0.172409","0.017341","0.078084","0.013331","0.528131","0.170645","0.01881","0.053179","0.015946","0.017536","0.01828","0.021301","0.06534","0.169168","0.011984","0.012973","0.203279","0.055138","0.01495","0.064138","0.190303","0.052852","0.023574","0.010565","0.909793","0.066896","0.054172","0.011667","0.225974","0.036774","0.506533","0.050691","0.143411","0.061515","0.023816","0.010549","0.031611","0.814678","0.011319","0.01863","0.058797","0.548457","0.545933","0.559566","0.226971","0.056325","0.009799","0.136292","0.54245","0.059697","0.056305","0.01021","0.522695","0.520269","0.016448","0.542052","0.543255","0.062543","0.010378","0.564138","0.010877"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n035_goal001.cnf","11360866","300.0","51.5894","300.0","300.0","30.7982","300.0","300.0","300.0","12.6878","300.0","300.0","66.8787","300.0","300.0","300.0","9.59656","10.8625","26.0032","300.0","7.42707","300.0","15.4385","300.0","300.0","300.0","300.0","13.8278","24.7817","300.0","300.0","300.0","300.0","9.32477","300.0","8.08577","300.0","300.0","300.0","300.0","300.0","10.5009","300.0","26.223","33.7238","300.0","300.0","11.2182","31.9068","300.0","10.3061","13.8454","10.6363","14.913","13.4609","90.9075","300.0","300.0","14.6488","27.9376","300.0","25.6698","10.7953","11.8173","300.0","300.0","8.14452","22.8519","300.0","300.0","300.0","4.93514","300.0","52.9135","300.0","37.5198","8.20725","300.0","6.58873","20.4217","300.0","300.0","300.0","300.0","300.0","300.0","8.56939","300.0","300.0","9.79476","15.1941","13.8586","56.8467","300.0","300.0","300.0","300.0","3.90393","11.9952","300.0","7.37639"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal010.cnf","4916300","0.011924","0.083357","1.04249","1.59458","0.038162","1.1018","1.07524","0.034993","0.041447","0.041621","0.042058","0.047172","0.412114","0.018029","0.969763","0.084744","0.019478","0.077713","0.134856","0.042993","0.36155","0.0989","0.084514","0.015152","0.038411","0.077474","0.01462","0.069583","0.066994","0.238138","0.981755","0.312217","0.080103","0.036839","0.012522","0.02901","1.12008","0.391967","0.077824","0.253003","0.019056","0.088437","0.015728","0.925623","0.256809","0.025733","0.067753","0.019624","0.023222","0.021646","0.033841","0.085325","0.267133","0.01365","0.014654","0.281987","0.075145","0.019695","0.083616","0.249307","0.071081","0.038127","0.01191","1.4741","0.083737","0.068042","0.015498","0.778106","0.049056","0.794291","0.064674","0.223951","0.081132","0.037173","0.013208","0.044576","1.37808","0.01264","0.021587","0.078195","0.90534","0.940939","0.903498","0.392614","0.078621","0.012369","0.216592","0.991689","0.076851","0.072094","0.012709","0.910917","0.901069","0.020747","1.01582","0.871795","0.084343","0.012457","0.916218","0.012402"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal005.cnf","13045471","0.002896","0.006424","0.01383","0.011923","0.002728","0.012821","0.013975","0.002566","0.005867","0.00313","0.004566","0.005656","0.007101","0.00266","0.012518","0.006366","0.002726","0.007241","0.005979","0.006371","0.00546","0.007353","0.007713","0.002279","0.002572","0.007189","0.003423","0.006442","0.006363","0.00767","0.011514","0.0084","0.007687","0.002719","0.002449","0.003645","0.011786","0.009192","0.00628","0.007405","0.002664","0.006846","0.002823","0.012258","0.007574","0.002809","0.006092","0.003986","0.003518","0.004516","0.002911","0.007048","0.007892","0.003998","0.00265","0.007599","0.006782","0.00286","0.006164","0.007401","0.00668","0.004532","0.002296","0.01226","0.007672","0.006911","0.002852","0.004879","0.005449","0.01315","0.006389","0.007545","0.006378","0.00335","0.002274","0.003544","0.013807","0.002355","0.00351","0.006858","0.011598","0.011001","0.011756","0.008696","0.006611","0.003082","0.005685","0.012141","0.006812","0.006491","0.00239","0.010733","0.009774","0.003246","0.011873","0.01405","0.007162","0.002307","0.012591","0.002602"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal005.cnf","5639964","15.1754","226.744","300.0","300.0","74.6667","300.0","300.0","300.0","4.06653","300.0","300.0","300.0","300.0","300.0","300.0","3.85275","18.2779","103.451","300.0","20.3824","300.0","12.1087","17.6718","300.0","300.0","300.0","3.20457","2.75287","300.0","300.0","300.0","300.0","25.4386","300.0","0.82443","300.0","300.0","300.0","300.0","300.0","3.25321","300.0","5.81038","78.8541","300.0","300.0","4.26101","7.08185","0.552579","24.9196","9.53582","13.7392","36.7859","5.1336","149.449","300.0","300.0","30.1442","7.05322","180.845","6.67762","20.3379","6.48548","300.0","300.0","15.8136","4.75861","300.0","13.8512","300.0","14.588","300.0","7.64514","300.0","0.628591","65.5983","300.0","3.53602","1.63761","300.0","300.0","300.0","300.0","300.0","300.0","3.92884","300.0","257.395","4.11108","9.25082","8.6439","137.773","300.0","300.0","300.0","300.0","12.227","3.94139","300.0","6.55652"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal007.cnf","15252166","0.030385","0.310672","13.8938","7.66597","7.97262","17.1516","17.4111","6.78125","0.104986","7.12286","11.18","0.153085","8.80146","1.90947","10.0335","0.238888","0.079715","0.211893","1.25393","1.65865","300.0","0.454832","0.234867","1.86575","0.922222","0.482248","0.039187","0.204257","6.83027","3.39439","15.3544","5.76783","0.274707","11.3062","0.033034","12.3499","16.9791","12.4165","0.388922","4.44356","0.068015","0.372202","0.385996","13.8902","3.66701","5.53347","0.20078","0.033823","0.055861","0.030534","0.422202","0.281404","3.84636","0.031929","0.037972","4.47938","5.50869","0.037355","0.328134","3.98524","0.206269","0.105203","0.0305","8.25697","2.3124","0.225469","0.075915","300.0","0.592486","10.6095","0.196081","2.03799","0.222088","19.2701","0.033719","0.614691","9.34432","0.034874","0.117871","0.390157","14.491","15.588","10.5443","4.08996","0.350652","0.031171","13.0624","10.6205","0.356138","0.206987","0.033675","14.7616","19.4897","0.053131","14.4107","11.0854","0.406114","0.035844","10.9606","0.033355"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n043_goal008.cnf","13745076","0.540627","0.685167","53.9587","47.1768","31.1122","39.9813","56.3764","300.0","0.27089","300.0","300.0","0.219533","74.7064","291.636","51.0767","0.561969","0.154266","0.540676","19.9015","0.559645","300.0","1.5726","0.535993","300.0","300.0","1.78255","0.094789","0.511333","292.859","36.3957","34.0036","43.2521","0.601929","300.0","0.059097","300.0","64.5475","23.1349","1.21874","26.3358","0.072826","1.14143","0.083523","39.2876","59.1965","1.716","0.507798","0.077361","0.213137","0.051697","3.76748","0.740296","13.6096","0.058408","0.20303","39.8094","300.0","0.135722","1.19535","19.8247","0.480688","0.139707","0.05973","56.0599","17.8098","0.54608","0.299961","300.0","300.0","47.8649","0.456303","268.538","0.542613","300.0","1.96624","1.49464","45.0877","0.116591","0.261227","1.11845","36.2031","35.4201","38.9686","103.255","1.09751","0.074763","16.7331","39.5667","0.976598","0.426255","0.078166","37.6415","60.2747","0.108319","39.3237","45.2814","0.620428","0.12796","38.1272","0.074583"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n041_goal006.cnf","3776681","0.073249","0.952198","145.182","77.9755","52.8856","37.3109","42.5977","296.24","0.378647","300.0","300.0","3.88208","159.611","300.0","251.204","0.739159","0.418405","0.852512","12.3277","0.450282","300.0","2.75467","0.452228","300.0","300.0","300.0","0.192952","0.463642","209.174","23.3823","59.6529","44.9242","1.05353","300.0","0.086292","300.0","48.0696","34.8555","1.044","23.5001","0.153085","232.482","0.412896","36.5713","20.164","12.2438","0.447783","0.089437","0.13481","0.072129","0.799687","1.35787","12.2018","0.090042","0.074473","18.1036","300.0","0.173488","2.95635","15.1817","0.711885","0.111133","0.182869","69.0151","201.039","0.553234","0.182852","285.962","3.3491","77.4938","0.521073","300.0","0.467679","300.0","0.364676","1.56522","36.3679","0.08008","0.531597","297.997","79.797","34.3671","44.7605","35.8892","268.193","0.17989","91.4023","68.9933","0.982062","0.384547","0.161466","36.2726","56.389","0.148127","40.1443","56.3609","4.54178","0.065444","43.165","0.558551"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal007.cnf","2496391","1.42841","1.88913","300.0","300.0","223.377","300.0","300.0","300.0","1.92656","300.0","300.0","300.0","300.0","300.0","300.0","3.73263","0.847101","4.08808","300.0","2.61376","300.0","23.9831","2.22879","300.0","300.0","300.0","4.84943","1.9987","300.0","242.979","300.0","300.0","7.42216","300.0","1.47534","300.0","300.0","183.126","300.0","300.0","1.09566","300.0","1.61538","300.0","300.0","300.0","2.15898","2.59149","1.50533","0.876211","6.36417","11.9111","78.1938","0.563149","2.55133","300.0","300.0","0.16221","21.6804","186.115","1.40716","4.33392","0.223217","300.0","300.0","1.92549","4.97084","300.0","300.0","300.0","1.57574","300.0","2.39155","300.0","8.7428","6.84069","300.0","1.35438","3.54379","300.0","300.0","267.477","300.0","300.0","300.0","2.48114","300.0","300.0","4.58998","2.64933","0.617254","300.0","300.0","300.0","300.0","300.0","4.75244","0.553598","300.0","0.183447"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal008.cnf","3580160","32.6179","20.2151","300.0","300.0","300.0","300.0","300.0","300.0","10.1772","300.0","300.0","300.0","300.0","300.0","300.0","3.91412","0.4568","12.9622","300.0","43.8312","300.0","58.3317","4.06799","300.0","300.0","300.0","8.26567","9.0436","300.0","300.0","300.0","300.0","16.3588","300.0","39.0003","300.0","300.0","300.0","300.0","300.0","5.52507","300.0","2.07461","300.0","300.0","300.0","2.25695","21.3941","68.5158","19.2161","24.9477","50.9845","121.41","1.96685","1.97299","300.0","300.0","0.871524","57.3339","300.0","6.55938","19.8221","1.05166","300.0","300.0","11.5336","3.34034","300.0","300.0","300.0","4.08912","300.0","5.16123","300.0","1.69045","17.3834","300.0","0.76039","22.8215","300.0","300.0","300.0","300.0","300.0","300.0","4.52576","300.0","300.0","15.6559","5.70974","7.62273","300.0","300.0","300.0","300.0","300.0","8.82495","1.99138","300.0","9.00167"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal004.cnf","4030934","0.011208","0.080663","0.835364","0.709155","0.0603","0.783794","1.3391","0.051825","0.03269","0.067819","0.053727","0.043672","1.16239","0.035937","0.850818","0.066705","0.035651","0.072406","0.169007","0.041365","2.31007","0.093142","0.060967","0.040653","0.048966","0.083157","0.020623","0.060889","0.077918","0.328895","0.780433","0.402168","0.060124","0.052264","0.01185","0.053997","1.41503","0.933608","0.069378","0.334295","0.021943","0.080418","0.045531","0.72846","0.36402","0.038357","0.062784","0.019248","0.018426","0.01575","0.050633","0.068549","0.439156","0.010596","0.018419","0.361962","0.089181","0.01901","0.080434","0.488056","0.060075","0.075799","0.011721","0.739468","0.082096","0.061608","0.046314","2.37623","0.047177","0.715078","0.05622","0.235315","0.060008","0.048859","0.011649","0.066231","0.845623","0.010768","0.092167","0.074472","0.733126","0.74282","0.74563","0.456103","0.073772","0.015966","0.424387","0.744547","0.075086","0.058931","0.012999","0.729565","1.68614","0.016647","0.730351","0.75135","0.069284","0.011097","0.744834","0.011376"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal002.cnf","12654728","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal009.cnf","6127253","0.070466","0.861877","81.8533","71.6235","54.2631","39.4979","152.675","51.8849","0.251753","292.956","25.7723","0.403867","100.301","300.0","56.9104","0.702053","0.146558","0.538077","31.8945","1.17808","300.0","4.34187","0.580207","300.0","300.0","301.0","0.232884","0.498512","98.7927","42.285","48.866","27.2301","0.559847","231.649","0.067865","288.65","142.335","35.341","1.1399","17.6356","0.120183","300.0","1.55939","35.2002","53.4365","61.0848","0.575661","0.081898","0.117947","0.058575","1.05621","0.772965","14.7826","0.072768","0.097199","26.0545","300.0","0.102567","3.50544","22.0653","0.725675","0.186038","0.065611","78.2964","35.733","0.61927","0.200154","300.0","300.0","91.3681","0.586747","39.4665","0.563664","107.606","0.075508","1.42355","50.813","0.078162","0.165287","300.0","40.3856","39.7756","38.5106","21.2092","300.0","0.087423","71.8594","40.8995","1.3418","0.462493","0.067594","38.63","81.0802","0.116139","38.3438","97.4178","0.969404","0.06182","40.7761","0.084216"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal009.cnf","12877803","0.046278","0.554868","22.122","27.5229","17.289","17.6903","18.0415","53.9959","0.151965","57.804","75.5455","0.235096","22.513","15.6862","13.8588","0.524963","0.113459","0.468551","11.9379","0.491627","300.0","1.82495","0.384896","15.7589","14.6609","4.85291","0.14779","0.321585","11.732","10.6727","17.6012","19.0546","0.396194","71.3842","0.047432","55.255","21.8511","30.5519","0.723609","7.72898","0.061214","5.45552","0.078411","15.8178","8.05406","14.0143","0.312168","0.058913","0.079194","0.040853","0.510197","0.483737","8.58891","0.044482","0.078351","9.68034","19.6205","0.047162","1.65558","9.89112","0.34583","0.174716","0.049226","26.9637","2.59338","0.349786","0.148599","8.22652","16.5431","17.3719","0.335721","3.52241","0.368146","131.062","0.045454","0.812431","25.3053","0.051533","0.144054","4.45297","17.5077","18.2997","16.8914","10.8563","4.25902","0.046268","6.43207","19.4022","0.859328","0.31027","0.052545","18.1397","30.6813","0.081394","17.2045","16.0336","0.549222","0.043825","17.02","0.054444"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n019_goal001.cnf","15030852","0.629786","0.127357","7.28069","2.76103","1.68907","5.61085","6.03336","88.9037","0.056393","28.4211","55.6774","0.168406","2.63609","0.798136","9.40151","0.072111","0.074148","0.10221","2.96892","0.063682","1.60613","0.175311","0.508625","0.974454","0.960268","39.387","0.082182","0.086602","0.663578","5.87227","4.50835","28.5973","0.096978","28.4516","0.088819","266.692","8.10972","2.76269","300.0","7.91341","0.070577","253.748","0.064757","0.865459","4.40068","0.688491","0.100303","0.076506","0.646073","0.082838","0.088664","0.090325","0.324443","0.062049","0.101546","13.975","0.49085","0.092097","0.22173","1.82021","0.076898","0.100424","0.056115","4.19386","0.462883","0.065292","0.067575","2.21537","0.593407","6.48343","0.065332","0.599596","0.086722","60.9051","0.085249","0.118445","2.19524","0.047819","0.126256","54.3392","6.31465","3.00991","8.70768","2.88133","148.282","0.082838","1.65649","6.98137","0.084246","0.092096","0.128884","1.93106","2.03541","300.0","5.55948","4.73192","0.065657","0.050798","6.09282","0.048205"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal005.cnf","7239648","0.095426","0.27651","15.6502","10.3702","8.82955","18.3679","12.865","27.296","0.200231","25.8039","7.23227","1.65431","24.1219","3.39151","20.633","0.364046","0.055284","0.272466","1.62385","0.312446","300.0","0.992531","0.212174","3.03488","0.690719","9.91389","0.090898","0.251524","5.81792","5.49439","14.9816","4.12381","0.203199","22.28","0.047233","26.0814","15.2198","43.0504","0.3529","6.75954","0.055566","3.62906","0.054427","11.6165","23.2362","1.5274","0.181841","0.119147","0.070019","0.042507","0.257389","0.291618","4.53388","0.050718","0.07182","4.58038","1.33013","0.128939","0.918974","5.05792","0.275848","0.116806","0.032389","27.1505","10.0735","0.23422","0.40174","143.943","0.485944","24.2191","0.188753","1.90463","0.322456","49.6293","0.095278","0.510512","14.3044","0.03063","0.173355","2.9459","21.6242","18.476","9.00716","9.78741","3.51205","0.104671","8.46088","9.263","0.349875","0.188515","0.034698","15.3085","21.4316","0.053803","14.7771","30.3409","0.268924","0.037126","8.98355","0.04614"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal003.cnf","1696982","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","243.542","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","263.79","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal010.cnf","16577899","27.0753","15.7993","300.0","300.0","300.0","300.0","300.0","300.0","1.70335","300.0","300.0","300.0","300.0","300.0","300.0","4.08518","0.536591","9.32195","300.0","2.67504","300.0","85.3698","5.28687","300.0","300.0","300.0","1.77965","4.31528","300.0","300.0","300.0","300.0","3.89737","300.0","3.0308","300.0","300.0","300.0","300.0","300.0","1.31612","300.0","0.543214","300.0","300.0","300.0","9.61827","1.36657","2.16622","4.45388","19.118","5.60367","258.489","0.283336","1.48207","300.0","300.0","3.33508","71.9398","300.0","2.72698","8.65351","2.06868","300.0","300.0","3.85113","0.904087","300.0","300.0","300.0","3.38159","300.0","3.22247","300.0","0.960915","35.2015","300.0","5.91773","77.695","300.0","300.0","300.0","300.0","300.0","300.0","2.33118","300.0","300.0","102.263","5.39873","3.7029","300.0","300.0","300.0","300.0","300.0","22.154","3.71443","300.0","3.12414"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal010.cnf","10326456","0.399954","3.14954","300.0","300.0","155.798","300.0","300.0","300.0","1.67127","300.0","300.0","16.6766","300.0","300.0","300.0","2.76604","0.724997","4.45066","125.918","14.4473","300.0","38.655","2.00708","300.0","300.0","300.0","0.670541","1.87126","300.0","300.0","300.0","300.0","2.7203","300.0","0.72026","300.0","300.0","204.752","300.0","300.0","0.543516","300.0","2.65021","300.0","300.0","202.074","1.43285","0.256635","1.2687","0.272619","6.79279","3.81088","76.5227","0.488783","0.28617","300.0","300.0","0.788828","27.588","277.278","1.99079","0.376233","0.270439","300.0","300.0","1.64533","1.2564","300.0","49.7986","300.0","4.53962","300.0","2.15517","300.0","0.199689","12.336","300.0","1.51337","1.55618","300.0","300.0","300.0","300.0","300.0","300.0","0.372786","300.0","300.0","8.95471","1.75563","0.203734","300.0","300.0","300.0","300.0","300.0","12.4809","0.168918","300.0","0.730467"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n022_goal001.cnf","15989244","3.76075","0.327926","59.073","8.45823","2.92433","44.0316","56.6313","300.0","0.310431","49.8766","300.0","0.597483","57.1937","7.17739","60.8176","0.18675","0.31103","0.258822","11.8592","0.238662","6.47585","0.498124","3.12984","7.11812","5.83563","300.0","0.314977","0.240735","7.97318","140.36","32.7509","300.0","0.26054","300.0","0.237936","300.0","105.706","19.6473","300.0","71.5468","0.18546","300.0","0.190019","1.78701","112.938","3.81645","0.222855","0.230908","3.10377","0.277611","0.216794","0.414557","0.80059","0.236481","0.429271","198.556","3.10562","0.387943","0.396959","4.48427","0.242225","0.326843","0.169188","5.03392","3.53087","0.164084","0.185415","7.57505","6.23803","28.3665","0.172836","1.6184","0.420842","300.0","0.356861","0.276647","5.63038","0.139953","0.31854","300.0","35.3019","21.1465","28.0299","15.896","300.0","0.229726","7.11856","20.4546","0.181719","0.219457","0.250064","3.60627","7.98884","300.0","12.6024","83.8157","0.19554","0.228261","38.8993","0.162806"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n016_goal009.cnf","3588001","0.003832","0.018077","0.051103","0.08208","0.007246","0.050816","0.053651","0.006146","0.011329","0.007735","0.006288","0.011883","0.020308","0.004503","0.056692","0.017905","0.007008","0.015914","0.016599","0.011033","0.010259","0.017593","0.01862","0.005838","0.006593","0.015969","0.004893","0.015828","0.015674","0.020706","0.059095","0.024268","0.017508","0.006686","0.004963","0.006506","0.057782","0.026093","0.017161","0.020749","0.006428","0.016552","0.004329","0.045709","0.01988","0.005688","0.016352","0.005778","0.006764","0.007279","0.006312","0.018367","0.023434","0.004983","0.004787","0.021069","0.015541","0.006952","0.01679","0.020772","0.01576","0.007403","0.007933","0.110292","0.018817","0.015706","0.005165","0.010068","0.012694","0.059314","0.016184","0.017832","0.018206","0.007487","0.00506","0.009436","0.081427","0.004482","0.006544","0.016152","0.04962","0.057601","0.048476","0.02362","0.016032","0.005205","0.015825","0.052187","0.017698","0.016353","0.005064","0.04776","0.046474","0.006867","0.049164","0.064392","0.018052","0.004919","0.051739","0.004976"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal003.cnf","12440802","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal008.cnf","5845734","0.194476","2.27949","300.0","300.0","143.092","209.933","300.0","300.0","0.546145","300.0","300.0","9.95485","163.919","300.0","300.0","1.1512","0.260327","0.801105","100.401","0.903531","300.0","11.9211","1.02473","300.0","300.0","300.0","0.893196","1.2366","300.0","193.462","300.0","300.0","1.61599","300.0","0.106277","300.0","300.0","300.0","4.09913","112.988","0.168574","300.0","0.208624","182.771","98.0356","45.6093","0.819191","0.39787","0.275992","0.099599","7.56241","1.83484","33.0191","0.215354","0.262456","163.328","300.0","0.442066","12.901","71.5725","0.901","0.516316","0.243178","205.398","108.3","1.62095","0.254808","300.0","300.0","112.931","0.95","300.0","1.24967","300.0","0.867167","4.85656","131.497","1.20082","0.255612","300.0","157.678","137.359","221.937","204.226","300.0","0.457047","168.377","300.0","4.68611","0.804727","0.239648","151.604","216.559","0.20152","149.736","120.158","3.89125","0.110505","255.021","0.808672"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal006.cnf","6864922","0.002524","0.009113","0.017299","0.019768","0.004579","0.018958","0.018216","0.004304","0.00628","0.004531","0.003918","0.006813","0.007774","0.002806","0.017376","0.009046","0.003154","0.008119","0.006521","0.006419","0.006407","0.008229","0.009028","0.002693","0.003398","0.008729","0.003282","0.007257","0.007595","0.009855","0.017459","0.010732","0.007406","0.004805","0.002678","0.003152","0.018477","0.010333","0.009216","0.00962","0.002809","0.007728","0.003014","0.018546","0.009298","0.002883","0.007852","0.003411","0.0046","0.004151","0.003279","0.009137","0.009675","0.002748","0.002733","0.008778","0.00733","0.003759","0.007563","0.009696","0.007898","0.004107","0.002731","0.020632","0.009061","0.008504","0.00553","0.004992","0.007013","0.018129","0.008817","0.009178","0.008484","0.004499","0.002783","0.005364","0.018455","0.002535","0.003713","0.008346","0.017536","0.016685","0.016063","0.010077","0.008776","0.002566","0.00538","0.018269","0.007802","0.007974","0.002736","0.016472","0.013717","0.00362","0.017486","0.019729","0.008564","0.003727","0.01711","0.002643"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal004.cnf","5680331","300.0","300.0","300.0","300.0","229.331","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.1247","300.0","300.0","300.0","75.0323","300.0","34.2163","300.0","300.0","300.0","300.0","300.0","4.31302","300.0","300.0","300.0","300.0","300.0","300.0","92.5332","300.0","300.0","300.0","300.0","300.0","270.543","300.0","79.7516","175.475","300.0","300.0","300.0","300.0","300.0","36.375","300.0","111.785","53.7344","300.0","205.209","300.0","300.0","97.1076","78.5828","300.0","185.483","300.0","113.079","300.0","300.0","36.7765","140.516","300.0","300.0","300.0","187.898","300.0","300.0","300.0","153.201","300.0","300.0","106.219","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","29.1956","11.0693","82.9237","300.0","300.0","300.0","300.0","300.0","21.9062","84.5337","300.0","42.6751"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n040_goal001.cnf","8124916","300.0","228.264","300.0","300.0","65.4234","300.0","300.0","300.0","54.0373","300.0","300.0","300.0","300.0","300.0","300.0","23.4956","45.9466","109.183","300.0","29.5402","300.0","45.5415","300.0","300.0","300.0","300.0","42.7554","101.555","300.0","300.0","300.0","300.0","28.4158","300.0","22.8487","300.0","300.0","300.0","300.0","300.0","36.0372","300.0","63.6219","47.0056","300.0","300.0","50.8812","161.056","300.0","35.0282","30.7391","30.6048","40.2486","33.6265","300.0","300.0","300.0","62.6252","81.3856","300.0","142.307","45.2404","30.7356","300.0","300.0","19.5768","55.6102","300.0","300.0","300.0","29.9146","300.0","300.0","300.0","180.714","44.6312","300.0","20.3008","56.3525","300.0","300.0","300.0","300.0","300.0","300.0","20.2496","300.0","300.0","22.8587","42.7475","53.4775","124.779","300.0","300.0","300.0","300.0","16.6723","62.075","300.0","26.1507"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal007.cnf","14257135","0.59863","5.22149","300.0","300.0","108.861","300.0","300.0","300.0","1.78964","300.0","300.0","300.0","300.0","300.0","300.0","1.41856","2.17623","14.1661","87.1852","2.08398","300.0","23.7333","2.46821","300.0","300.0","300.0","2.07277","3.61778","300.0","300.0","300.0","300.0","2.53348","300.0","0.284387","300.0","300.0","300.0","300.0","300.0","0.773172","300.0","1.36143","193.72","300.0","300.0","1.16328","0.423915","4.01788","1.71162","10.7015","7.37028","47.9","1.2779","0.399285","230.207","300.0","6.04392","28.3585","300.0","1.90453","1.73953","0.741484","300.0","194.943","8.99468","1.71641","300.0","300.0","300.0","2.03103","300.0","1.19981","300.0","4.17814","8.30425","300.0","5.26414","4.20017","300.0","300.0","300.0","300.0","300.0","300.0","2.6507","300.0","300.0","7.27315","2.96788","0.390393","300.0","300.0","300.0","300.0","300.0","6.93004","0.229884","300.0","13.209"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal010.cnf","5889991","0.156145","1.01003","118.405","89.3933","65.9846","134.426","135.619","300.0","0.674927","300.0","35.8904","2.40831","252.549","300.0","263.513","1.19595","0.296057","0.905737","26.6549","0.595984","300.0","7.68933","1.02734","300.0","300.0","300.0","0.217025","0.924335","300.0","100.205","161.068","59.5309","0.85","300.0","0.114359","300.0","164.423","114.547","2.72302","113.94","0.478554","300.0","0.213906","142.596","135.931","234.97","0.762716","0.154765","0.233112","0.108533","1.98391","1.22204","24.8129","0.094141","0.271188","48.422","300.0","0.108569","8.57547","45.1969","0.903797","0.780867","0.097312","192.794","3.26968","0.863742","0.306312","300.0","300.0","170.559","0.996345","300.0","0.910215","300.0","0.144288","2.30303","175.203","0.108852","0.37786","300.0","123.472","154.643","130.332","137.453","300.0","0.124771","63.8424","125.178","5.53541","0.73786","0.125999","116.003","183.856","0.187325","116.335","161.079","1.27311","0.132529","119.562","0.230759"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n044_goal003.cnf","5935428","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n072_goal007.cnf","16224911","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","219.381","13.6771","300.0","300.0","263.134","300.0","241.451","300.0","300.0","300.0","300.0","189.857","21.3763","300.0","300.0","300.0","300.0","78.3386","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","216.681","75.1756","300.0","300.0","300.0","188.513","300.0","300.0","300.0","300.0","95.352","300.0","300.0","300.0","50.5183","300.0","300.0","164.057","93.1046","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","32.271","135.614","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","49.403","300.0","300.0","259.284"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal008.cnf","9720457","1.10211","4.91181","300.0","300.0","163.626","300.0","300.0","300.0","0.86","300.0","300.0","76.8771","300.0","300.0","300.0","1.98695","0.83578","1.36068","229.907","22.6851","300.0","20.4582","1.48412","300.0","300.0","300.0","0.676768","1.52135","300.0","289.296","300.0","300.0","3.00041","300.0","0.255284","300.0","300.0","300.0","300.0","168.095","0.588946","300.0","0.365032","300.0","172.789","288.738","1.89945","0.288602","0.483908","0.340354","4.25411","2.08669","59.6253","0.462934","0.611171","152.145","300.0","2.96092","17.5329","234.451","4.31874","3.99589","0.131384","300.0","300.0","1.50786","3.20763","300.0","300.0","236.337","2.02556","300.0","1.3548","300.0","0.855796","8.8085","300.0","1.14434","0.53069","300.0","300.0","300.0","300.0","300.0","300.0","1.05044","68.0947","300.0","4.15964","1.15168","0.221204","300.0","300.0","300.0","300.0","253.362","11.2275","1.15128","300.0","3.78434"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal010.cnf","12421881","18.3582","4.65492","300.0","300.0","300.0","300.0","300.0","300.0","3.47148","300.0","300.0","39.1072","300.0","300.0","300.0","2.94902","0.445039","9.59292","300.0","1.48401","300.0","27.5865","5.5922","300.0","300.0","300.0","0.742515","3.1053","300.0","300.0","300.0","300.0","3.18799","300.0","0.247452","300.0","300.0","300.0","12.9935","300.0","0.529042","300.0","1.10049","300.0","300.0","300.0","2.20802","0.727044","8.55611","0.222076","16.1629","12.9334","147.136","0.682187","0.59575","300.0","300.0","0.413018","45.3446","300.0","3.00036","2.71816","0.232537","300.0","300.0","2.48914","0.879647","300.0","300.0","300.0","4.3398","300.0","6.64712","300.0","4.62106","15.8974","300.0","3.64595","6.80162","300.0","300.0","300.0","300.0","300.0","300.0","0.969583","300.0","300.0","9.53542","3.69441","1.32539","300.0","300.0","0.497","300.0","300.0","6.22503","0.469414","300.0","1.97082"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n065_goal005.cnf","10819102","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n029_goal006.cnf","3026871","0.022271","0.187451","4.7855","4.74242","1.68798","3.3965","2.76254","0.238917","0.067392","0.262161","7.00405","0.080179","4.46818","0.271981","3.31392","0.155185","0.053626","0.124239","0.620513","0.15475","36.1728","0.330467","0.136864","0.298653","0.339022","0.433446","0.192428","0.123008","0.806159","1.8841","3.21407","1.42524","0.119413","0.574011","0.02059","1.11556","4.8894","3.12152","0.222349","1.4056","0.03903","0.337698","0.031104","3.31313","1.89731","0.585742","0.128174","0.02134","0.033077","0.01864","0.110347","0.151876","1.36196","0.022805","0.030529","1.78711","0.449489","0.022189","0.445231","1.45999","0.15458","0.056544","0.026833","3.41756","0.27346","0.151577","0.077176","2.04246","0.219989","3.60015","0.151493","0.866998","0.13253","1.38496","0.019695","0.243688","4.01459","0.021841","0.425119","0.372936","3.46692","3.32561","3.38481","1.80125","0.370878","0.027141","0.510286","2.88951","0.164578","0.123526","0.021009","2.90985","5.99767","0.033052","2.95433","3.84463","0.191382","0.021228","3.34886","0.021647"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal009.cnf","1201217","70.5012","12.8641","300.0","300.0","300.0","300.0","300.0","300.0","2.39045","300.0","300.0","300.0","300.0","300.0","300.0","5.3266","1.45461","32.7","300.0","16.8519","300.0","35.1936","16.4911","300.0","300.0","300.0","4.12185","4.44218","300.0","300.0","300.0","300.0","12.2521","300.0","0.358073","300.0","300.0","300.0","300.0","300.0","1.49317","300.0","0.977635","300.0","300.0","300.0","2.62731","6.82219","3.79545","0.387749","27.9339","16.1503","158.062","0.750404","1.64281","300.0","300.0","13.4403","43.7091","300.0","6.88046","22.8366","0.766336","300.0","300.0","7.73154","36.1072","300.0","300.0","300.0","20.1272","300.0","7.08479","300.0","29.66","38.9363","300.0","3.563","1.99771","300.0","300.0","300.0","300.0","300.0","300.0","0.625362","300.0","300.0","13.1933","2.72657","10.1996","300.0","300.0","300.0","300.0","300.0","5.71875","4.35911","300.0","3.8358"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal004.cnf","944581","300.0","300.0","300.0","300.0","187.346","300.0","300.0","300.0","19.4225","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","112.438","300.0","117.642","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.5524","300.0","22.6059","300.0","300.0","300.0","300.0","300.0","300.0","300.0","145.17","300.0","300.0","223.357","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","1.65686","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","226.4","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.4535","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal009.cnf","3040851","0.002424","0.00674","0.007861","0.009964","0.002656","0.007198","0.008508","0.00273","0.004479","0.002785","0.002706","0.003878","0.0044","0.003674","0.01009","0.007064","0.00459","0.005856","0.00473","0.004142","0.003674","0.005591","0.006558","0.00239","0.002832","0.005121","0.002415","0.005908","0.005427","0.010526","0.008553","0.005532","0.005948","0.002868","0.002446","0.003479","0.008709","0.006284","0.006494","0.005248","0.002915","0.006544","0.003358","0.007726","0.005873","0.002635","0.006558","0.004298","0.004403","0.004057","0.005306","0.00528","0.006327","0.002179","0.002686","0.006368","0.006373","0.00411","0.010396","0.006568","0.00497","0.003574","0.003895","0.014821","0.006403","0.006046","0.002505","0.003616","0.005089","0.007138","0.00646","0.005751","0.005402","0.003817","0.003675","0.004425","0.009978","0.002319","0.003179","0.004614","0.008252","0.007986","0.009005","0.005893","0.00612","0.002666","0.003919","0.008161","0.004797","0.006135","0.002397","0.008401","0.008311","0.003028","0.008327","0.009278","0.006396","0.002495","0.009443","0.002382"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n055_goal008.cnf","5014566","4.7523","1.88705","300.0","300.0","130.467","300.0","300.0","300.0","1.00921","300.0","300.0","27.206","300.0","300.0","300.0","6.48985","0.197595","3.3249","36.4434","0.527122","300.0","9.83828","1.53557","300.0","300.0","300.0","0.403631","1.34776","300.0","300.0","300.0","300.0","2.56393","300.0","0.343521","300.0","300.0","273.823","300.0","300.0","0.206444","300.0","0.314688","210.636","300.0","300.0","1.20605","0.234618","0.498031","0.359298","4.64007","3.12645","46.6789","0.31831","0.243512","246.326","300.0","0.302014","12.1973","97.0889","1.24056","1.10935","0.137646","300.0","7.66522","1.34798","1.22619","300.0","102.015","300.0","2.16525","300.0","1.69768","300.0","0.556485","5.06693","300.0","0.791473","0.418889","300.0","300.0","300.0","300.0","300.0","300.0","2.23794","129.92","300.0","5.08294","1.24748","0.741426","300.0","300.0","300.0","300.0","300.0","2.54893","12.8793","300.0","1.21664"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal005.cnf","6553355","30.629","300.0","300.0","268.267","96.9104","300.0","300.0","300.0","36.0674","300.0","300.0","300.0","300.0","300.0","300.0","143.902","112.819","300.0","300.0","44.2215","300.0","9.14467","65.9616","300.0","300.0","300.0","41.1437","27.5494","300.0","300.0","300.0","300.0","30.1266","300.0","42.419","300.0","300.0","300.0","300.0","300.0","20.1868","300.0","2.18646","134.565","300.0","300.0","1.77942","6.56515","146.798","15.6867","21.4755","72.6331","65.6428","16.9213","132.019","300.0","300.0","68.9127","23.9958","229.551","9.22651","0.85","40.1347","300.0","300.0","8.85707","60.9864","300.0","78.5567","300.0","4.55648","300.0","30.4543","300.0","7.70385","74.6093","300.0","48.4307","15.0035","300.0","300.0","300.0","300.0","300.0","300.0","15.5875","300.0","300.0","30.3357","35.5575","29.1888","218.862","300.0","300.0","300.0","300.0","1.50952","3.136","300.0","5.71964"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal010.cnf","4462210","29.9428","22.6335","300.0","300.0","300.0","300.0","300.0","300.0","2.51597","300.0","300.0","300.0","300.0","300.0","300.0","7.51674","3.54626","52.7717","300.0","11.5909","300.0","60.8785","6.04078","300.0","300.0","300.0","1.98635","5.04573","300.0","300.0","300.0","300.0","8.12937","300.0","3.71667","300.0","300.0","300.0","21.2788","300.0","7.95777","300.0","0.95523","300.0","300.0","300.0","3.26776","6.26502","3.01863","1.41915","34.3492","8.77467","300.0","1.77336","2.50226","300.0","300.0","2.36743","107.947","300.0","19.5406","41.5992","15.8143","300.0","300.0","4.35851","5.46236","300.0","300.0","300.0","7.12565","300.0","25.3916","300.0","31.9068","68.2861","300.0","21.8729","11.2415","300.0","300.0","300.0","300.0","300.0","300.0","2.72064","300.0","300.0","55.2529","10.3262","2.97006","300.0","300.0","0.867296","300.0","300.0","37.3898","2.5276","300.0","17.7138"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal003.cnf","496523","0.047556","0.847737","4.71096","12.0808","0.202303","15.2469","35.8375","1.15102","0.0842","1.27681","1.89126","1.65927","5.98899","0.182603","13.6917","0.109763","0.054441","0.710441","2.59639","0.124632","14.8334","0.32029","0.089886","0.184727","0.177958","6.09661","0.078456","0.094523","0.279414","3.54364","5.46032","2.05582","0.202982","0.183509","0.129017","1.28299","12.7896","0.705726","0.120865","6.62048","0.136749","7.02706","0.05208","3.24351","5.43174","1.08995","0.080562","0.173708","0.030735","0.027531","0.100122","0.133119","0.945124","0.066604","0.041352","1.03909","0.328222","0.029823","0.343924","1.53504","0.248915","0.127096","0.157289","4.24305","0.395879","0.139476","0.086349","32.8024","0.108479","9.71613","0.134488","0.456283","0.128444","3.48171","0.16647","0.337323","11.8305","0.059826","0.134619","5.51318","46.6943","17.7542","5.1373","1.33551","8.60399","0.069753","1.97461","58.6283","0.241516","0.106086","0.035844","5.31075","5.13973","300.0","11.3727","8.89503","0.273975","0.122581","47.5065","0.095834"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal002.cnf","15802491","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal009.cnf","9711378","40.4106","7.06655","300.0","300.0","263.185","300.0","300.0","300.0","6.17548","300.0","188.084","300.0","300.0","300.0","300.0","7.23231","0.910322","9.93668","300.0","4.0868","300.0","30.1966","2.5428","300.0","300.0","300.0","1.31411","2.24553","300.0","300.0","300.0","300.0","4.01345","300.0","0.299848","300.0","300.0","300.0","15.0882","300.0","1.20382","300.0","0.553372","300.0","300.0","300.0","1.854","1.30845","3.42933","0.282992","21.7114","34.508","165.091","1.30214","1.68788","300.0","300.0","1.01069","46.0891","300.0","4.19405","0.714258","3.64043","300.0","300.0","2.13421","1.07913","300.0","300.0","300.0","20.2624","300.0","3.47389","300.0","26.7603","21.7847","300.0","2.50813","6.22372","300.0","300.0","300.0","300.0","300.0","300.0","3.23559","300.0","300.0","14.5406","4.63759","0.895764","300.0","300.0","33.8857","300.0","300.0","8.14314","5.84907","300.0","13.4207"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n020_goal005.cnf","4193675","0.008957","0.050384","0.270254","0.314507","0.032018","0.266238","0.282881","0.026927","0.02424","0.033284","0.031953","0.02622","0.221933","0.011845","0.336842","0.045911","0.013898","0.039976","0.062756","0.022943","0.202337","0.047654","0.040297","0.010812","0.02904","0.044801","0.012514","0.036804","0.034968","0.134918","0.296438","0.16659","0.040494","0.027912","0.00805","0.026466","0.297398","0.148863","0.040337","0.145695","0.015607","0.042466","0.013984","0.256894","0.14043","0.014243","0.034748","0.01216","0.011544","0.011806","0.026084","0.043395","0.148568","0.008782","0.00975","0.150048","0.039749","0.010455","0.045551","0.149062","0.034418","0.02213","0.007663","0.337328","0.043187","0.035115","0.015529","0.230114","0.028802","0.34963","0.037195","0.096786","0.038307","0.027269","0.008291","0.03313","0.331898","0.008681","0.019222","0.039671","0.253802","0.253153","0.264136","0.149767","0.040433","0.008383","0.08362","0.262176","0.042064","0.033956","0.007872","0.253292","0.589276","0.01141","0.253116","0.36415","0.042629","0.008138","0.258","0.008243"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal003.cnf","16587060","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","163.243","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","250.807","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","39.9415","300.0","300.0","300.0","300.0","300.0","300.0","72.7015","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal002.cnf","13278187","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n077_goal001.cnf","7021737","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal005.cnf","373271","0.097092","0.988522","157.701","47.7093","24.0136","28.9921","78.8277","54.0656","0.589238","113.894","283.828","145.877","36.2844","152.984","172.653","0.525751","0.636634","7.45623","8.52606","0.337972","300.0","1.48273","0.36041","178.472","220.832","14.9375","0.203274","0.481463","32.0626","40.9961","24.3059","15.1981","0.314403","73.7779","0.37805","82.8983","78.8305","16.5483","0.91316","14.4465","0.093784","24.7461","0.087929","26.1447","22.7295","25.8613","0.519884","0.079702","0.175443","0.237106","0.377042","2.40663","8.89714","0.12842","0.08129","15.0629","300.0","0.831604","2.143","8.75482","0.469395","0.29951","0.290557","35.2655","23.2975","0.73999","0.599259","300.0","2.13881","36.3761","0.746893","208.205","0.724026","194.575","0.146676","1.52701","116.45","0.108073","0.915974","16.1339","37.4829","24.0512","50.1457","38.9793","15.4144","0.39115","110.413","300.0","0.836113","0.488801","0.345794","22.2997","93.7244","300.0","23.5484","48.0773","1.62638","0.067614","49.5014","0.235812"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n046_goal010.cnf","5381857","0.077731","0.86761","225.006","67.6775","11.9122","63.2116","44.2127","8.64565","0.323824","14.2909","87.7214","0.51361","63.7412","300.0","141.187","0.899306","0.1845","0.549172","30.5924","7.56872","300.0","2.60941","0.6822","300.0","300.0","300.0","0.16397","0.623589","101.939","21.9001","65.0782","22.6623","0.612703","20.5834","0.076589","8.91394","50.5426","28.9137","1.47478","23.169","0.177866","300.0","0.147177","70.0723","47.7394","54.2621","0.531171","0.08851","0.138073","0.061452","1.06101","0.963289","18.8446","0.067169","0.14087","32.0324","111.683","0.109717","4.02746","23.8406","0.651885","0.155007","0.072652","69.2582","1.52645","0.677558","0.167798","222.807","300.0","108.142","0.665017","45.2145","0.672926","14.9147","0.07412","1.98038","54.0087","0.074857","0.318297","300.0","65.6616","68.9219","60.4921","55.9726","300.0","0.089692","47.5676","90.1477","1.43529","0.525891","0.083182","56.3011","94.1579","0.133736","61.5542","110.998","1.33666","0.071606","60.2008","0.146089"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n023_goal010.cnf","144880","0.012909","0.07077","0.494914","0.746477","0.021953","0.551765","0.532549","0.018752","0.03541","0.021058","0.024265","0.037941","0.206086","0.010738","0.51853","0.06963","0.014608","0.053163","0.094223","0.036911","0.117933","0.064434","0.062111","0.011991","0.02094","0.056746","0.010977","0.051576","0.049216","0.157422","0.482986","0.193692","0.058932","0.020182","0.011493","0.019205","0.559199","0.189748","0.061356","0.162098","0.016476","0.065258","0.01143","0.4979","0.15794","0.017603","0.051647","0.014359","0.016647","0.016668","0.017091","0.063988","0.186756","0.010418","0.011984","0.189936","0.054777","0.014357","0.054472","0.144194","0.054255","0.020537","0.010642","0.966257","0.064131","0.052343","0.01183","0.147668","0.036062","0.463929","0.05212","0.104795","0.060354","0.019186","0.009867","0.024657","0.74385","0.010397","0.016623","0.056623","0.565013","0.558247","0.542246","0.217486","0.057459","0.010538","0.124134","0.552602","0.056827","0.054432","0.010559","0.517189","0.434437","0.015644","0.546336","0.472187","0.060283","0.009599","0.537497","0.009458"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal005.cnf","16332239","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal004.cnf","14369294","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal004.cnf","12104175","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","260.152","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal005.cnf","8245156","0.014183","0.111203","3.57216","3.06697","0.831778","1.88203","1.53917","0.224467","0.048757","0.262001","3.69466","0.115822","1.15282","0.095196","1.98674","0.102984","0.032291","0.095169","0.339046","0.052871","11.0032","0.117323","0.096582","0.099784","0.230608","0.135925","0.02056","0.084197","0.103788","1.11641","1.90705","0.758763","0.092574","0.466856","0.014697","0.379497","1.62938","1.05924","0.135697","0.747776","0.046808","0.12709","0.031003","1.83505","1.15527","0.115676","0.083679","0.027669","0.024993","0.023164","0.113061","0.109502","0.800105","0.016451","0.020847","0.811782","0.206398","0.021842","0.142094","1.01364","0.088607","0.071179","0.02009","1.44319","0.186712","0.103323","0.162428","2.81435","0.088102","1.82374","0.089608","0.474567","0.093219","0.63463","0.027022","0.174784","2.40687","0.031389","0.036493","0.114715","1.94497","1.95588","1.65081","1.03853","0.115612","0.01655","1.20824","1.90177","0.111819","0.078853","0.014871","1.82221","3.39125","0.022908","1.89728","1.92975","0.103296","0.016703","1.64569","0.023498"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n078_goal004.cnf","11789586","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal006.cnf","7057464","0.052798","0.540489","61.3024","38.4127","26.8763","29.6844","20.6567","15.8504","0.294459","19.5223","14.5015","2.65729","54.5478","69.2932","33.3573","0.483486","0.116126","0.356175","8.33226","0.418225","300.0","1.35661","0.553358","71.3821","63.9801","55.607","0.099103","0.307654","17.8389","25.575","51.3329","12.3595","0.370888","13.3599","0.041631","25.1586","24.2321","15.4047","0.799703","13.5842","0.077323","199.745","0.062303","23.0009","14.3065","9.30408","0.290529","0.092838","0.081287","0.037765","0.358247","0.643554","6.24731","0.109038","0.233303","14.2985","275.767","0.089261","2.54809","12.0065","0.327886","0.610763","0.044979","33.2708","3.71991","0.354438","0.199563","300.0","1.07186","49.2613","0.494868","50.5816","0.383234","30.9974","0.058767","1.09468","21.5723","0.050945","0.247717","112.427","29.8443","29.4914","28.8711","12.4532","222.387","0.069735","36.4035","41.6727","0.650792","0.292118","0.058881","28.9233","32.3443","0.070039","30.8003","49.7505","0.386807","0.06131","31.7687","0.076896"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n059_goal006.cnf","1850105","180.85","300.0","300.0","300.0","300.0","300.0","300.0","300.0","33.705","300.0","300.0","300.0","300.0","300.0","300.0","178.519","124.151","300.0","300.0","142.782","300.0","39.1207","85.8329","300.0","300.0","300.0","8.63782","78.4696","300.0","300.0","300.0","300.0","268.302","300.0","13.0589","300.0","300.0","300.0","300.0","300.0","127.767","300.0","44.5509","300.0","300.0","300.0","8.60006","300.0","117.935","106.162","58.1462","202.8","99.8152","26.9439","100.198","300.0","300.0","300.0","229.935","300.0","29.4071","24.6038","5.92337","300.0","300.0","58.8991","8.58466","300.0","300.0","300.0","24.7801","300.0","300.0","300.0","40.0335","300.0","300.0","6.77995","115.067","300.0","300.0","300.0","300.0","300.0","300.0","27.8678","300.0","300.0","230.225","41.3834","86.5661","300.0","300.0","300.0","300.0","300.0","62.9705","137.482","300.0","37.3125"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n030_goal008.cnf","10463978","0.020535","0.193479","5.63355","5.57379","0.820994","3.34513","7.99885","0.761823","0.12702","0.75001","0.415362","0.119147","3.25344","0.166001","3.73781","0.239208","0.04126","0.133187","0.643969","0.13491","19.9378","0.243793","0.155407","0.172229","0.398306","0.211428","0.086292","0.134188","0.289695","1.32168","3.90015","1.48857","0.148543","0.160116","0.021524","0.630719","6.4639","1.96763","0.222282","1.27223","0.036011","0.215116","0.226796","3.25335","1.29601","0.185857","0.130929","0.024104","0.033565","0.018472","0.103275","0.195075","1.28403","0.024038","0.024228","1.52636","0.305011","0.025974","0.183668","1.52028","0.159697","0.290259","0.020658","3.50266","0.286863","0.154903","0.219024","3.55191","0.23251","3.56354","0.165904","0.786565","0.147069","0.65783","0.022483","0.236859","5.31865","0.022904","0.042516","0.196409","3.51724","3.48797","3.7658","2.05128","0.196107","0.028092","0.588311","3.57686","0.171403","0.137677","0.021346","3.44919","8.15324","0.036238","3.34744","3.76125","0.171393","0.021395","3.71953","0.026908"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n037_goal004.cnf","8838097","1.6548","33.9604","300.0","134.762","25.5931","133.197","300.0","300.0","5.67179","300.0","300.0","300.0","300.0","154.739","300.0","2.42942","0.484893","24.873","300.0","2.74236","300.0","4.34749","0.42772","204.395","168.139","300.0","6.44199","1.35516","300.0","232.098","164.376","300.0","0.586569","300.0","0.457149","300.0","300.0","300.0","300.0","104.851","1.63624","300.0","0.343524","29.9545","104.152","150.172","1.93516","3.27231","3.67066","0.542836","3.74897","2.57764","7.81997","0.053518","2.37249","52.6192","300.0","3.81653","4.96787","74.2414","2.09545","0.762492","0.936468","300.0","84.3829","1.41019","10.6445","300.0","205.74","60.9114","0.984811","300.0","4.83403","300.0","7.74874","5.84759","68.5475","1.44071","13.4111","300.0","222.431","47.0365","300.0","153.895","300.0","1.73596","300.0","300.0","2.16151","1.27037","2.71136","46.7873","300.0","300.0","84.0356","55.9417","8.96697","3.17815","50.5073","0.788455"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n058_goal007.cnf","15051920","4.7839","42.2296","300.0","300.0","152.342","300.0","300.0","300.0","2.71873","300.0","300.0","300.0","300.0","300.0","300.0","20.1934","4.67295","25.5267","300.0","9.78352","300.0","17.3177","1.64878","300.0","300.0","300.0","2.00545","3.28947","300.0","300.0","300.0","300.0","3.79839","300.0","0.92286","300.0","300.0","300.0","300.0","261.562","0.74745","300.0","0.498669","300.0","300.0","300.0","6.29168","3.17958","4.49486","1.48543","7.17211","6.44843","76.0454","1.11252","18.529","300.0","300.0","4.6535","17.7735","300.0","2.2772","2.47685","0.608919","300.0","300.0","3.13636","8.39771","300.0","300.0","300.0","4.30731","300.0","12.2764","300.0","6.96573","9.54351","300.0","1.4457","2.86979","300.0","300.0","300.0","300.0","300.0","300.0","2.64951","300.0","300.0","7.15354","1.50231","4.82394","300.0","300.0","300.0","300.0","300.0","12.5634","0.157115","300.0","3.2727"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal008.cnf","9206443","0.029665","0.276627","12.0972","7.64226","0.476845","15.7151","13.6716","1.15383","0.105298","1.06499","2.22811","0.151775","7.14839","1.21205","17.3736","0.302487","0.09192","0.216489","1.27431","3.57748","300.0","0.386055","0.238681","1.4489","0.425454","0.315853","0.049332","0.203407","0.264669","2.96024","20.0042","3.75423","0.220205","0.445941","0.029706","1.14918","13.5056","3.70673","0.450543","2.37829","0.050708","0.340025","0.057042","11.1693","3.29673","3.26624","0.201682","0.03812","0.0531","0.029014","0.230309","0.29886","3.33033","0.03054","0.032379","3.99257","2.93066","0.032041","0.356616","3.1811","0.26193","0.05564","0.029169","9.58291","2.64167","0.214443","0.051816","300.0","0.421469","23.5695","0.218436","1.61047","0.230984","0.399958","0.030745","0.444498","9.27128","0.032601","0.383845","0.309708","19.2987","15.0865","9.73079","6.15915","0.313182","0.039647","8.23677","12.0418","0.314355","0.203702","0.030642","10.5606","15.9024","0.055372","20.5413","26.0513","0.245605","0.029398","9.783","0.038765"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal002.cnf","12228797","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal003.cnf","7580201","300.0","300.0","300.0","300.0","118.123","300.0","300.0","257.334","60.333","254.96","300.0","300.0","300.0","300.0","300.0","129.94","23.695","300.0","300.0","73.9268","300.0","23.5912","300.0","300.0","300.0","300.0","195.47","17.0736","300.0","300.0","300.0","300.0","92.9979","198.688","24.929","300.0","300.0","300.0","300.0","300.0","97.0803","300.0","50.2622","165.423","300.0","188.18","16.3262","300.0","199.839","1.54551","1.35299","300.0","48.1018","9.68649","42.4938","300.0","300.0","33.5577","194.654","300.0","157.183","43.2232","131.068","300.0","300.0","133.781","300.0","300.0","300.0","300.0","92.1888","300.0","2.60313","300.0","300.0","300.0","300.0","25.1826","164.809","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","3.44928","40.3751","62.1522","52.1198","300.0","300.0","300.0","300.0","14.7605","4.46048","300.0","29.1505"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n042_goal007.cnf","6293426","0.430484","0.681134","48.7446","62.7549","35.3133","50.9537","191.308","300.0","0.212994","290.057","300.0","0.320752","82.1611","300.0","54.3207","0.586895","0.063472","0.583075","8.00617","0.432306","300.0","2.45101","0.54038","300.0","300.0","103.448","0.077062","0.487557","57.2155","71.8187","71.541","16.7827","0.444933","300.0","0.056477","300.0","138.968","66.0464","1.36819","16.2118","0.134826","178.524","0.115484","33.7666","24.4625","36.8954","0.748717","0.074311","0.355127","0.050329","2.56102","1.43938","11.5177","0.091199","0.09562","19.8736","300.0","0.061498","4.057","18.1477","0.438133","0.167104","0.08696","56.5382","123.156","4.27854","3.374","300.0","300.0","106.649","0.408342","88.4559","0.473173","300.0","0.123769","1.50834","47.6006","0.081573","0.180036","36.5767","52.3919","34.4097","34.6415","13.1678","124.891","0.113607","94.3613","115.117","0.974515","0.395165","0.10065","34.023","80.563","0.09763","33.8522","88.0099","2.37962","0.059564","35.3563","0.258209"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal001.cnf","15974619","0.003066","0.011658","0.023498","0.099379","0.007962","0.025041","0.022872","0.004846","0.006666","0.005156","0.00569","0.01151","0.020157","0.003779","0.026683","0.011628","0.004663","0.00982","0.04571","0.008395","0.013617","0.017223","0.011846","0.003682","0.006494","0.018268","0.005384","0.010806","0.010671","0.022026","0.018463","0.04505","0.011398","0.006222","0.004527","0.005216","0.025751","0.025834","0.012134","0.020793","0.009278","0.016056","0.004823","0.025506","0.020209","0.004486","0.010358","0.004438","0.005164","0.00549","0.005885","0.013522","0.036301","0.004794","0.006277","0.025192","0.010813","0.00428","0.018671","0.022311","0.012889","0.008705","0.003368","0.071367","0.010974","0.00982","0.006264","0.020147","0.00843","0.019023","0.010502","0.023765","0.010705","0.005688","0.004317","0.00749","0.037592","0.003513","0.008774","0.016461","0.023242","0.019654","0.023247","0.025009","0.017466","0.005143","0.017003","0.024246","0.013466","0.010219","0.006357","0.023059","0.028562","0.006034","0.023257","0.020601","0.010815","0.004403","0.023382","0.004337"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n066_goal008.cnf","746829","1.36709","6.67608","300.0","300.0","300.0","300.0","300.0","300.0","3.2442","300.0","300.0","300.0","300.0","300.0","300.0","3.42514","2.93719","78.8016","300.0","7.99558","300.0","53.1008","68.542","300.0","300.0","300.0","2.98269","3.19663","300.0","300.0","300.0","300.0","17.2265","300.0","0.213699","300.0","300.0","300.0","17.6735","300.0","3.86581","300.0","7.94178","300.0","300.0","300.0","1.70847","5.71828","58.592","0.241913","24.7478","105.481","207.646","1.73869","1.77531","300.0","300.0","7.17365","81.8165","300.0","5.07348","2.6357","0.262121","300.0","300.0","50.9256","5.66573","300.0","300.0","300.0","12.6643","300.0","2.80895","300.0","32.6466","18.1349","300.0","4.46127","18.8797","300.0","300.0","300.0","300.0","300.0","300.0","3.6631","300.0","300.0","8.47333","6.14479","4.00194","300.0","300.0","0.405604","300.0","300.0","17.1412","0.40186","300.0","2.39148"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n036_goal002.cnf","3187900","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n047_goal008.cnf","16269667","5.59927","0.929428","150.116","161.407","108.756","71.0112","253.84","300.0","0.547158","300.0","300.0","3.01481","97.4405","300.0","235.438","0.797036","0.225477","0.620077","115.6","0.358534","300.0","5.63448","0.705197","300.0","300.0","300.0","0.623162","0.74646","300.0","35.2234","68.2199","26.527","0.843833","300.0","0.075499","300.0","97.3074","34.4358","1.64682","45.2895","0.22842","300.0","0.171959","82.3567","72.6176","42.0574","0.582477","0.116971","0.827349","0.069621","5.42928","1.26201","26.1891","0.082693","0.098456","59.0197","300.0","0.078383","7.15633","45.1388","0.714933","1.35716","0.093307","143.509","8.86631","1.23031","0.161094","300.0","300.0","64.13","0.618284","300.0","0.741465","300.0","4.75325","2.80284","72.0059","0.080002","0.193148","300.0","68.5608","70.574","61.5363","80.5879","300.0","0.108175","33.2868","61.6518","2.15166","0.634215","0.076978","73.7927","100.819","0.14189","64.6935","70.0538","4.72495","0.079731","61.1713","0.090505"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n074_goal008.cnf","14482545","42.1244","300.0","300.0","300.0","300.0","300.0","300.0","300.0","36.195","300.0","300.0","300.0","300.0","300.0","300.0","28.7866","23.0969","300.0","300.0","11.0363","300.0","191.18","102.546","300.0","300.0","300.0","44.8575","63.7037","300.0","300.0","300.0","300.0","80.4048","300.0","47.0004","300.0","300.0","300.0","300.0","300.0","4.38986","300.0","7.15143","300.0","300.0","300.0","41.4992","233.796","45.7335","63.6827","39.9675","98.5464","300.0","0.581011","161.075","300.0","300.0","138.989","293.652","300.0","132.321","36.6171","34.207","300.0","300.0","77.0757","56.7291","300.0","300.0","300.0","82.0191","300.0","300.0","300.0","41.4634","73.2084","300.0","20.0436","187.72","300.0","300.0","300.0","300.0","300.0","300.0","48.007","300.0","300.0","76.2714","63.8645","37.9941","300.0","300.0","300.0","300.0","300.0","65.6919","1.09346","300.0","48.0988"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal009.cnf","14928101","0.003506","0.016798","0.041927","0.059597","0.006932","0.036982","0.042083","0.005928","0.008887","0.006982","0.006274","0.011007","0.014098","0.003606","0.041382","0.014944","0.005678","0.012854","0.010531","0.009685","0.008829","0.013848","0.015438","0.003684","0.005833","0.012924","0.003627","0.012806","0.012313","0.016179","0.038262","0.018762","0.014863","0.006405","0.003881","0.005764","0.04452","0.018016","0.013796","0.01493","0.005402","0.013618","0.005187","0.039363","0.015378","0.004433","0.013331","0.005342","0.005206","0.006086","0.004891","0.014546","0.018201","0.004457","0.004638","0.016603","0.013962","0.005087","0.014426","0.017464","0.012748","0.007645","0.004874","0.080688","0.015869","0.013484","0.003734","0.009473","0.009739","0.039049","0.012403","0.015339","0.015341","0.004985","0.004695","0.007138","0.047791","0.003521","0.006415","0.013396","0.037664","0.038437","0.039149","0.019506","0.013054","0.004619","0.011495","0.039195","0.013106","0.013327","0.004781","0.037941","0.030618","0.006131","0.037442","0.042208","0.014681","0.00433","0.039764","0.004185"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n018_goal008.cnf","11725593","0.005905","0.032031","0.13174","0.155518","0.012053","0.126234","0.124273","0.010607","0.014434","0.012737","0.012001","0.017528","0.051722","0.010222","0.130205","0.028686","0.00824","0.025313","0.032413","0.015934","0.022513","0.030523","0.032156","0.005234","0.010288","0.026478","0.006436","0.023286","0.025896","0.043658","0.138889","0.057552","0.02724","0.010502","0.005454","0.011073","0.12921","0.055142","0.028486","0.044634","0.007606","0.026166","0.009111","0.12075","0.046004","0.007686","0.026463","0.007166","0.008686","0.009551","0.009753","0.028515","0.049961","0.005731","0.00697","0.051493","0.024964","0.007736","0.024899","0.046466","0.024988","0.011483","0.005508","0.217503","0.030806","0.024785","0.005868","0.022831","0.016155","0.138567","0.02372","0.039335","0.027575","0.011093","0.006335","0.014764","0.175948","0.006197","0.009748","0.0257","0.130207","0.130214","0.127865","0.058642","0.024187","0.006361","0.033913","0.128853","0.027138","0.02721","0.006381","0.121811","0.101343","0.009127","0.127023","0.146102","0.027732","0.005718","0.127534","0.00654"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n064_goal006.cnf","3665477","49.3661","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","139.359","300.0","300.0","300.0","300.0","211.607","142.062","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","149.346","300.0","300.0","300.0","300.0","300.0","300.0","300.0","17.7695","300.0","300.0","300.0","203.184","72.2217","300.0","300.0","300.0","300.0","300.0","300.0","111.858","300.0","300.0","300.0","300.0","122.149","300.0","300.0","300.0","300.0","13.3583","300.0","284.935","300.0","300.0","300.0","300.0","183.026","300.0","300.0","300.0","300.0","300.0","300.0","300.0","87.4593","300.0","300.0","46.0405","90.3935","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","258.25"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal008.cnf","2119336","1.84082","1.61142","300.0","300.0","300.0","300.0","300.0","300.0","1.00797","300.0","300.0","300.0","300.0","300.0","300.0","1.80816","0.577333","4.91938","300.0","3.41241","300.0","18.8679","1.56492","300.0","300.0","300.0","0.296815","1.76755","300.0","300.0","300.0","300.0","1.34731","300.0","0.1333","300.0","300.0","300.0","7.58971","174.23","1.03763","300.0","0.642514","300.0","300.0","300.0","1.19131","0.406349","1.03283","0.119228","11.125","3.33248","61.7758","0.790208","2.28399","300.0","300.0","0.526609","21.779","213.514","3.58917","0.861308","0.150997","300.0","300.0","1.86517","1.80619","300.0","37.0778","300.0","2.22984","300.0","1.29737","300.0","4.20622","10.4236","300.0","2.28969","2.59035","300.0","300.0","300.0","300.0","300.0","300.0","0.373545","300.0","300.0","5.13551","3.31089","0.160602","300.0","300.0","0.254346","300.0","300.0","7.91411","1.87233","300.0","1.27756"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n011_goal007.cnf","7524605","0.002326","0.007197","0.011747","0.010826","0.00325","0.009228","0.010271","0.00273","0.005551","0.003215","0.003348","0.004736","0.004928","0.00232","0.011197","0.006242","0.002824","0.00595","0.004274","0.004706","0.003547","0.00717","0.007459","0.002698","0.003714","0.006688","0.002435","0.006648","0.006731","0.007273","0.010398","0.006984","0.007036","0.002477","0.002327","0.003153","0.011055","0.009237","0.006354","0.007294","0.002664","0.008038","0.00228","0.011587","0.007549","0.002287","0.007399","0.003784","0.003432","0.002442","0.003974","0.006974","0.005979","0.002688","0.00266","0.006726","0.007252","0.002682","0.006735","0.007419","0.006768","0.003664","0.002419","0.014238","0.007852","0.006712","0.002904","0.004336","0.005024","0.010117","0.006343","0.007549","0.006772","0.002816","0.002474","0.003667","0.010758","0.002302","0.003978","0.006016","0.009525","0.0103","0.009917","0.00668","0.007198","0.002455","0.004073","0.011775","0.006489","0.006918","0.002299","0.010225","0.007824","0.003106","0.010164","0.009501","0.006985","0.002486","0.010497","0.003475"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n073_goal003.cnf","2801052","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n034_goal005.cnf","3504096","0.041074","0.370301","97.1139","13.5753","12.3405","13.1773","37.1582","300.0","0.311868","114.427","300.0","1.51594","10.6302","7.0774","55.3225","0.626475","0.06536","0.384056","17.2276","1.14517","300.0","1.06363","0.237077","5.85011","8.40672","14.546","0.310773","0.272228","14.8265","4.51589","16.9234","21.7549","0.255339","300.0","0.030751","300.0","12.9702","13.3945","0.409534","5.38408","0.082323","19.2067","0.142342","13.7575","14.7597","9.49936","0.227218","0.076295","0.066274","0.026653","0.780801","0.340314","4.76438","0.088284","0.151506","5.73779","20.6988","0.042741","1.77118","5.16311","0.242754","0.377636","0.038747","16.5565","21.5019","0.270881","0.075133","15.4099","13.7573","7.20498","0.212895","2.47303","0.354813","300.0","0.043364","0.600175","7.64731","0.101835","0.259782","20.705","12.0035","16.6462","21.1889","5.9569","22.5622","0.076347","26.3525","12.2836","0.37863","0.204703","0.073605","11.3098","17.2774","0.053256","12.0195","8.34","0.331298","0.080051","17.2414","0.091182"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal006.cnf","5247430","13.3902","300.0","300.0","300.0","300.0","300.0","300.0","300.0","38.6802","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","7.94274","300.0","95.327","10.75","300.0","300.0","300.0","64.8818","287.767","300.0","300.0","300.0","300.0","6.18868","300.0","22.0107","300.0","300.0","300.0","300.0","300.0","24.8696","300.0","11.54","300.0","300.0","300.0","235.952","300.0","11.274","25.7874","124.849","300.0","133.001","86.4527","90.0275","300.0","300.0","52.6509","205.44","300.0","85.5446","101.373","14.8744","300.0","300.0","300.0","100.519","300.0","300.0","300.0","263.931","300.0","178.44","300.0","123.527","300.0","300.0","27.4627","245.083","300.0","300.0","300.0","300.0","300.0","300.0","237.116","300.0","300.0","77.6907","33.3666","74.8649","300.0","300.0","300.0","300.0","300.0","259.968","8.3263","300.0","145.648"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n015_goal008.cnf","2550520","0.003632","0.01748","0.04202","0.064263","0.00633","0.0415","0.046639","0.006982","0.010157","0.007346","0.006718","0.010804","0.017923","0.003854","0.044719","0.016763","0.005021","0.014023","0.011602","0.010546","0.009331","0.015145","0.014993","0.005008","0.006713","0.013977","0.004694","0.013678","0.014311","0.016841","0.044043","0.01947","0.014858","0.007046","0.003501","0.005357","0.048799","0.0236","0.014038","0.017437","0.005519","0.015061","0.004665","0.039179","0.019091","0.004147","0.014464","0.004331","0.006413","0.006042","0.005713","0.015384","0.019443","0.004828","0.004898","0.019977","0.013792","0.005501","0.015491","0.019143","0.014105","0.006466","0.003783","0.080824","0.015659","0.013836","0.004517","0.008829","0.010392","0.045373","0.013544","0.014466","0.015201","0.006335","0.004462","0.008202","0.05043","0.004377","0.006457","0.014757","0.041084","0.042742","0.041693","0.019814","0.014829","0.004814","0.012563","0.044402","0.014162","0.014015","0.005122","0.040588","0.037167","0.006241","0.041366","0.050544","0.015753","0.003538","0.041384","0.003672"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal002.cnf","8423872","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n056_goal010.cnf","4283538","0.211049","2.13237","300.0","300.0","181.747","251.92","300.0","300.0","1.22341","300.0","300.0","7.00857","194.994","300.0","254.687","1.48914","0.359445","2.36955","110.268","1.97779","300.0","9.25447","1.51372","300.0","300.0","48.0988","0.180717","1.19319","300.0","148.239","197.239","295.456","1.82096","300.0","0.12619","300.0","300.0","300.0","4.33513","178.378","0.346551","55.7464","0.232498","231.102","207.928","128.418","1.031","0.185192","0.323021","0.110714","3.90846","2.54476","59.1589","0.12229","0.333847","136.444","300.0","0.504212","16.5434","104.19","1.19059","6.79124","0.128339","300.0","300.0","1.27574","0.372821","300.0","300.0","274.448","1.16779","300.0","1.42181","300.0","0.176009","7.54579","300.0","0.151147","0.95","57.15","206.933","200.826","212.25","110.709","61.8909","0.235873","180.58","240.638","3.71353","1.00258","0.142025","242.997","300.0","0.243608","238.802","292.964","9.8011","0.124537","257.994","0.522951"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n068_goal008.cnf","7259134","0.557891","16.9585","300.0","300.0","300.0","300.0","300.0","300.0","12.8769","300.0","300.0","300.0","300.0","300.0","300.0","3.91266","5.27094","95.0743","300.0","16.605","300.0","34.4612","23.3972","300.0","300.0","300.0","4.47258","7.45419","300.0","300.0","300.0","300.0","9.07936","300.0","3.3069","300.0","300.0","300.0","300.0","300.0","1.10109","300.0","7.58806","300.0","300.0","300.0","19.9374","20.4178","9.4463","4.06884","11.5265","88.7352","175.724","6.4077","12.1552","300.0","300.0","4.84365","77.528","300.0","22.1805","0.605162","5.45708","300.0","300.0","5.87317","11.3537","300.0","300.0","300.0","17.7772","300.0","13.835","300.0","0.907462","19.9194","300.0","19.3424","29.6475","300.0","300.0","300.0","300.0","300.0","300.0","9.50186","300.0","300.0","22.1849","9.68832","1.63982","300.0","300.0","300.0","300.0","300.0","14.7405","12.4739","300.0","30.981"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n048_goal005.cnf","7623727","51.8929","124.005","300.0","300.0","177.294","300.0","300.0","300.0","107.595","300.0","300.0","300.0","300.0","300.0","300.0","2.20506","1.69411","300.0","300.0","6.39931","300.0","7.1061","72.3815","300.0","300.0","300.0","1.01893","19.9621","300.0","300.0","300.0","300.0","7.22465","300.0","4.71773","300.0","300.0","300.0","300.0","300.0","28.8165","300.0","3.50627","159.052","300.0","300.0","3.89995","14.3548","70.3689","11.7974","2.77691","59.3353","44.0257","4.14185","91.3339","124.842","300.0","23.0598","16.7124","300.0","20.3229","153.346","26.3929","300.0","300.0","16.4007","28.933","300.0","300.0","300.0","1.59191","300.0","300.0","300.0","36.8382","5.39956","300.0","5.16584","30.4387","300.0","300.0","300.0","300.0","260.467","300.0","26.7857","300.0","300.0","3.44045","40.3959","87.8632","186.401","300.0","300.0","300.0","300.0","1.55793","13.7099","300.0","13.8815"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n060_goal007.cnf","5022554","0.558687","246.477","300.0","300.0","253.175","300.0","300.0","300.0","3.21322","300.0","300.0","300.0","300.0","300.0","300.0","10.7241","0.875154","23.2721","300.0","13.0715","300.0","22.6633","11.7331","300.0","300.0","300.0","5.11963","4.35761","300.0","300.0","300.0","300.0","4.99392","300.0","1.55316","300.0","300.0","300.0","300.0","300.0","0.701328","300.0","7.19742","300.0","300.0","300.0","6.46879","1.06815","3.34974","0.396215","14.5863","32.7064","143.892","4.76399","0.941303","300.0","300.0","12.905","31.1295","300.0","6.00836","11.3073","0.653396","300.0","300.0","3.14411","1.56304","300.0","300.0","300.0","3.06248","300.0","6.98286","300.0","2.38684","14.1951","300.0","9.15193","4.366","300.0","300.0","300.0","300.0","300.0","300.0","9.57407","300.0","300.0","11.7529","4.00983","20.2157","300.0","300.0","300.0","300.0","300.0","4.43995","1.28668","300.0","9.60243"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n033_goal006.cnf","8729453","0.216019","0.302372","14.1078","11.6805","0.513835","9.36373","33.0283","0.449831","0.111181","0.499987","0.972181","0.168903","39.5231","1.71033","6.56876","0.245238","0.04119","0.242563","1.15136","0.266073","300.0","0.890393","0.213828","1.9543","0.42017","5.22","0.14049","0.220608","4.08031","3.21505","11.4682","5.05207","0.226","0.440766","0.02992","0.433945","21.5089","9.23106","0.361425","3.23277","0.041255","0.85","0.067442","10.5879","3.22835","1.80022","0.183513","0.031439","0.079931","0.02651","0.200515","0.275855","4.01411","0.027952","0.043293","4.06374","0.551473","0.04152","1.11128","3.3983","0.187683","0.105874","0.028638","16.7907","1.60483","0.262732","0.181626","154.498","0.275816","15.9199","0.212166","1.51667","0.233215","0.466826","0.18042","0.443164","11.7297","0.044873","0.051483","4.82812","12.5902","9.43168","18.5719","4.541","4.86838","0.044795","10.4215","12.6436","0.304063","0.185272","0.03252","11.2753","14.0977","0.051322","11.5943","17.1703","0.256491","0.048639","16.8294","0.037599"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n063_goal005.cnf","8401799","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","231.797","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n026_goal004.cnf","7633582","0.01512","0.14392","4.91516","1.74627","4.25368","2.09822","2.6414","3.30282","0.056255","3.87917","3.36912","0.532511","1.92673","0.169175","4.26291","0.149021","0.043089","0.118032","0.416213","0.055372","16.0","0.215294","0.093935","0.181557","0.394353","0.381273","0.03583","0.090713","0.287977","1.58538","2.39321","1.0503","0.101525","3.02809","0.017405","3.69878","2.68611","2.67242","0.128951","0.748002","0.031782","0.34486","0.028311","2.18617","1.56218","0.292856","0.090606","0.051285","0.025078","0.032489","0.162216","0.120859","0.965867","0.027214","0.018732","0.982269","0.335761","0.067712","0.418919","0.777682","0.082549","0.128937","0.018455","1.60714","0.416994","0.117321","0.174722","22.0073","0.372336","2.3679","0.091008","0.461092","0.095447","2.59068","0.017362","0.214184","3.35889","0.018297","0.056068","0.305148","2.40629","2.08884","1.70477","1.03514","0.306291","0.04167","4.02246","2.91246","0.122324","0.084951","0.026308","2.09013","3.51502","0.02672","1.98915","2.55171","0.139921","0.022763","1.75924","0.045256"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n052_goal009.cnf","2836221","0.13632","1.47153","300.0","265.754","123.234","172.639","213.575","300.0","0.595668","300.0","300.0","5.56619","207.885","300.0","210.878","1.28311","0.276423","1.29249","133.647","0.892301","300.0","7.20061","1.03279","300.0","300.0","300.0","0.985254","0.962769","300.0","99.7931","156.093","121.505","0.936781","300.0","0.101929","300.0","192.462","263.211","2.95939","64.5865","0.320174","300.0","0.30508","204.746","156.014","279.815","0.894814","0.205327","0.219771","0.09013","4.63369","1.96707","28.8582","0.118234","0.12097","135.793","300.0","0.170941","11.827","49.2362","0.833472","46.141","0.106292","246.685","300.0","1.0851","0.234621","300.0","300.0","299.786","1.08432","300.0","0.986977","300.0","0.204059","4.08789","213.365","0.175762","0.251359","300.0","173.791","170.601","117.957","198.115","300.0","0.146419","54.5628","174.382","2.83621","0.829037","0.129439","172.035","300.0","0.197965","176.837","300.0","2.30783","0.111867","120.533","0.294291"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n012_goal005.cnf","16391763","0.002831","0.009063","0.019208","0.020633","0.003868","0.01735","0.016534","0.004548","0.005994","0.004718","0.004851","0.006654","0.0101","0.002964","0.016471","0.00905","0.004196","0.008379","0.007452","0.006297","0.006397","0.008952","0.008538","0.003334","0.003719","0.008431","0.002933","0.007471","0.01041","0.009785","0.016485","0.010853","0.00861","0.004093","0.003379","0.003589","0.017483","0.011981","0.008336","0.009537","0.003147","0.007923","0.003076","0.019007","0.00978","0.002709","0.008188","0.003372","0.003697","0.003053","0.00419","0.008482","0.011071","0.002861","0.00291","0.010338","0.007824","0.006364","0.00762","0.009622","0.007757","0.004083","0.002759","0.020403","0.008442","0.008103","0.003043","0.007952","0.006446","0.017348","0.007836","0.009457","0.008811","0.003306","0.002889","0.004868","0.020662","0.003206","0.003618","0.007668","0.017621","0.017132","0.022654","0.011845","0.008345","0.002699","0.004908","0.016246","0.007452","0.007953","0.003898","0.017579","0.014119","0.004796","0.017682","0.017972","0.008931","0.002663","0.021962","0.002677"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n051_goal008.cnf","4700306","0.120188","1.75281","280.588","265.34","124.643","281.298","300.0","300.0","0.779846","300.0","300.0","10.5713","194.135","300.0","300.0","1.15413","0.615929","1.03094","81.5311","0.732595","300.0","11.8142","8.74091","300.0","300.0","23.7317","0.318033","0.865991","300.0","143.89","191.26","140.312","0.956718","300.0","0.320985","300.0","287.613","300.0","300.0","76.2807","0.261537","38.378","0.255299","150.506","57.8832","113.82","0.810485","0.227351","0.201327","0.304312","2.81978","1.71208","27.257","0.122143","0.184479","69.5641","300.0","0.131823","11.9715","65.508","0.7886","0.700803","0.251008","228.733","300.0","2.50368","0.190176","300.0","300.0","213.693","2.59287","300.0","1.79411","300.0","0.141445","4.60747","204.492","1.04935","0.961378","28.1506","300.0","199.461","154.109","265.767","28.4616","0.188032","119.751","142.105","3.11034","0.776494","0.148983","133.854","300.0","300.0","199.404","228.49","5.42136","0.174077","149.399","0.148536"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n057_goal009.cnf","16738229","0.167827","3.0534","300.0","300.0","169.019","300.0","300.0","300.0","0.740193","300.0","300.0","36.316","300.0","300.0","278.422","2.69414","0.290082","1.74095","300.0","1.08423","300.0","14.2575","1.3778","300.0","300.0","300.0","0.210781","1.06144","300.0","300.0","291.501","300.0","2.42318","300.0","0.130296","300.0","300.0","300.0","6.50846","229.107","0.250405","300.0","0.791488","300.0","166.535","193.172","0.95","0.212257","0.2789","0.11744","9.41725","3.32499","55.5278","0.279561","0.41735","239.956","300.0","0.36518","12.3013","103.341","2.08453","0.386786","0.146242","300.0","223.525","1.71021","0.373614","300.0","15.504","300.456","2.73554","300.0","1.95235","300.0","0.161222","8.30781","300.0","0.173289","2.72497","300.0","300.0","300.0","300.0","300.0","300.0","0.927653","300.0","300.0","4.70742","1.48272","0.198291","300.0","300.0","0.259796","300.0","300.0","2.79201","0.144518","300.0","0.364822"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal006.cnf","15893196","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","79.5513","300.0","300.0","300.0","206.766","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","265.425","300.0","29.127","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n025_goal006.cnf","13513296","0.015555","0.085521","1.22741","2.0277","0.062125","1.245","1.4667","0.052821","0.052452","0.057968","0.060129","0.048949","1.25149","0.038641","1.51075","0.094992","0.041748","0.083521","0.189498","0.047989","2.41805","0.111017","0.099414","0.037887","0.053004","0.090598","0.071084","0.075428","0.096655","0.416081","1.23686","0.503429","0.086587","0.049957","0.013652","0.056592","1.52523","0.798451","0.100264","0.462096","0.036232","0.101215","0.017245","1.19956","0.464232","0.043882","0.071548","0.024256","0.021679","0.019134","0.049205","0.110184","0.569129","0.013572","0.017367","0.500602","0.115329","0.01998","0.095474","0.527172","0.076089","0.074198","0.01422","1.40636","0.107566","0.076002","0.047426","0.668022","0.058182","1.34231","0.076186","0.311633","0.078692","0.051325","0.014888","0.062688","1.87093","0.01479","0.099628","0.084003","1.24854","1.22871","1.27018","0.982101","0.096031","0.013159","1.01877","1.24128","0.08677","0.071952","0.014933","1.22208","2.35011","0.021734","1.24046","1.40863","0.088178","0.014352","1.28556","0.01489"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal007.cnf","8215385","4.64068","2.28985","300.0","300.0","179.237","300.0","300.0","300.0","1.09976","300.0","300.0","300.0","300.0","300.0","300.0","1.67906","1.57617","3.02808","43.1797","2.72151","300.0","17.456","1.61517","300.0","300.0","300.0","0.946118","1.24699","300.0","300.0","300.0","300.0","6.6589","300.0","0.122797","300.0","300.0","300.0","3.80759","166.083","1.65314","300.0","1.35768","202.3","237.941","115.432","1.02898","0.680526","2.09208","0.108302","4.24839","6.20868","47.1296","0.540596","6.45877","300.0","300.0","0.231646","12.7646","300.0","8.86818","8.8475","0.190596","300.0","20.2209","2.5929","0.513045","300.0","300.0","278.024","1.16369","300.0","12.6365","300.0","0.935222","4.86607","300.0","0.490244","0.889147","300.0","212.9","300.0","300.0","142.379","300.0","1.9513","300.0","300.0","2.41815","1.09758","0.411308","300.0","300.0","0.228919","300.0","284.536","4.89361","0.344981","300.0","2.2962"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n075_goal006.cnf","7223147","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n069_goal009.cnf","9911759","14.5427","27.6977","300.0","300.0","300.0","300.0","300.0","300.0","2.00484","300.0","300.0","300.0","300.0","300.0","300.0","9.58926","3.65733","17.9019","300.0","26.5719","300.0","45.2045","2.61614","300.0","300.0","300.0","1.48275","6.21477","300.0","300.0","300.0","300.0","5.68997","300.0","0.358338","300.0","300.0","300.0","16.5408","300.0","3.60806","300.0","1.64671","300.0","300.0","300.0","2.51911","2.00931","1.036","0.469378","21.2815","11.6927","230.648","0.338092","8.95724","300.0","300.0","301.0","35.8747","300.0","12.5439","14.67","0.389887","300.0","300.0","15.2579","9.1499","300.0","300.0","300.0","20.8886","300.0","9.58565","300.0","7.19606","23.6475","300.0","1.66759","3.88917","300.0","300.0","300.0","300.0","300.0","300.0","11.0977","300.0","300.0","50.3068","7.29566","0.905911","300.0","300.0","300.0","300.0","300.0","15.9218","1.44599","300.0","1.66724"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n053_goal009.cnf","411930","12.5059","1.52354","300.0","300.0","154.497","228.766","300.0","300.0","0.841045","300.0","300.0","9.49336","139.427","300.0","300.0","1.79351","0.174533","0.87863","83.681","2.02195","300.0","11.3874","1.0901","300.0","300.0","300.0","0.515949","1.01045","300.0","111.844","174.978","210.273","2.07748","300.0","0.113984","300.0","300.0","300.0","5.30419","91.9643","0.204171","300.0","0.326406","169.662","299.38","300.0","0.87389","0.255052","0.329936","0.095125","6.38349","1.69572","49.1578","0.188698","0.254965","86.0816","300.0","0.16358","12.074","93.1665","1.29971","0.914384","0.114816","300.0","101.701","0.879823","0.43039","300.0","300.0","195.866","1.21147","300.0","1.02344","300.0","8.70688","3.93516","199.242","0.143266","0.960287","300.0","172.784","174.965","300.0","123.659","300.0","0.193513","170.414","300.0","2.48996","1.26744","0.10816","171.502","262.597","0.201246","171.99","198.43","1.20418","0.124527","253.106","0.127015"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal009.cnf","3889325","0.295862","11.8224","300.0","300.0","300.0","300.0","300.0","300.0","2.02753","300.0","300.0","300.0","300.0","300.0","300.0","10.6229","1.07004","25.0125","300.0","29.5645","300.0","57.1516","2.3828","300.0","300.0","300.0","3.70881","2.28909","300.0","300.0","300.0","300.0","4.94487","300.0","0.2295","300.0","300.0","300.0","15.7577","300.0","3.42221","300.0","1.51793","300.0","300.0","300.0","1.81523","2.19189","0.452116","0.300263","16.1232","9.36308","129.694","0.729183","2.98094","300.0","300.0","2.27928","72.8925","300.0","4.56882","15.7303","0.927491","300.0","300.0","3.25645","4.89857","300.0","300.0","300.0","6.97863","300.0","7.25821","300.0","0.237609","26.0571","300.0","2.79697","4.63675","300.0","300.0","300.0","300.0","300.0","300.0","0.451406","300.0","300.0","14.37","6.69155","0.247131","300.0","300.0","0.505682","300.0","300.0","6.22","11.1677","300.0","3.36032"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n079_goal009.cnf","11924512","125.273","61.0166","300.0","300.0","300.0","300.0","300.0","300.0","8.41332","300.0","300.0","300.0","300.0","300.0","300.0","15.5886","28.6871","300.0","300.0","15.0197","300.0","109.401","10.181","300.0","300.0","300.0","6.52199","10.0379","300.0","300.0","300.0","300.0","93.6411","300.0","12.1702","300.0","300.0","300.0","300.0","300.0","2.13923","300.0","19.3392","300.0","300.0","300.0","8.04121","21.474","6.25844","6.06106","301.0","80.7525","300.0","5.01144","31.4655","300.0","300.0","77.1918","152.489","300.0","9.78409","55.1694","13.8633","300.0","300.0","30.7945","301.0","300.0","300.0","300.0","21.5109","300.0","62.5663","300.0","9.50263","97.876","300.0","6.19","300.0","300.0","300.0","300.0","300.0","300.0","300.0","1.65075","300.0","300.0","16.5771","9.64689","24.3038","300.0","300.0","300.0","300.0","300.0","37.2811","30.3611","300.0","60.3548"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n021_goal007.cnf","1188480","0.008253","0.054994","0.664539","0.446635","0.01717","0.350643","0.329875","0.017036","0.027997","0.018057","0.018127","0.027321","0.217174","0.009951","0.326592","0.046837","0.012999","0.040584","0.075569","0.027794","0.138031","0.050035","0.048045","0.011465","0.017688","0.05026","0.01157","0.039927","0.044624","0.113145","0.32839","0.149455","0.045262","0.015972","0.008505","0.017567","0.340579","0.155379","0.050374","0.122826","0.012421","0.048694","0.013149","0.308176","0.119851","0.01385","0.041172","0.014384","0.013273","0.013821","0.015358","0.051693","0.138635","0.00964","0.010613","0.155399","0.041922","0.011714","0.042606","0.156738","0.040048","0.015796","0.009265","0.474037","0.050338","0.039137","0.01084","0.172686","0.030767","0.288134","0.03776","0.111864","0.045292","0.015514","0.00896","0.021503","0.422528","0.009187","0.018764","0.043731","0.339813","0.328147","0.372405","0.183709","0.044993","0.008006","0.08647","0.34165","0.045247","0.041915","0.008132","0.328633","0.32242","0.013954","0.334169","0.302524","0.044861","0.008114","0.377453","0.009068"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal002.cnf","14069857","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n013_goal008.cnf","1919591","0.002881","0.008857","0.018265","0.02319","0.004999","0.018627","0.018865","0.004647","0.006582","0.005078","0.003988","0.00669","0.009074","0.003203","0.018407","0.010347","0.005103","0.009622","0.00738","0.007622","0.00512","0.010113","0.010543","0.003208","0.004796","0.010611","0.00407","0.009958","0.008959","0.010736","0.017378","0.010409","0.009252","0.003686","0.003893","0.003739","0.020551","0.010581","0.011045","0.011429","0.003247","0.011115","0.004045","0.018212","0.010907","0.003745","0.009448","0.003744","0.00423","0.003605","0.004948","0.01053","0.011372","0.003511","0.003341","0.011644","0.010002","0.00521","0.010519","0.010296","0.009975","0.006603","0.003071","0.035759","0.010518","0.010403","0.003078","0.005579","0.00756","0.019162","0.009647","0.009018","0.010376","0.004713","0.003181","0.005685","0.023564","0.003284","0.005479","0.01","0.018433","0.017157","0.017807","0.0115","0.010081","0.003102","0.008249","0.019007","0.01054","0.010235","0.004264","0.018327","0.016641","0.005287","0.018514","0.022432","0.010261","0.00328","0.017532","0.002839"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n049_goal006.cnf","3693322","6.24207","2.22924","300.0","300.0","129.152","300.0","300.0","300.0","1.85629","300.0","300.0","222.082","300.0","300.0","300.0","3.64488","0.397322","72.4722","300.0","13.9436","300.0","9.46606","7.17126","300.0","300.0","300.0","4.89374","1.26374","300.0","300.0","300.0","131.661","1.64449","300.0","0.179795","300.0","172.712","300.0","300.0","248.293","0.428569","300.0","0.751235","301.0","300.0","134.984","3.61211","0.870205","0.59665","0.134681","4.49984","3.0274","54.3257","0.608307","2.12148","192.179","300.0","2.08477","12.1262","79.1545","2.8717","10.1732","0.291721","300.0","177.325","1.64347","0.652139","300.0","300.0","203.806","1.1201","300.0","1.69013","300.0","1.39348","9.18104","300.0","6.4806","8.88983","300.0","300.0","300.0","300.0","300.0","300.0","0.580077","300.0","300.0","3.55691","1.54138","4.27933","218.261","300.0","300.0","201.027","300.0","3.36538","2.99974","300.0","1.22589"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n062_goal002.cnf","14830740","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal005.cnf","10136835","16.7482","3.34197","300.0","300.0","78.3697","300.0","300.0","300.0","3.66342","300.0","300.0","300.0","288.734","300.0","300.0","4.23303","1.48529","132.05","300.0","1.46017","300.0","14.9596","8.60263","300.0","300.0","300.0","5.50601","5.52973","300.0","300.0","300.0","300.0","4.69644","300.0","5.19944","300.0","300.0","300.0","300.0","300.0","2.23542","300.0","3.40945","65.2315","300.0","300.0","0.675377","6.60925","8.24885","1.60273","4.13084","4.8138","33.6734","8.04918","14.8232","186.3","300.0","21.3645","10.8734","131.84","2.06338","12.6849","1.84194","300.0","16.5975","1.37552","1.78241","300.0","300.0","300.0","4.96279","300.0","8.91637","300.0","3.6651","28.2731","300.0","4.67908","1.23313","300.0","300.0","187.243","300.0","180.686","300.0","4.50478","300.0","300.0","5.46714","11.4924","1.64401","122.283","300.0","300.0","170.567","300.0","5.00031","3.08726","300.0","0.267822"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n039_goal006.cnf","7680966","0.394183","0.399705","30.7593","56.7097","24.8097","54.6135","21.9112","277.64","0.339901","230.772","42.4304","2.66696","24.4455","185.102","56.8854","0.503186","0.413744","0.525651","9.07582","3.31876","300.0","2.14844","0.421102","171.458","215.428","96.1685","0.602954","0.340475","95.9667","14.4193","40.023","24.8069","0.489639","300.0","0.067052","152.645","24.6733","17.9528","0.946057","34.9653","0.182383","300.0","0.200146","25.8595","36.1688","52.9877","0.338729","0.077269","0.127638","0.053211","0.750778","0.643842","9.9503","0.089734","0.258115","20.5322","300.0","0.058289","2.70029","9.0833","0.325361","0.138634","0.070304","30.4801","27.2528","0.395814","0.313717","300.0","1.70357","44.9553","0.480562","5.5526","0.380707","300.0","0.141857","0.998084","23.4511","0.165565","0.562992","193.014","52.5797","36.8099","21.5237","52.2852","200.935","0.048841","20.3441","25.9552","0.762031","0.305214","0.140852","24.6515","39.2449","0.088027","25.3555","55.4108","0.695877","0.046168","22.7264","0.177238"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n027_goal010.cnf","15546291","0.015244","0.112045","1.74576","2.74143","0.120898","1.64416","1.53502","0.115288","0.054263","0.129592","0.133884","0.058096","0.730849","0.028482","1.78967","0.120317","0.026314","0.095059","0.237305","0.061452","1.51436","0.126287","0.118988","0.028363","0.125665","0.10926","0.023234","0.08775","0.098898","0.447702","1.62345","0.600893","0.113838","0.11341","0.016494","0.114488","1.65197","0.500596","0.123406","0.52066","0.027192","0.147277","0.030975","1.42084","0.489919","0.04229","0.095085","0.02497","0.025701","0.027768","0.065686","0.122882","0.409398","0.015077","0.020034","0.563596","0.107165","0.021905","0.111977","0.433431","0.1063","0.03475","0.015794","2.54469","0.120965","0.099791","0.01902","0.778598","0.073888","1.53969","0.094306","0.331714","0.105087","0.111566","0.015171","0.117672","2.15625","0.015775","0.031657","0.135522","1.64061","1.68791","1.47501","0.678872","0.111171","0.01677","0.328828","1.78043","0.107363","0.093855","0.015665","1.51337","1.86325","0.025079","1.59939","1.58811","0.119234","0.015773","1.45373","0.015117"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n070_goal007.cnf","14769324","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","162.227","300.0","300.0","300.0","300.0","300.0","300.0","255.068","240.315","300.0","300.0","300.0","300.0","149.597","300.0","300.0","300.0","300.0","11.7144","81.0922","300.0","300.0","300.0","300.0","43.1117","300.0","166.127","300.0","300.0","300.0","300.0","300.0","96.9722","300.0","242.367","300.0","300.0","300.0","61.9129","300.0","300.0","71.3435","300.0","300.0","233.724","45.6138","300.0","300.0","300.0","300.0","300.0","300.0","300.0","150.528","300.0","300.0","300.0","86.4245","69.5671","300.0","300.0","300.0","157.924","300.0","300.0","300.0","300.0","300.0","300.0","99.2895","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.7046","300.0","300.0","33.5489","300.0","39.9544","300.0","300.0","300.0","300.0","300.0","67.4317","0.276307","300.0","221.893"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n071_goal004.cnf","15589746","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n038_goal004.cnf","15220442","8.87344","300.0","300.0","300.0","28.204","96.069","300.0","300.0","5.53683","208.698","300.0","300.0","300.0","300.0","115.125","8.34194","9.56712","16.2828","300.0","2.22171","300.0","6.20436","1.96988","300.0","300.0","300.0","5.63916","13.1542","300.0","84.2052","300.0","63.4846","7.72404","300.0","1.78918","300.0","300.0","300.0","300.0","300.0","7.79841","300.0","22.8117","30.3314","300.0","125.598","1.58323","3.92297","5.51373","5.43258","1.08489","25.7037","10.73","3.22156","1.82277","300.0","300.0","3.57072","5.24324","80.7223","3.32732","6.20056","4.74391","127.684","99.1149","7.06612","5.44921","300.0","3.57104","62.7354","3.12581","300.0","24.3581","300.0","43.6637","1.88726","300.0","1.94062","0.636154","300.0","300.0","36.8763","300.0","100.887","300.0","2.44254","300.0","300.0","13.3541","2.32337","7.59462","50.0853","300.0","300.0","110.167","300.0","5.07067","0.194886","300.0","1.42987"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n067_goal007.cnf","15034005","31.3805","300.0","300.0","300.0","300.0","300.0","300.0","300.0","78.4533","300.0","300.0","300.0","300.0","300.0","300.0","25.8258","3.63496","300.0","300.0","77.9143","300.0","93.8036","29.6186","300.0","300.0","300.0","57.1589","300.0","300.0","300.0","300.0","300.0","29.179","300.0","99.0315","300.0","300.0","300.0","300.0","300.0","15.22","300.0","11.9807","300.0","300.0","300.0","163.758","300.0","36.5381","9.44535","28.7679","300.0","203.232","3.63344","53.4829","300.0","300.0","25.1372","300.0","300.0","300.0","60.0515","18.254","300.0","300.0","253.422","59.3754","300.0","300.0","300.0","68.9923","300.0","132.484","300.0","284.285","50.451","300.0","1.91747","79.9314","300.0","300.0","300.0","300.0","300.0","300.0","82.4622","300.0","300.0","59.5962","68.7792","2.72983","300.0","300.0","300.0","300.0","300.0","109.695","53.2296","300.0","4.25733"
"instances/sat/data/LABS-CSSC14/instances/Sat_Data/LABS/LABS_n045_goal008.cnf","3591068","4.04874","0.712745","51.5906","84.7584","54.7503","100.724","51.9635","300.0","0.282457","300.0","300.0","0.43838","163.326","300.0","68.8505","0.872344","0.121179","0.709766","30.1874","1.07814","300.0","2.93921","0.628914","300.0","300.0","2.19497","0.214624","0.787016","300.0","22.2101","51.08","71.1831","0.614297","300.0","0.076068","300.0","58.2348","41.6447","1.30078","22.8943","0.139971","2.09775","0.122158","60.7427","22.2707","10.1032","0.462089","0.136913","0.240552","0.066114","3.8687","0.888284","15.3974","0.0649","0.091092","61.7549","300.0","0.14925","2.30817","25.4686","0.701598","0.137075","0.086888","92.9498","22.7837","0.632319","0.175278","40.6173","300.0","47.5919","0.778577","24.6872","0.606314","300.0","1.07717","2.91819","65.0946","0.098984","0.193083","2.90109","90.7792","51.3621","61.057","24.272","2.05528","0.084828","147.305","53.1627","1.47649","0.499806","0.081587","61.1991","106.924","0.135233","70.2685","56.8093","3.10665","0.067776","60.1499","0.162945"


==> raw_data/heatmaps/new_heatmaps/random_confs_cssc/queens/validationObjectiveMatrix-cli-1-walltime-TEST.csv <==
"Problem Instance","Seed","Objective of validation config #1","Objective of validation config #2","Objective of validation config #3","Objective of validation config #4","Objective of validation config #5","Objective of validation config #6","Objective of validation config #7","Objective of validation config #8","Objective of validation config #9","Objective of validation config #10","Objective of validation config #11","Objective of validation config #12","Objective of validation config #13","Objective of validation config #14","Objective of validation config #15","Objective of validation config #16","Objective of validation config #17","Objective of validation config #18","Objective of validation config #19","Objective of validation config #20","Objective of validation config #21","Objective of validation config #22","Objective of validation config #23","Objective of validation config #24","Objective of validation config #25","Objective of validation config #26","Objective of validation config #27","Objective of validation config #28","Objective of validation config #29","Objective of validation config #30","Objective of validation config #31","Objective of validation config #32","Objective of validation config #33","Objective of validation config #34","Objective of validation config #35","Objective of validation config #36","Objective of validation config #37","Objective of validation config #38","Objective of validation config #39","Objective of validation config #40","Objective of validation config #41","Objective of validation config #42","Objective of validation config #43","Objective of validation config #44","Objective of validation config #45","Objective of validation config #46","Objective of validation config #47","Objective of validation config #48","Objective of validation config #49","Objective of validation config #50","Objective of validation config #51","Objective of validation config #52","Objective of validation config #53","Objective of validation config #54","Objective of validation config #55","Objective of validation config #56","Objective of validation config #57","Objective of validation config #58","Objective of validation config #59","Objective of validation config #60","Objective of validation config #61","Objective of validation config #62","Objective of validation config #63","Objective of validation config #64","Objective of validation config #65","Objective of validation config #66","Objective of validation config #67","Objective of validation config #68","Objective of validation config #69","Objective of validation config #70","Objective of validation config #71","Objective of validation config #72","Objective of validation config #73","Objective of validation config #74","Objective of validation config #75","Objective of validation config #76","Objective of validation config #77","Objective of validation config #78","Objective of validation config #79","Objective of validation config #80","Objective of validation config #81","Objective of validation config #82","Objective of validation config #83","Objective of validation config #84","Objective of validation config #85","Objective of validation config #86","Objective of validation config #87","Objective of validation config #88","Objective of validation config #89","Objective of validation config #90","Objective of validation config #91","Objective of validation config #92","Objective of validation config #93","Objective of validation config #94","Objective of validation config #95","Objective of validation config #96","Objective of validation config #97","Objective of validation config #98","Objective of validation config #99","Objective of validation config #100"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_0_1_1_pairwise.cnf","375162","0.09211","0.581392","0.094612","0.100437","0.099731","0.095257","0.094131","0.092241","0.522758","0.105401","0.09725","0.527142","0.525729","0.090726","0.094282","0.569796","0.095835","0.540796","0.102728","0.529347","0.094001","0.547194","0.56734","0.098344","0.096538","0.576486","0.104665","0.566798","0.522945","0.571687","0.092254","0.569003","0.564549","0.091618","0.107447","0.099057","0.101556","0.565189","0.550457","0.541145","0.093645","0.548779","0.107693","0.53992","0.552296","0.092563","0.556626","0.09901","0.507014","0.094001","0.095038","0.581409","0.569613","0.100893","0.108733","0.586301","0.561544","0.095993","0.567517","0.54724","0.564817","0.526558","0.098879","0.102133","0.554696","0.540534","0.108964","0.094608","0.507037","0.093946","0.543337","0.094131","0.574956","0.095408","0.108047","0.531516","0.532314","0.099537","0.537327","0.553015","0.092885","0.095296","0.093229","0.570168","0.539892","0.101103","0.099881","0.509499","0.554294","0.547333","0.10727","0.094206","0.107327","0.527695","0.09518","0.532566","0.560549","0.107458","0.093622","0.095779"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_1_1_1_commander.cnf","12096238","0.055419","0.197338","0.058801","0.060407","0.061056","0.05642","0.058159","0.057426","0.155256","0.065814","0.059292","0.153534","0.159072","0.056092","0.05784","0.190976","0.058035","0.172473","0.062814","0.154342","0.056814","0.177096","0.186312","0.059499","0.059004","0.186141","0.064807","0.188652","0.154476","0.178954","0.058773","0.19449","0.188233","0.056463","0.068357","0.059411","0.061619","0.189326","0.176508","0.16906","0.056262","0.177485","0.065257","0.163161","0.177961","0.057658","0.183311","0.059545","0.146121","0.057514","0.05727","0.196003","0.190951","0.065354","0.065989","0.193287","0.17882","0.061216","0.182611","0.174322","0.185089","0.155014","0.060641","0.06093","0.181819","0.172325","0.067658","0.05711","0.148131","0.058338","0.181124","0.056071","0.191405","0.057116","0.065587","0.155779","0.156747","0.059417","0.161034","0.17556","0.058232","0.05794","0.057001","0.190822","0.171214","0.059727","0.060722","0.150566","0.179802","0.176075","0.066265","0.057702","0.064837","0.155219","0.058377","0.159337","0.186873","0.066165","0.057015","0.060748"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_0_1_1_1_2product.cnf","8848577","0.050224","0.162745","0.050288","0.056202","0.054996","0.052441","0.050918","0.051072","0.129672","0.058176","0.053714","0.127279","0.133801","0.050405","0.051264","0.160383","0.052929","0.142538","0.055306","0.125804","0.053638","0.145203","0.155211","0.053364","0.051597","0.151521","0.059806","0.15426","0.12501","0.141893","0.053043","0.16145","0.154863","0.052022","0.060651","0.055294","0.057088","0.157261","0.145049","0.139064","0.05162","0.144331","0.059652","0.132923","0.144317","0.05116","0.158274","0.052095","0.125301","0.051619","0.051656","0.164623","0.156807","0.055542","0.060569","0.15878","0.14671","0.052884","0.150573","0.145071","0.1518","0.127517","0.053943","0.055405","0.155811","0.142695","0.059509","0.051938","0.122843","0.051106","0.148125","0.051226","0.164938","0.051022","0.05929","0.129076","0.127451","0.05286","0.132615","0.144364","0.052044","0.052122","0.050439","0.159817","0.140581","0.053265","0.056591","0.122828","0.148214","0.143721","0.06039","0.052542","0.059315","0.126264","0.052851","0.129758","0.155552","0.058589","0.050306","0.054434"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_0_0_1_1_bimander.cnf","14449789","0.142166","0.511912","0.143448","0.150946","0.153803","0.143976","0.143331","0.143971","0.40979","0.168063","0.151497","0.404906","0.426711","0.13996","0.146502","0.500783","0.144483","0.451272","0.156724","0.401348","0.146331","0.455171","0.49127","0.149637","0.146199","0.480562","0.166481","0.48153","0.399487","0.449099","0.14416","0.49451","0.491322","0.141994","0.171254","0.14369","0.155934","0.495103","0.452632","0.439975","0.142445","0.459328","0.168403","0.419506","0.450859","0.139889","0.470329","0.149512","0.395993","0.144222","0.146542","0.51816","0.49252","0.152279","0.167805","0.472017","0.466972","0.150695","0.478324","0.456096","0.477418","0.404867","0.152915","0.156149","0.486226","0.455067","0.169631","0.143593","0.392065","0.141778","0.468461","0.1422","0.511597","0.143888","0.165784","0.405935","0.408697","0.152258","0.424542","0.453727","0.144519","0.142813","0.143088","0.497398","0.449137","0.152486","0.152533","0.402956","0.467196","0.449366","0.170105","0.144185","0.168356","0.406072","0.143679","0.410103","0.484956","0.165307","0.142672","0.152681"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_0_0_0_2product.cnf","2533094","300.0","300.0","300.0","300.0","127.731","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","126.823","300.0","147.169","300.0","246.255","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","40.6456","300.0","300.0","152.157","46.6298","300.0","300.0","121.76","300.0","300.0","80.8472","300.0","300.0","300.0","129.445","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","114.689","300.0","300.0","300.0","300.0","48.707","300.0","290.302","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","165.846","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_1_0_1_2product.cnf","4737394","1.73355","208.296","1.29889","1.34367","0.624044","0.888728","1.50934","1.92343","0.750594","3.20543","9.12831","0.271607","1.31636","0.746582","0.725177","0.351607","0.348","31.9203","14.0123","0.274118","3.43931","0.410079","1.29948","0.743366","0.794115","6.94659","0.54497","0.891055","1.1523","1.29901","1.81427","2.75806","4.40522","7.92579","0.332474","6.21585","1.83449","0.989098","300.0","1.28412","0.362917","23.6142","0.243278","0.593622","1.37542","0.784238","0.740104","11.5603","2.0637","0.415176","0.241451","0.43873","0.150829","4.13602","300.0","0.81286","0.624746","0.404592","0.304872","0.68105","0.261569","1.93904","0.606498","0.6155","1.24486","0.357902","0.527253","8.05185","0.910291","0.698624","0.439765","0.43205","1.13731","1.79517","4.19814","0.58772","1.09781","0.400912","1.14788","7.09609","1.08259","0.822468","1.48807","1.05534","5.37853","4.39098","3.5783","0.895104","0.230682","0.838363","0.556255","0.455178","1.46121","300.0","1.31635","1.00728","0.332","0.222176","1.41539","0.372424"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_1_0_0_nested.cnf","3285125","300.0","300.0","300.0","300.0","24.5661","300.0","300.0","300.0","159.557","300.0","300.0","300.0","300.0","300.0","300.0","273.364","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","76.8528","300.0","300.0","300.0","300.0","293.025","300.0","76.1364","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","8.45712","300.0","300.0","217.873","95.5792","50.9059","20.6429","103.201","300.0","300.0","48.9296","300.0","300.0","133.619","114.242","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","17.4608","300.0","60.6726","300.0","300.0","9.03068","300.0","300.0","292.38","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","139.719","200.292","300.0","300.0","300.0","300.0","300.0","146.327","300.0","224.056","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_0_1_1_bimander.cnf","10212884","0.125867","0.461064","0.127086","0.135473","0.134703","0.12781","0.127962","0.124252","0.369358","0.149897","0.136104","0.368451","0.380516","0.128076","0.125891","0.456028","0.130266","0.404406","0.140202","0.359091","0.133531","0.411931","0.425401","0.128044","0.130191","0.418233","0.150895","0.43117","0.364028","0.395063","0.130199","0.453454","0.442363","0.129728","0.150549","0.124865","0.138723","0.437618","0.400471","0.390725","0.127496","0.40999","0.146419","0.382934","0.405781","0.126444","0.424244","0.133341","0.359662","0.128015","0.129572","0.457681","0.449516","0.135218","0.14835","0.419592","0.410057","0.132767","0.417202","0.404299","0.425305","0.359741","0.135987","0.145674","0.435749","0.418982","0.150024","0.130944","0.35582","0.126757","0.40317","0.126821","0.453685","0.12864","0.147876","0.369447","0.36025","0.132913","0.379759","0.408822","0.126612","0.126113","0.127539","0.437097","0.397921","0.138771","0.137037","0.359166","0.408585","0.406482","0.149874","0.125863","0.149164","0.350008","0.124334","0.364924","0.423057","0.144028","0.126108","0.135835"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_0_1_1_1_nested.cnf","2291554","0.043935","0.147986","0.043295","0.046123","0.045958","0.043212","0.043953","0.043423","0.116683","0.052073","0.047243","0.115942","0.114446","0.04339","0.045987","0.156065","0.043703","0.134388","0.048148","0.115068","0.044027","0.132201","0.13433","0.044663","0.045168","0.132687","0.052182","0.136938","0.11587","0.123196","0.043348","0.145239","0.141832","0.046528","0.05178","0.042696","0.048512","0.14074","0.126825","0.121658","0.043507","0.131798","0.049837","0.122385","0.128139","0.045956","0.139764","0.045219","0.115365","0.045406","0.045623","0.14269","0.140644","0.046457","0.051308","0.141099","0.131442","0.045688","0.136294","0.127603","0.134745","0.114366","0.046306","0.04877","0.138173","0.133229","0.051368","0.043587","0.113956","0.046079","0.127001","0.043908","0.143543","0.044901","0.051496","0.117602","0.116066","0.046698","0.122652","0.131799","0.043906","0.043227","0.043769","0.136017","0.127005","0.048957","0.048104","0.112832","0.125817","0.126213","0.051887","0.04368","0.05061","0.108984","0.043032","0.117711","0.130877","0.05009","0.04352","0.048417"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_0_0_1_2product.cnf","7556939","300.0","3.33392","0.309363","2.94694","14.0802","0.370745","0.279595","12.0818","260.272","28.3408","131.658","0.184291","1.0614","27.9537","0.218545","300.0","41.7354","300.0","6.39722","13.9615","300.0","58.0581","59.5873","193.041","107.092","141.247","300.0","300.0","17.927","0.255272","0.268841","0.208203","2.99652","149.765","61.7","235.084","0.239549","5.62195","300.0","0.332603","38.1753","264.518","7.93209","3.32145","0.174726","45.4764","100.399","7.03124","300.0","92.0064","15.7365","300.0","0.75604","300.0","52.3884","0.235357","128.397","0.223397","22.024","1.69825","9.97099","1.85425","146.594","2.21835","6.51853","65.9681","52.368","300.0","136.898","0.270315","7.43769","64.321","2.00644","18.1478","6.87114","5.47813","0.820666","27.0998","17.0709","230.945","0.251237","0.287438","0.350981","1.66244","50.9545","300.0","153.726","0.274063","10.6242","18.1566","92.6618","0.335148","3.07538","300.0","0.30391","0.543819","39.4568","8.56617","0.47442","21.6227"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_0_1_1_bdd.cnf","16701971","0.055814","0.20452","0.055119","0.06086","0.060659","0.056907","0.056575","0.053879","0.146947","0.065989","0.057557","0.143007","0.147704","0.055565","0.05713","0.201128","0.056955","0.185373","0.060463","0.142385","0.055736","0.178448","0.181911","0.05566","0.05788","0.190719","0.066118","0.189156","0.161281","0.167175","0.057839","0.195948","0.199273","0.057298","0.064694","0.056542","0.060185","0.192395","0.175779","0.165211","0.054579","0.181942","0.065735","0.145855","0.178371","0.05916","0.188293","0.0578","0.137328","0.056794","0.056928","0.202876","0.191511","0.060061","0.064103","0.192217","0.180189","0.057267","0.188584","0.176952","0.188134","0.138987","0.060434","0.064104","0.184282","0.184579","0.064433","0.057524","0.137421","0.05837","0.173249","0.05614","0.197452","0.054614","0.06511","0.141584","0.141178","0.058376","0.146044","0.184352","0.056607","0.054228","0.055241","0.189918","0.172028","0.059816","0.061495","0.137989","0.17277","0.172876","0.065362","0.057479","0.068887","0.137946","0.054854","0.140613","0.196775","0.063906","0.05548","0.059421"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_0_0_1_1_nested.cnf","15432069","0.120304","0.439673","0.123841","0.132112","0.130986","0.122628","0.125941","0.121281","0.351305","0.145113","0.127745","0.340902","0.35404","0.119982","0.123277","0.430221","0.123357","0.387297","0.134415","0.336281","0.121127","0.384097","0.404978","0.119833","0.123975","0.409906","0.143459","0.404305","0.340815","0.381245","0.122947","0.431549","0.419124","0.122477","0.142489","0.121296","0.133609","0.41516","0.380892","0.386006","0.12219","0.388135","0.143853","0.355324","0.375166","0.126469","0.40444","0.126855","0.353009","0.123254","0.122917","0.439178","0.42511","0.131968","0.144241","0.398664","0.38746","0.125595","0.404939","0.386601","0.40776","0.336546","0.131197","0.131921","0.408206","0.392893","0.143107","0.123988","0.32989","0.121773","0.383706","0.12211","0.434469","0.120128","0.141027","0.342957","0.341234","0.127428","0.353318","0.386961","0.122067","0.12204","0.120839","0.417862","0.376773","0.12948","0.130654","0.331672","0.383574","0.381053","0.143338","0.123081","0.141797","0.337942","0.120466","0.344535","0.415692","0.140569","0.122488","0.130788"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_1_0_0_pairwise.cnf","13414048","164.058","0.115475","0.43577","1.93067","0.284431","0.419657","0.58994","12.672","0.572527","1.81999","79.4569","0.168164","2.16348","15.4711","0.819843","0.857276","0.319613","0.229574","1.58941","0.575394","265.694","0.129013","106.748","37.0301","77.8043","141.352","2.29264","0.19687","124.045","0.449323","0.303028","0.574956","0.344086","144.92","0.378065","103.011","0.611043","1.71553","300.0","0.449798","0.373912","180.203","0.370119","0.175359","0.313825","58.8856","0.434066","0.053905","119.566","0.318518","0.467632","0.496463","0.143759","0.145225","0.172578","0.394143","69.403","0.08779","0.309168","1.01462","0.462051","0.271577","0.851128","0.756691","35.7774","0.377364","0.224155","300.0","136.562","0.529256","0.448521","33.0444","0.460005","19.9381","0.540754","0.263067","0.658941","0.121295","0.87167","121.962","0.46623","0.568592","0.522196","1.12052","19.4378","0.152338","0.884803","0.589569","0.264148","0.220405","0.263856","0.183435","1.88857","300.0","13.1422","0.667787","1.98379","0.515415","0.427916","0.126053"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_1_1_1_1_2product.cnf","1311850","0.109877","0.357378","0.113199","0.11687","0.117542","0.109308","0.111884","0.106839","0.284912","0.126292","0.113406","0.290216","0.292112","0.10449","0.107934","0.345967","0.109677","0.316626","0.118442","0.275916","0.108119","0.324115","0.340285","0.107263","0.109543","0.338641","0.125879","0.334906","0.275007","0.315041","0.108809","0.361135","0.339979","0.109978","0.126504","0.11588","0.118649","0.348467","0.311971","0.310552","0.108252","0.321975","0.127553","0.293554","0.312133","0.111483","0.332491","0.11173","0.282086","0.10851","0.110265","0.362784","0.345722","0.116821","0.126432","0.328757","0.317004","0.112517","0.333274","0.319927","0.335196","0.279908","0.117112","0.115476","0.336276","0.316546","0.126099","0.109013","0.277906","0.108261","0.317479","0.106983","0.357511","0.107778","0.124153","0.298138","0.285947","0.112987","0.295499","0.317753","0.109065","0.106969","0.10593","0.347202","0.309341","0.115342","0.115181","0.272806","0.318879","0.316032","0.125183","0.108992","0.127558","0.273562","0.107673","0.284073","0.343223","0.124631","0.107821","0.11597"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_1_0_0_2product.cnf","2941218","300.0","300.0","300.0","300.0","27.7567","204.162","300.0","300.0","300.0","180.273","300.0","300.0","300.0","300.0","133.983","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","196.919","300.0","300.0","123.351","237.604","278.41","300.0","70.4663","300.0","223.088","203.653","300.0","155.385","300.0","300.0","300.0","269.08","235.682","300.0","300.0","5.29306","300.0","300.0","148.928","300.0","9.32017","25.7959","44.4109","123.953","300.0","78.6609","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","152.421","46.858","300.0","57.2713","300.0","300.0","5.58512","99.9362","300.0","211.46","300.0","300.0","70.8823","189.987","208.332","300.0","300.0","300.0","238.976","300.0","268.653","300.0","15.492","161.205","300.0","300.0","131.305","300.0","126.368","262.735","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_0_0_0_2product.cnf","6337317","300.0","300.0","300.0","300.0","70.8638","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","173.366","300.0","300.0","300.0","300.0","300.0","300.0","300.0","104.067","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","47.3215","300.0","300.0","235.978","68.3429","251.292","178.275","57.8374","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","89.6779","300.0","300.0","300.0","300.0","181.742","300.0","80.4794","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","81.318"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_1_0_1_1_pairwise.cnf","257521","0.09923","0.626179","0.105367","0.109513","0.108485","0.100315","0.099922","0.098475","0.586717","0.114397","0.105815","0.567395","0.58813","0.101518","0.101331","0.624147","0.102772","0.60565","0.117048","0.568916","0.098403","0.594179","0.621102","0.099281","0.103313","0.590915","0.115675","0.598481","0.57251","0.591376","0.10161","0.615866","0.651087","0.101639","0.116886","0.106085","0.108295","0.608424","0.592518","0.5866","0.09999","0.587582","0.113044","0.583753","0.577051","0.098583","0.615358","0.106352","0.574364","0.101249","0.104339","0.644779","0.623035","0.110802","0.117054","0.674536","0.594534","0.106508","0.598567","0.607759","0.607134","0.578365","0.10728","0.108663","0.60525","0.601785","0.116278","0.102495","0.571088","0.102668","0.583726","0.098623","0.628128","0.102769","0.114938","0.573363","0.57506","0.106651","0.567658","0.621332","0.100281","0.099349","0.09892","0.614929","0.595482","0.109073","0.105144","0.561538","0.584688","0.600176","0.114291","0.10114","0.115869","0.571558","0.101206","0.58041","0.614573","0.115168","0.100962","0.108219"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_1_1_0_0_2product.cnf","1060585","300.0","28.4509","33.1721","300.0","3.76246","23.0928","137.885","300.0","17.3164","19.5926","300.0","31.2949","300.0","300.0","32.48","7.26502","6.76735","29.6199","75.5912","300.0","300.0","2.63971","300.0","300.0","300.0","300.0","8.4372","15.0462","300.0","48.1478","24.2634","28.7082","14.0806","300.0","11.2448","300.0","34.0011","210.738","300.0","28.0092","4.51855","300.0","291.985","13.4852","27.4506","300.0","300.0","2.49411","300.0","300.0","7.44731","7.06977","3.11556","5.45612","8.97242","27.124","300.0","5.06257","12.821","300.0","117.92","9.95206","6.65086","69.8917","300.0","14.5034","300.0","300.0","300.0","32.5569","18.5654","300.0","33.2157","300.0","300.0","2.98501","36.8963","4.01185","51.6641","300.0","58.2689","25.2739","33.3262","300.0","300.0","4.26826","162.818","30.9963","134.522","11.0547","41.2187","5.39351","300.0","300.0","300.0","32.2766","12.0999","186.734","35.9699","3.09115"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_0_1_1_1_bdd.cnf","2741714","0.068677","0.249993","0.071464","0.074376","0.075319","0.067626","0.071555","0.070018","0.182635","0.080685","0.071494","0.174787","0.184823","0.070439","0.070473","0.244132","0.068173","0.231893","0.075742","0.178234","0.068599","0.227072","0.244623","0.06854","0.071486","0.226339","0.080634","0.231335","0.196634","0.230679","0.069757","0.245318","0.231043","0.068411","0.081957","0.072067","0.075692","0.236663","0.221795","0.232022","0.069804","0.219273","0.080288","0.18489","0.215222","0.067835","0.24109","0.070944","0.167059","0.068957","0.069286","0.258786","0.250803","0.073838","0.081616","0.244514","0.223755","0.070949","0.231227","0.23769","0.231289","0.172057","0.074183","0.074894","0.238829","0.230309","0.081342","0.07116","0.176306","0.069794","0.219837","0.069334","0.254377","0.069448","0.080003","0.174664","0.172733","0.073093","0.179877","0.226732","0.068649","0.068417","0.068424","0.23697","0.217401","0.074772","0.074796","0.16784","0.22433","0.21792","0.079995","0.068499","0.084831","0.166825","0.069033","0.179132","0.240696","0.081034","0.070509","0.073206"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_1_1_1_nested.cnf","16441875","0.134825","0.488212","0.142503","0.148709","0.150428","0.138152","0.140086","0.135251","0.397494","0.163493","0.144289","0.381165","0.393407","0.138087","0.140677","0.471512","0.138721","0.442614","0.152707","0.383775","0.137121","0.438966","0.472256","0.137945","0.144498","0.452861","0.164544","0.450024","0.376056","0.457252","0.139956","0.483421","0.459065","0.137387","0.16353","0.155108","0.149776","0.463036","0.430376","0.460311","0.136194","0.431549","0.16371","0.395704","0.422084","0.135223","0.464596","0.143643","0.367161","0.137973","0.139102","0.495431","0.483506","0.147283","0.161293","0.443657","0.43208","0.145238","0.449153","0.45032","0.462676","0.379645","0.149634","0.148111","0.462159","0.444154","0.162565","0.139661","0.383873","0.138556","0.435319","0.137047","0.48919","0.137647","0.161563","0.384306","0.380933","0.144933","0.400987","0.4329","0.137667","0.137984","0.135841","0.465551","0.424632","0.14805","0.147627","0.37014","0.439193","0.427371","0.16276","0.137239","0.170403","0.367244","0.136409","0.393966","0.467162","0.160261","0.14049","0.146398"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_1_commander.cnf","10198565","8.39268","9.55906","0.939232","2.39701","3.03858","1.17018","2.00642","5.57398","8.73406","10.007","67.6242","0.234548","5.46824","3.36968","0.979657","3.37478","3.35457","300.0","48.1613","1.47156","22.1338","5.13208","0.927631","5.02838","3.43979","42.5095","7.67062","21.8303","1.35697","0.708737","1.46132","2.47063","7.88625","44.9875","4.85047","47.5647","0.927525","3.80752","300.0","1.52078","3.33495","112.547","1.29924","3.95893","1.24815","3.11665","9.05496","41.297","10.6126","5.3053","1.47796","3.62984","0.534212","96.6332","119.135","0.901629","4.21508","0.585688","2.24181","1.32838","1.41594","3.06188","5.45668","1.36639","1.0783","3.13169","10.7469","100.008","6.2497","1.2681","1.43999","0.705422","1.24649","7.87554","15.3942","5.79304","1.15992","4.09893","10.0913","50.9329","0.772691","1.11668","1.76845","1.15225","36.0463","92.949","58.2199","1.37013","1.35806","26.4234","11.1273","0.662884","2.8124","300.0","1.53913","0.714707","3.79796","1.2229","1.5266","2.31459"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_0_0_0_pairwise.cnf","932188","300.0","300.0","300.0","300.0","73.5721","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","293.857","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","176.929","300.0","189.264","112.614","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","91.7301","300.0","300.0","300.0","300.0","56.9872","300.0","196.086","300.0","300.0","300.0","300.0","300.0","300.0","300.0","149.4","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","69.1545"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_0_0_1_bimander.cnf","3159111","300.0","64.8415","300.0","300.0","16.6051","300.0","300.0","300.0","300.0","238.349","300.0","300.0","300.0","300.0","286.607","291.294","300.0","182.033","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.5127","24.6736","300.0","300.0","278.475","300.0","61.6958","300.0","181.738","300.0","246.374","300.0","300.0","221.84","300.0","300.0","138.987","300.0","300.0","300.0","300.0","3.6711","300.0","300.0","109.15","13.8349","39.0671","21.6872","9.81144","232.899","300.0","33.6701","192.037","300.0","297.798","62.6374","300.0","300.0","300.0","300.0","284.633","300.0","300.0","300.0","13.2093","300.0","66.1304","300.0","300.0","12.6758","169.227","12.1184","212.218","300.0","300.0","144.639","300.0","300.0","300.0","27.8799","300.0","300.0","113.065","22.3421","300.0","49.2832","300.0","300.0","300.0","116.473","300.0","151.617","300.0","6.12709"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_1_0_1_1_nested.cnf","8900981","0.057628","0.204781","0.060013","0.066472","0.064829","0.059525","0.059866","0.059155","0.166715","0.070474","0.063922","0.154492","0.168999","0.060491","0.060174","0.203825","0.062143","0.178507","0.06575","0.16184","0.060226","0.187215","0.195225","0.061036","0.060635","0.186767","0.070393","0.184891","0.155602","0.180958","0.059752","0.202784","0.196275","0.058934","0.070495","0.061896","0.066009","0.198977","0.182928","0.179813","0.059109","0.185182","0.069565","0.169961","0.176739","0.057811","0.191675","0.063662","0.157182","0.05929","0.060343","0.208593","0.193976","0.064338","0.068009","0.204906","0.188099","0.063871","0.195413","0.18407","0.189492","0.160755","0.062999","0.064553","0.193027","0.189692","0.070996","0.061712","0.161074","0.060135","0.188733","0.059556","0.209227","0.061015","0.068807","0.163238","0.162458","0.062622","0.163807","0.177674","0.058839","0.059585","0.061525","0.196337","0.179966","0.062985","0.064207","0.156553","0.179027","0.186751","0.071651","0.062209","0.069878","0.159921","0.061921","0.161528","0.19687","0.067097","0.059568","0.062536"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_1_0_1_bdd.cnf","15496331","79.4143","63.1213","0.36007","3.01207","7.56655","0.266839","0.869325","25.2109","74.4452","16.7451","300.0","0.179008","2.40715","13.2886","0.52463","14.5244","10.4397","300.0","12.7064","4.12599","106.095","18.1172","11.7517","43.9617","23.0114","287.307","79.5849","300.0","13.1828","0.223456","0.587908","0.347288","7.5055","300.0","17.1866","300.0","0.57175","2.00899","300.0","0.392947","11.1237","300.0","4.23473","1.40119","0.4911","13.7998","108.073","5.27891","110.141","27.009","4.86247","300.0","4.07055","300.0","77.4431","0.465513","40.2464","0.269748","9.68742","2.0472","5.29016","5.37409","22.4311","3.84169","4.31822","12.0479","60.8697","300.0","41.2216","0.585877","3.53606","13.6991","2.18666","60.6099","27.142","6.08144","2.45243","13.0866","13.7743","300.0","0.418437","0.560901","0.422002","1.36329","162.384","300.0","300.0","0.256108","5.65273","93.1762","61.3972","0.405381","2.63479","300.0","0.7806","0.684969","9.06879","4.28668","0.438051","7.26922"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_1_0_0_0_pairwise.cnf","5889960","300.0","0.290382","0.120091","0.436534","0.453606","0.11614","0.120496","15.6846","0.571923","3.36301","12.377","0.779521","0.270044","300.0","0.116452","0.292382","0.543156","0.424846","2.92498","2.17169","300.0","0.186277","300.0","300.0","300.0","114.25","0.134258","0.304304","300.0","0.127633","0.116814","0.1286","0.382769","23.8466","0.894318","70.7901","0.125198","1.43873","300.0","0.129248","0.539602","65.0521","1.34778","0.128948","0.12505","300.0","0.76669","0.146181","300.0","0.258185","0.998322","0.163892","0.131977","0.21525","0.349871","0.135106","300.0","0.187802","0.597795","1.86465","1.11629","0.282411","0.465862","1.31096","280.885","0.310432","0.378222","300.0","300.0","0.189383","0.655692","300.0","1.37421","12.5262","1.17994","0.177353","0.407912","0.202094","1.39581","58.479","0.116323","0.114121","0.115615","0.919942","14.2479","0.12991","3.76818","0.126852","0.761928","0.240328","0.282094","0.115706","0.247098","300.0","0.114547","0.18241","2.96693","1.9872","0.115087","0.077769"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_0_0_0_bimander.cnf","5224040","300.0","300.0","300.0","300.0","113.744","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","181.275","300.0","300.0","300.0","181.158","300.0","300.0","300.0","300.0","300.0","300.0","58.4845","300.0","300.0","250.8","59.5718","300.0","300.0","279.823","300.0","300.0","227.308","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","161.187","300.0","300.0","300.0","300.0","74.2164","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_0_0_0_pairwise.cnf","16236324","300.0","300.0","300.0","300.0","63.4335","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","200.339","300.0","300.0","300.0","300.0","300.0","300.0","300.0","204.832","300.0","195.034","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","74.9941","300.0","300.0","123.893","56.6312","300.0","300.0","288.679","300.0","300.0","174.237","300.0","300.0","300.0","199.352","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","164.603","300.0","300.0","300.0","300.0","35.9504","300.0","236.271","300.0","300.0","300.0","300.0","300.0","300.0","300.0","220.662","300.0","300.0","300.0","269.888","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","66.1838"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_0_0_0_bimander.cnf","6400667","300.0","300.0","300.0","300.0","43.8823","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","202.549","300.0","300.0","300.0","300.0","300.0","207.35","300.0","300.0","300.0","300.0","300.0","300.0","43.4329","300.0","300.0","193.294","87.3692","300.0","176.142","79.3797","300.0","300.0","287.815","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","61.9075","300.0","300.0","300.0","300.0","218.16","300.0","72.7897","300.0","300.0","300.0","300.0","300.0","300.0","300.0","114.781","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","44.6161"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_1_1_0_0_bimander.cnf","16455761","300.0","62.0343","300.0","300.0","3.62665","300.0","300.0","300.0","28.5792","80.4946","300.0","11.2653","300.0","300.0","300.0","53.1077","34.9864","16.5737","99.929","15.2878","300.0","25.5379","300.0","300.0","300.0","300.0","11.1005","13.9826","300.0","300.0","300.0","300.0","7.523","300.0","22.7802","300.0","76.3788","300.0","300.0","300.0","10.2436","300.0","300.0","83.894","300.0","300.0","300.0","1.84863","300.0","28.0055","3.28159","2.69411","17.5669","7.71465","7.34556","300.0","300.0","3.40253","41.6525","300.0","123.801","9.25366","33.4182","300.0","300.0","74.6078","97.7515","300.0","300.0","300.0","12.029","300.0","18.4856","300.0","300.0","3.17794","44.0459","6.65142","97.0734","300.0","300.0","220.499","300.0","300.0","300.0","4.57944","64.1612","300.0","31.4637","6.40947","54.7196","8.66888","300.0","300.0","300.0","30.7266","213.23","93.5068","300.0","161.209"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_0_1_1_1_nested.cnf","14436008","0.133201","0.451675","0.130454","0.141284","0.142151","0.128852","0.13114","0.127012","0.371578","0.156453","0.139396","0.359806","0.369202","0.12845","0.131542","0.454237","0.130045","0.421785","0.142525","0.353387","0.130439","0.414844","0.445178","0.130687","0.1334","0.43308","0.156021","0.437029","0.361159","0.408341","0.130235","0.466598","0.448963","0.130823","0.153","0.131493","0.142733","0.441127","0.412092","0.399544","0.129812","0.413926","0.153026","0.383009","0.400362","0.128348","0.426689","0.134967","0.350557","0.128784","0.130322","0.458797","0.453736","0.138482","0.150277","0.425765","0.405126","0.135645","0.4296","0.423054","0.43446","0.357916","0.139159","0.150803","0.426666","0.406603","0.153457","0.130557","0.351893","0.130884","0.411223","0.130596","0.455433","0.129185","0.152172","0.368331","0.361022","0.136785","0.371787","0.406579","0.129533","0.129581","0.130397","0.454698","0.397961","0.138959","0.139086","0.35505","0.454932","0.40277","0.15395","0.131776","0.154335","0.357111","0.129744","0.365266","0.438034","0.152859","0.12982","0.138612"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_0_0_1_1_nested.cnf","13091773","0.032161","0.093789","0.032266","0.032893","0.033029","0.030126","0.031701","0.030266","0.078995","0.03619","0.033488","0.078858","0.083348","0.031243","0.032571","0.104298","0.031868","0.090968","0.032675","0.076278","0.030718","0.087932","0.094883","0.031335","0.03294","0.093071","0.037157","0.092342","0.079894","0.084742","0.032518","0.096385","0.095527","0.031708","0.036307","0.031353","0.033504","0.095014","0.087356","0.085043","0.030479","0.087723","0.035226","0.080742","0.085326","0.031123","0.093157","0.031234","0.077552","0.030617","0.030378","0.096533","0.100726","0.034028","0.035096","0.095596","0.08583","0.032587","0.091084","0.090243","0.09667","0.077396","0.033164","0.03251","0.091786","0.085121","0.036456","0.030432","0.074848","0.030912","0.087533","0.030464","0.09577","0.030394","0.036029","0.080759","0.077859","0.032736","0.079045","0.088403","0.03343","0.031945","0.032107","0.103446","0.082389","0.031448","0.032492","0.07711","0.088779","0.087099","0.037503","0.030349","0.035594","0.080498","0.031067","0.079655","0.094297","0.03486","0.03051","0.034452"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_1_2product.cnf","12740044","300.0","300.0","300.0","300.0","198.371","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","178.377","300.0","300.0","300.0","217.747","300.0","300.0","220.865","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","167.866","300.0","300.0","300.0","300.0","63.0822","300.0","204.898","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","135.548"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_1_1_1_bdd.cnf","157029","0.078311","0.263065","0.074628","0.079435","0.078626","0.072762","0.073774","0.074181","0.198688","0.08774","0.078562","0.194219","0.202589","0.07427","0.079027","0.275861","0.079685","0.251026","0.080772","0.189296","0.076129","0.246586","0.267706","0.07309","0.074993","0.258987","0.090062","0.252478","0.21319","0.241917","0.07439","0.277231","0.264958","0.072507","0.087142","0.078194","0.079937","0.263062","0.241444","0.235424","0.073011","0.246463","0.086193","0.197488","0.234818","0.072556","0.253799","0.077612","0.18407","0.074043","0.07546","0.267986","0.289029","0.07917","0.086742","0.265819","0.240773","0.077664","0.256278","0.251523","0.252221","0.188298","0.079976","0.07988","0.249932","0.237546","0.087478","0.074212","0.183395","0.073509","0.246477","0.07356","0.273166","0.07305","0.085435","0.189852","0.185225","0.077326","0.199991","0.231626","0.075083","0.074782","0.073444","0.263249","0.238093","0.080834","0.080354","0.185716","0.243023","0.235617","0.086456","0.074469","0.088571","0.187195","0.074798","0.191857","0.264444","0.087283","0.074141","0.080174"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_0_1_0_0_bdd.cnf","3011375","300.0","300.0","300.0","300.0","23.5907","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","294.51","300.0","300.0","300.0","300.0","212.73","300.0","77.1978","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.4951","300.0","300.0","172.905","71.4954","53.0448","40.4363","74.213","300.0","300.0","86.7918","300.0","300.0","300.0","83.3599","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","33.9428","300.0","57.2086","300.0","300.0","23.1956","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","93.2579","300.0","300.0","300.0","300.0","300.0","163.367","300.0","300.0","300.0","95.4672"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_0_1_1_commander.cnf","3698298","0.045866","0.150233","0.046126","0.049867","0.0497","0.044732","0.045305","0.045831","0.123569","0.052132","0.050438","0.123164","0.127058","0.046301","0.044979","0.158037","0.045487","0.141605","0.050873","0.120096","0.047193","0.138396","0.148406","0.045162","0.046782","0.149669","0.053943","0.144922","0.121053","0.134606","0.045824","0.154928","0.14733","0.044573","0.052097","0.044259","0.050313","0.138392","0.147584","0.143151","0.04475","0.138638","0.052355","0.128338","0.133001","0.043183","0.148089","0.048038","0.121766","0.044571","0.044697","0.154039","0.148988","0.046837","0.052156","0.150152","0.137481","0.046178","0.144462","0.140114","0.143978","0.120697","0.048823","0.047902","0.143866","0.137379","0.053702","0.047117","0.115536","0.045162","0.138801","0.044679","0.150825","0.044826","0.051303","0.122051","0.118725","0.048078","0.124397","0.134142","0.048665","0.04448","0.044672","0.141451","0.134507","0.050628","0.049008","0.120329","0.150343","0.136957","0.050984","0.045597","0.053408","0.121913","0.047089","0.125704","0.146048","0.051392","0.044855","0.048741"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_1_0_1_1_bimander.cnf","15204868","0.135696","0.480718","0.137078","0.145289","0.145664","0.132773","0.138072","0.137163","0.39807","0.15906","0.144289","0.388374","0.414472","0.134936","0.134954","0.474672","0.138056","0.445119","0.151158","0.38541","0.138837","0.437526","0.47155","0.13834","0.135203","0.466178","0.164952","0.453046","0.38456","0.432126","0.138455","0.489037","0.473301","0.134945","0.158237","0.136152","0.150495","0.46146","0.471544","0.46249","0.133785","0.439806","0.159138","0.407762","0.42364","0.131488","0.459098","0.140221","0.3854","0.13366","0.137764","0.494633","0.479739","0.143979","0.158285","0.44991","0.437378","0.139053","0.454698","0.444043","0.457839","0.384691","0.143288","0.150063","0.468648","0.433912","0.158436","0.136325","0.372802","0.133979","0.430668","0.135016","0.489215","0.135716","0.155397","0.385567","0.381593","0.141967","0.401999","0.42733","0.141865","0.134828","0.134613","0.46801","0.431024","0.146956","0.146608","0.381634","0.477142","0.435046","0.155323","0.136703","0.161759","0.384719","0.140421","0.395833","0.470703","0.155307","0.134118","0.143202"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_1_0_0_pairwise.cnf","3648634","300.0","300.0","300.0","300.0","47.9165","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","260.349","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","179.213","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","121.706","300.0","300.0","300.0","300.0","48.7919","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_0_0_0_pairwise.cnf","10295378","300.0","254.96","300.0","300.0","24.8152","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","123.552","300.0","300.0","300.0","300.0","300.0","300.0","300.0","148.198","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","48.8827","300.0","300.0","204.872","39.879","300.0","73.7744","54.9405","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","63.0309","300.0","300.0","300.0","300.0","69.9812","300.0","123.03","300.0","300.0","300.0","300.0","300.0","300.0","300.0","82.7059","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","45.5099"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_1_0_1_1_2product.cnf","16351745","0.067223","0.208371","0.064401","0.06791","0.068309","0.065082","0.065098","0.063628","0.169763","0.074778","0.067579","0.163207","0.170776","0.064181","0.0639","0.215457","0.0672","0.189146","0.070116","0.15922","0.064517","0.18636","0.202867","0.06212","0.064563","0.194905","0.07541","0.191774","0.159517","0.182901","0.066315","0.209292","0.200203","0.062942","0.074359","0.06475","0.069462","0.200669","0.179634","0.192612","0.063366","0.18576","0.07837","0.172309","0.179594","0.064169","0.195154","0.067066","0.161486","0.066857","0.064225","0.208293","0.196523","0.068941","0.074651","0.204552","0.180573","0.065114","0.193276","0.186065","0.194693","0.163139","0.068819","0.068955","0.198286","0.187797","0.075491","0.06623","0.155543","0.066263","0.184133","0.063323","0.208104","0.063997","0.08067","0.162574","0.165625","0.068087","0.168568","0.180075","0.064296","0.064291","0.064203","0.198926","0.183334","0.069594","0.070712","0.158203","0.185237","0.183906","0.075092","0.064397","0.075299","0.159942","0.065491","0.162052","0.197512","0.074851","0.06486","0.066244"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_1_0_1_2product.cnf","2993249","105.565","14.1954","0.334275","2.62972","6.24201","0.458331","0.364359","11.8166","73.0936","10.4971","37.705","0.20656","2.4706","13.344","0.435234","11.3446","11.0098","300.0","5.32352","3.94254","143.234","15.1902","19.7803","40.1629","18.0832","140.115","87.924","300.0","7.7567","0.28914","0.324928","0.258946","3.47162","160.459","10.6727","105.873","0.291347","2.65944","300.0","0.534991","10.4223","63.7261","3.7873","11.4394","0.233012","17.8305","85.3781","2.1686","93.1064","20.5","4.45207","300.0","0.608586","300.0","76.621","0.391679","21.6684","0.288148","8.52645","2.20136","6.27919","4.48043","24.5526","1.91999","4.88704","11.4971","95.5033","300.0","36.0556","0.175065","3.80054","8.64311","2.90258","14.1624","24.5678","7.62799","1.69994","9.95974","33.4027","142.913","0.245518","0.390711","0.296125","2.03616","36.4172","300.0","50.3761","0.381564","6.01798","70.6012","81.0313","0.346997","4.14042","300.0","0.494208","0.350927","9.99534","3.92566","0.34084","6.27129"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_0_pairwise.cnf","13031341","300.0","19.2895","300.0","300.0","3.13098","300.0","300.0","300.0","19.2568","27.3065","300.0","300.0","300.0","300.0","300.0","59.8999","300.0","61.166","152.833","87.0992","300.0","300.0","300.0","300.0","300.0","300.0","10.906","12.5335","300.0","300.0","300.0","300.0","43.678","300.0","29.7643","300.0","148.376","300.0","300.0","300.0","300.0","300.0","140.174","168.911","300.0","300.0","300.0","3.44946","300.0","300.0","13.5666","6.20808","12.3897","6.0117","301.0","300.0","300.0","20.4473","96.935","300.0","259.796","35.2029","300.0","300.0","300.0","67.3037","300.0","300.0","300.0","300.0","5.99322","300.0","20.7434","300.0","300.0","2.33497","80.4388","7.17557","180.812","300.0","300.0","300.0","300.0","300.0","300.0","3.36496","206.909","300.0","60.3149","16.9476","300.0","27.7024","300.0","300.0","300.0","73.4465","300.0","130.05","300.0","5.34446"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_1_2product.cnf","4346958","7.00279","2.5161","1.11611","2.77468","2.46248","1.86513","2.09671","5.494","6.93756","8.63334","91.8883","0.286767","4.57844","3.51384","0.838098","3.89314","3.19455","300.0","8.65368","1.7132","32.7335","2.84561","1.00666","5.13044","3.61947","109.869","9.72331","18.8171","1.39121","0.526241","1.32677","1.6846","8.76142","76.6062","2.41288","111.567","0.629068","5.65167","300.0","1.1114","2.89549","110.673","1.18662","3.50088","0.761741","3.00681","11.6835","4.98002","11.8224","5.87968","1.34366","3.18244","0.4228","82.4199","53.3013","0.839662","4.97751","0.675721","2.11263","1.41551","1.39632","2.94015","301.0","1.34044","0.912428","3.68992","15.9357","109.468","5.88063","1.71929","1.35157","0.653008","1.96439","18.835","15.1067","4.82893","2.38488","3.65452","7.64931","103.684","0.773716","0.872445","1.55805","1.49342","43.4679","115.397","18.5796","0.902469","1.01499","24.6078","9.35634","0.923074","4.62265","300.0","2.2599","1.92655","3.02724","1.0893","1.03096","2.40281"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_0_bdd.cnf","970941","300.0","0.681157","0.858351","3.37767","1.12153","0.819697","0.864965","148.982","0.293316","10.1214","300.0","12.2121","1.89903","300.0","0.818756","2.04628","1.91489","0.679557","13.9237","0.716895","300.0","4.03123","300.0","300.0","300.0","300.0","0.529316","0.247474","245.837","0.879644","0.828341","0.887886","1.68681","300.0","0.696185","300.0","0.885206","5.52816","300.0","1.08117","5.31732","300.0","0.745424","0.837071","1.08009","300.0","2.21838","0.358844","300.0","1.73727","1.42268","0.956051","0.977886","0.205672","0.311835","1.15937","300.0","1.25508","0.994182","3.56057","1.22454","0.800454","2.36586","4.49229","220.698","0.827636","3.57449","300.0","300.0","0.806692","0.902741","300.0","0.592728","300.0","1.98411","0.31302","2.11902","0.630128","1.43334","300.0","0.815245","0.816102","0.813275","3.85965","300.0","0.44494","36.1643","0.843697","0.542565","0.668452","1.96801","0.831753","1.97195","300.0","0.820846","0.855036","20.3337","1.11122","0.821873","0.62752"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_1_2product.cnf","6118996","300.0","300.0","300.0","300.0","39.8497","300.0","300.0","300.0","64.2292","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","129.115","55.8392","300.0","300.0","300.436","300.0","245.961","300.0","125.881","300.0","300.0","300.0","300.0","285.574","300.0","300.0","189.508","300.0","300.0","300.0","300.0","6.31797","300.0","300.0","132.928","35.1766","23.3126","43.4726","31.7405","171.186","300.0","116.271","270.205","300.0","135.452","92.3562","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","49.2404","300.0","155.884","300.0","300.0","7.48171","234.016","20.2819","291.923","300.0","300.0","218.367","218.763","300.0","300.0","146.189","300.0","300.0","111.103","90.993","300.0","35.8729","300.0","300.0","300.0","185.883","300.0","300.0","291.221","12.6531"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_0_0_0_bdd.cnf","16579526","300.0","300.0","300.0","300.0","38.0898","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","114.602","300.0","300.0","300.0","300.0","300.0","300.0","300.0","135.176","300.0","300.0","300.0","300.0","300.0","147.625","300.0","300.0","300.0","300.0","300.0","300.0","37.3639","300.0","300.0","157.035","54.2904","162.394","74.7247","54.4813","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","44.5895","300.0","279.624","300.0","300.0","23.2271","300.0","132.605","300.0","300.0","300.0","300.0","300.0","300.0","300.0","132.758","300.0","300.0","300.0","246.462","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","34.0969"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_0_1_1_pairwise.cnf","10977412","0.179826","1.28201","0.18","0.192529","0.194585","0.178356","0.181424","0.180262","1.17141","0.207775","0.191976","1.18991","1.19789","0.176904","0.182699","1.26872","0.183076","1.2522","0.19522","1.19214","0.180544","1.20893","1.28442","0.17881","0.184421","1.31144","0.208081","1.29494","1.18383","1.20324","0.182085","1.30061","1.2825","0.178831","0.208205","0.17797","0.197717","1.27783","1.20571","1.21752","0.180226","1.21386","0.207323","1.19618","1.21605","0.180646","1.22605","0.189613","1.18154","0.180934","0.181855","1.29866","1.29461","0.195775","0.206313","1.25418","1.24036","0.188523","1.27027","1.21184","1.24506","1.23183","0.192412","0.191797","1.27607","1.24896","0.205432","0.181689","1.18472","0.182093","1.26239","0.181195","1.28476","0.181487","0.208787","1.18852","1.19609","0.190011","1.18151","1.2014","0.179759","0.179574","0.178452","1.25742","1.17874","0.191473","0.193458","1.13871","1.2037","1.23232","0.205221","0.182546","0.206374","1.17791","0.17826","1.20667","1.24588","0.204955","0.178936","0.193071"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_1_1_0_0_2product.cnf","294568","300.0","3.0945","21.4671","80.1949","1.66359","24.4472","46.3257","300.0","2.48141","10.9498","180.72","1.88978","72.432","300.0","19.4431","6.67767","4.94125","6.00365","25.6515","6.49072","300.0","2.24534","300.0","300.0","300.0","300.0","2.49784","2.90348","300.0","13.5888","26.5639","30.6817","2.27438","300.0","4.4141","300.0","21.4448","20.2562","300.0","16.9258","6.54625","300.0","9.24105","6.33281","17.7846","300.0","10.4347","0.421565","300.0","1.93616","3.62208","1.94193","1.33908","1.55063","1.00047","14.3935","300.0","0.633114","2.86621","13.701","11.0322","1.86544","9.39918","47.2676","300.0","5.25836","4.47477","300.0","300.0","23.748","5.05843","300.0","3.78537","300.0","15.3042","0.689961","7.77477","0.527744","10.286","300.0","12.9523","17.9464","18.3805","13.9321","300.0","0.548205","10.241","41.3102","2.29322","0.909635","7.68315","2.71681","56.4273","300.0","300.0","22.3259","33.5589","13.7251","37.4246","0.518398"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_1_0_0_2product.cnf","9881093","300.0","300.0","300.0","300.0","35.9092","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","291.033","300.0","300.0","300.0","300.0","282.723","300.0","87.515","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","12.4326","300.0","300.0","300.0","200.95","65.749","46.4583","46.3115","300.0","300.0","118.467","300.0","300.0","300.0","199.991","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","37.6869","300.0","111.933","300.0","300.0","7.71119","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","258.897","300.0","294.48","300.0","300.0","300.0","248.695","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_0_0_0_nested.cnf","1637285","300.0","300.0","300.0","300.0","53.0257","300.0","300.0","300.0","300.0","300.0","300.0","289.73","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","249.004","300.0","300.0","300.0","214.915","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","29.5995","300.0","300.0","78.4317","69.397","300.0","137.854","127.062","300.0","300.0","66.3321","300.0","300.0","300.0","45.7946","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","81.0353","300.0","265.061","300.0","300.0","29.0167","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","77.8095","300.0","300.0","300.0","300.0","300.0","300.0","287.363","300.0","300.0","89.3653"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_1_0_0_commander.cnf","3659615","300.0","2.52898","18.7182","44.3842","1.59772","23.489","23.1373","300.0","3.6417","9.51506","300.0","1.19572","42.4313","300.0","10.3801","11.1867","1.65115","1.8717","17.4267","4.18","300.0","5.45142","300.0","300.0","300.0","300.0","5.99502","1.71005","300.0","10.9815","18.1852","47.6166","1.17112","300.0","1.59251","300.0","16.256","28.1612","300.0","7.02332","1.93134","300.0","2.8773","2.1038","9.07842","300.0","5.28701","0.254318","300.0","1.73082","2.23975","2.055","0.921613","0.732019","1.18846","11.916","300.0","0.390193","2.2054","25.9864","4.17939","1.03893","1.62716","22.8007","300.0","3.13783","2.79311","300.0","300.0","21.7726","2.03606","300.0","2.05454","300.0","8.83458","0.645772","4.25236","0.526975","3.00266","300.0","7.87532","13.6118","14.8018","13.5206","300.0","0.648539","11.8773","32.5511","2.40147","1.27923","4.00257","1.16657","11.8785","300.0","300.0","16.1212","29.81","2.9547","18.3387","0.568918"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_1_0_0_2product.cnf","2560804","300.0","300.0","300.0","300.0","137.905","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.2809","300.0","300.0","300.0","300.0","300.0","166.211","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","164.537","300.0","300.0","300.0","300.0","140.719","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_1_0_0_bdd.cnf","15997900","300.0","300.0","300.0","300.0","61.7403","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","168.827","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","33.3591","300.0","300.0","300.0","182.342","300.0","89.3234","216.56","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","60.2727","300.0","283.433","300.0","300.0","21.566","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_0_1_1_nested.cnf","3522115","0.046847","0.153183","0.047532","0.051621","0.052129","0.047355","0.049058","0.048298","0.127339","0.055745","0.050972","0.125707","0.131694","0.046335","0.047091","0.157878","0.048392","0.147303","0.051255","0.122928","0.050019","0.14314","0.155996","0.049527","0.048526","0.153607","0.055611","0.150085","0.126031","0.140439","0.050557","0.15839","0.152789","0.048691","0.05585","0.048404","0.05101","0.151975","0.140317","0.140319","0.047562","0.143188","0.056666","0.128553","0.14298","0.046619","0.152412","0.049951","0.126361","0.049648","0.048702","0.160469","0.155349","0.051348","0.054103","0.156179","0.141656","0.051048","0.149564","0.14384","0.14812","0.127032","0.053088","0.052428","0.150403","0.144872","0.056119","0.049298","0.125546","0.047964","0.145461","0.048466","0.160389","0.047867","0.054973","0.124324","0.125646","0.052219","0.130617","0.138899","0.048614","0.05137","0.04696","0.155836","0.142694","0.049807","0.053014","0.122294","0.140846","0.135594","0.055711","0.048543","0.056335","0.124563","0.047413","0.128526","0.154124","0.054964","0.047425","0.050777"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_0_1_1_bdd.cnf","11780654","0.069415","0.24318","0.069356","0.074238","0.077275","0.070051","0.06819","0.069303","0.18108","0.080778","0.073534","0.177306","0.189409","0.069354","0.067877","0.245491","0.070569","0.232246","0.075832","0.175089","0.069171","0.228037","0.228957","0.070943","0.069295","0.242837","0.080367","0.239564","0.203017","0.225231","0.075096","0.25292","0.241764","0.068929","0.080408","0.070391","0.074911","0.24191","0.225305","0.218567","0.067316","0.227802","0.081461","0.181087","0.228634","0.067663","0.233823","0.07277","0.174403","0.071775","0.070351","0.257509","0.24786","0.073595","0.080904","0.248793","0.226206","0.074889","0.23795","0.229586","0.237392","0.17474","0.073837","0.073043","0.242204","0.233085","0.083505","0.069552","0.175474","0.068643","0.231513","0.067351","0.2536","0.068276","0.080392","0.172187","0.173304","0.072141","0.182097","0.220156","0.068734","0.072638","0.067792","0.244885","0.219843","0.072448","0.07557","0.168519","0.223311","0.21787","0.082448","0.06955","0.081883","0.172722","0.067988","0.178095","0.244654","0.082145","0.068196","0.074321"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_1_2product.cnf","16253355","300.0","1.47126","8.94761","16.88","2.44831","6.84475","7.6353","219.676","6.0285","6.22603","300.0","5.74723","23.2042","300.0","4.99404","6.87577","5.35242","3.66035","9.91361","4.81661","300.0","18.2836","300.0","300.0","300.0","300.0","1.01754","1.08043","300.0","8.0852","5.86011","5.2421","2.01961","300.0","1.60236","300.0","8.74925","6.25506","300.0","5.59615","6.7696","300.0","2.45748","2.9016","6.05718","300.0","6.73406","0.23393","300.0","7.46897","3.28799","0.635111","0.427012","1.40809","0.643869","6.45103","300.0","0.824978","2.04172","6.16252","3.65247","1.46983","38.3791","8.14719","256.73","6.49156","5.97086","300.0","300.0","6.99671","1.94991","300.0","1.31729","300.0","6.68298","0.875634","3.37308","1.2626","5.16536","300.0","5.92146","6.26865","6.89975","9.92486","300.0","1.06224","23.4876","6.19783","0.759783","0.661531","7.96317","0.746301","3.31303","300.0","300.0","7.35307","103.256","4.08954","9.26042","1.08156"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_0_0_0_2product.cnf","13097172","300.0","300.0","300.0","300.0","83.1411","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","83.4523","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","132.477","300.0","300.0","300.0","140.677","300.0","300.0","300.0","300.0","300.0","300.0","32.5875","300.0","300.0","93.4476","78.5168","300.0","300.0","261.149","300.0","300.0","159.899","300.0","300.0","300.0","179.219","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","219.852","300.0","300.0","300.0","300.0","36.6144","300.0","144.377","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","172.242","300.0","300.0","300.0","300.0","300.0","300.0","198.027","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_1_1_1_bdd.cnf","13674804","0.06762","0.254028","0.070565","0.075465","0.074618","0.070767","0.071083","0.06943","0.180588","0.083841","0.07328","0.177271","0.186886","0.067309","0.06904","0.253433","0.068813","0.233002","0.076557","0.176075","0.069286","0.229684","0.231511","0.069568","0.071264","0.242056","0.080737","0.236857","0.197858","0.221746","0.071799","0.250042","0.245726","0.068822","0.079943","0.072859","0.074224","0.238094","0.219678","0.21545","0.06878","0.228877","0.081224","0.183029","0.226732","0.06922","0.241019","0.071399","0.180052","0.069831","0.069302","0.261175","0.253157","0.073841","0.07923","0.250864","0.244422","0.072723","0.238392","0.231337","0.240905","0.171887","0.074082","0.074289","0.23801","0.222653","0.082683","0.070895","0.178899","0.071263","0.230399","0.06896","0.251628","0.069483","0.082077","0.173882","0.173328","0.073865","0.181201","0.225769","0.068272","0.074276","0.068711","0.238802","0.226364","0.073759","0.076572","0.167436","0.223632","0.224809","0.081139","0.069467","0.081857","0.170469","0.068338","0.17736","0.239819","0.078851","0.068847","0.073671"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_1_pairwise.cnf","12540962","300.0","300.0","300.0","300.0","95.8364","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","141.635","300.0","300.0","300.0","254.433","300.0","300.0","202.057","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","219.734","300.0","300.0","300.0","300.0","76.4165","300.0","190.848","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","73.3846"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_0_0_0_2product.cnf","9482299","300.0","3.64645","29.0427","74.8211","1.42712","23.9541","34.2033","300.0","3.76681","9.87105","300.0","1.42366","66.8775","300.0","11.1835","7.2728","3.87729","6.07347","15.4128","4.52161","300.0","2.26494","300.0","300.0","300.0","300.0","3.85059","2.12288","300.0","15.9126","33.2218","20.9352","1.80588","300.0","1.52957","300.0","24.8181","39.8274","300.0","12.0712","3.0832","300.0","4.86157","2.80935","22.6368","300.0","11.7331","0.278175","300.0","1.32628","2.70733","2.08428","2.83179","1.26939","1.05946","13.1797","300.0","0.644858","3.17073","20.0061","9.32511","2.24905","8.83365","30.7366","300.0","8.25558","5.29676","300.0","300.0","16.4516","2.82201","300.0","3.11314","300.0","20.9597","0.656726","5.00506","0.849038","8.28511","300.0","10.0775","8.97523","20.8425","16.0786","300.0","0.861776","6.43348","19.1034","4.95372","1.09696","3.34059","2.02419","21.3275","300.0","300.0","15.1194","8.0954","7.90092","29.1115","0.654559"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_0_0_0_0_pairwise.cnf","8682213","300.0","184.089","300.0","300.0","9.72968","300.0","300.0","300.0","169.774","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","42.0469","294.869","300.0","300.0","300.0","300.0","170.876","300.0","81.1403","300.0","194.873","300.0","300.0","300.0","63.697","300.0","300.0","300.0","300.0","300.0","300.0","18.8313","300.0","300.0","98.5938","22.2961","286.145","23.4438","16.618","300.0","300.0","88.7537","300.0","300.0","300.0","94.638","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.0617","300.0","159.954","300.0","300.0","9.43018","300.0","33.3206","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.8397","300.0","300.0","300.0","82.6174","300.0","177.47","300.0","300.0","300.0","171.232","300.0","300.0","300.0","23.8816"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_1_0_1_1_2product.cnf","6670775","0.10079","0.335879","0.103012","0.113112","0.10936","0.101864","0.102992","0.101928","0.271283","0.120467","0.108065","0.258851","0.275529","0.099282","0.101566","0.331426","0.105022","0.29986","0.111682","0.257162","0.102347","0.300588","0.325113","0.100831","0.104178","0.311957","0.123027","0.315315","0.257308","0.29156","0.102944","0.336959","0.321713","0.101879","0.11914","0.101457","0.119022","0.317125","0.290807","0.292106","0.100908","0.294472","0.118926","0.279141","0.295619","0.101209","0.31585","0.108383","0.256537","0.102254","0.102651","0.338343","0.330918","0.106285","0.1207","0.308436","0.303102","0.104803","0.313951","0.306223","0.330756","0.253196","0.109251","0.108779","0.320377","0.292417","0.11866","0.101755","0.2506","0.101656","0.304687","0.101427","0.332484","0.101816","0.119102","0.262548","0.260974","0.108381","0.269433","0.294287","0.101404","0.099676","0.101001","0.328371","0.29173","0.106015","0.111854","0.256179","0.297818","0.292646","0.121297","0.101286","0.123139","0.255351","0.102157","0.271207","0.3174","0.11747","0.105349","0.108373"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_1_0_0_0_bimander.cnf","4911641","300.0","300.0","88.6956","300.0","4.89161","113.741","300.0","300.0","31.6899","33.698","199.496","19.9075","300.0","300.0","78.3746","23.6487","6.39037","32.3183","145.363","20.3273","300.0","7.96915","300.0","300.0","300.0","300.0","10.9594","18.2392","300.0","104.275","141.358","114.28","15.0506","300.0","30.772","300.0","97.661","258.778","300.0","71.8814","6.97059","300.0","283.348","26.1223","77.0901","300.0","300.0","1.85931","300.0","50.1152","5.56877","10.8266","4.90263","9.58865","10.6556","68.6733","300.0","4.75414","43.9514","300.0","300.0","6.43321","29.765","300.0","300.0","23.4973","93.9355","300.0","300.0","300.0","7.88173","300.0","30.285","300.0","300.0","3.93509","34.6629","7.04487","58.9397","300.0","238.218","85.4458","66.7926","300.0","300.0","8.04682","300.0","75.3297","82.6745","7.32046","41.1175","4.78181","300.0","300.0","300.0","24.1986","13.2464","165.529","131.952","5.92759"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_1_1_1_1_2product.cnf","5278061","0.088036","0.301994","0.091578","0.095596","0.096408","0.091279","0.090345","0.088013","0.237777","0.104972","0.095465","0.228344","0.248699","0.086925","0.089877","0.289021","0.088771","0.267302","0.101108","0.229394","0.089212","0.26612","0.288548","0.089483","0.090984","0.27796","0.109381","0.266982","0.227194","0.258039","0.091024","0.296453","0.280577","0.087961","0.104744","0.091348","0.09854","0.286552","0.256211","0.257859","0.08872","0.262919","0.104536","0.244617","0.25943","0.089351","0.277493","0.093914","0.2291","0.089687","0.090087","0.297716","0.292026","0.095556","0.104876","0.271782","0.264646","0.092184","0.280038","0.263416","0.27864","0.224622","0.09643","0.096495","0.283882","0.259594","0.103588","0.090053","0.22434","0.090387","0.259429","0.089436","0.293027","0.088689","0.10372","0.233453","0.231895","0.096344","0.241348","0.274341","0.089428","0.089887","0.088727","0.288858","0.253365","0.094427","0.095904","0.228655","0.262754","0.253872","0.108542","0.088656","0.10345","0.229667","0.088474","0.240701","0.300414","0.10492","0.088794","0.096235"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_0_1_1_bdd.cnf","8518357","0.073342","0.268659","0.075361","0.082044","0.077948","0.073536","0.074211","0.071877","0.195385","0.087516","0.078548","0.193011","0.202977","0.071723","0.073258","0.263826","0.073851","0.248006","0.082887","0.190978","0.07598","0.245945","0.2636","0.073645","0.075501","0.255826","0.090232","0.239778","0.213041","0.233431","0.075568","0.270065","0.25723","0.072851","0.086245","0.075467","0.08065","0.25824","0.234038","0.235062","0.07293","0.243113","0.087804","0.198501","0.24154","0.071798","0.255227","0.077434","0.187793","0.073133","0.075419","0.272595","0.272299","0.078302","0.088726","0.269477","0.241597","0.076303","0.259644","0.242609","0.259628","0.189362","0.078415","0.080385","0.259521","0.24395","0.08646","0.073448","0.187551","0.074933","0.233938","0.073169","0.268056","0.072547","0.085748","0.191979","0.188025","0.078027","0.196457","0.240504","0.074569","0.073871","0.076593","0.271227","0.225779","0.080479","0.078944","0.185907","0.241579","0.231325","0.0926","0.073909","0.086313","0.188051","0.07433","0.199254","0.285134","0.086222","0.075433","0.077947"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_1_0_0_nested.cnf","9638302","300.0","300.0","300.0","300.0","50.3189","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","213.462","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","36.9922","300.0","300.0","300.0","300.0","300.0","96.8236","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","51.6565","300.0","300.0","300.0","300.0","50.813","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_1_0_0_bdd.cnf","2623276","300.0","300.0","300.0","300.0","35.3616","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","99.7679","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","22.2576","300.0","300.0","300.0","138.427","300.0","52.5266","141.596","300.0","300.0","184.946","300.0","300.0","300.0","194.867","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","53.6979","300.0","146.84","300.0","300.0","26.5371","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","250.694","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_1_0_1_1_pairwise.cnf","16211029","0.146839","1.03199","0.15174","0.158704","0.159348","0.150302","0.148202","0.152859","0.945033","0.173859","0.158164","0.964635","0.938474","0.147299","0.151848","1.04817","0.151819","1.00409","0.162602","0.9396","0.150398","0.998859","1.04326","0.151403","0.153252","1.02136","0.173717","1.01647","0.940636","0.984479","0.151377","1.05415","1.02498","0.149238","0.17408","0.152331","0.162124","1.00856","0.985612","0.990139","0.15932","1.0052","0.16836","0.948469","0.991707","0.149148","0.999853","0.157689","0.86","0.156761","0.150234","1.03418","1.01633","0.161748","0.173161","1.02015","1.0039","0.156637","1.00132","1.00526","0.991253","0.941447","0.159567","0.158319","0.993824","1.01068","0.171651","0.153658","0.961081","0.154097","1.00463","0.151068","1.02939","0.150152","0.167905","0.958159","0.939049","0.159179","0.949786","0.989395","0.149012","0.150668","0.150041","1.0221","0.975137","0.158597","0.169651","0.924029","0.997793","0.983511","0.17028","0.150472","0.171067","0.962657","0.147748","0.993081","1.01716","0.169636","0.147181","0.156972"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_0_0_1_2product.cnf","11300894","300.0","300.0","300.0","300.0","50.2968","300.0","300.0","300.0","258.803","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","161.454","117.362","300.0","300.0","300.0","300.0","258.821","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","12.3154","300.0","300.0","96.1734","43.1727","300.0","95.7775","43.604","300.0","300.0","186.358","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","59.8398","300.0","204.657","300.0","300.0","15.2644","300.0","39.7132","300.0","300.0","300.0","300.0","300.0","300.0","300.0","120.054","300.0","300.0","300.0","56.9203","300.0","300.0","300.0","300.0","300.0","203.697","300.0","300.0","300.0","19.8049"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_0_0_1_2product.cnf","6811617","300.0","0.401263","1.75085","3.43833","0.556377","0.695676","1.09599","19.0599","0.772626","4.08129","300.0","0.960445","2.27146","300.0","0.897072","1.15133","0.559513","0.675783","3.2799","0.963214","300.0","0.912977","300.0","300.0","300.0","300.0","0.394764","0.322273","102.618","0.822668","0.788432","0.86","0.588768","300.0","0.404535","300.0","1.24546","1.06542","300.0","1.25783","1.40311","300.0","0.460473","0.321738","1.10712","300.0","1.01383","0.087282","300.0","0.490744","0.791888","0.701773","0.179553","0.322581","0.222906","0.699693","300.0","0.24027","0.576992","1.54603","0.801643","0.317672","2.7533","0.891396","17.7246","0.531544","0.564004","300.0","300.0","0.991178","0.574242","300.0","0.403498","53.1957","1.8209","0.283943","0.75013","0.307544","1.48486","300.0","0.899897","1.03079","0.907643","1.85877","91.5539","0.299331","3.33159","0.896367","0.259038","0.238051","0.763167","0.3088","1.32922","300.0","0.771071","1.19426","6.80251","0.580096","0.669442","0.187873"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_1_0_0_0_pairwise.cnf","2896900","300.0","17.9985","300.0","300.0","2.42556","300.0","300.0","300.0","12.8738","15.1539","300.0","24.7972","300.0","300.0","300.0","10.9155","52.272","33.3298","176.0","14.5824","300.0","25.0101","300.0","300.0","300.0","300.0","2.31096","13.2817","300.0","300.0","300.0","300.0","13.9535","300.0","16.7416","300.0","63.2981","116.656","300.0","300.0","28.4498","300.0","151.939","82.3417","300.0","300.0","232.659","1.91192","300.0","37.7358","4.05243","4.60198","7.41481","7.02358","5.41433","300.0","300.0","4.77182","48.9108","300.0","140.292","12.4769","11.9964","300.0","300.0","84.1518","26.1003","300.0","300.0","300.0","15.5243","300.0","22.852","300.0","300.0","2.55252","52.5796","2.15199","59.6433","300.0","300.0","160.31","300.0","300.0","300.0","2.2403","38.7307","300.0","21.15","9.24641","52.607","14.3356","300.0","300.0","300.0","26.4867","91.2143","128.498","300.0","4.30297"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_1_0_0_0_bimander.cnf","6037645","300.0","300.0","300.0","300.0","7.97625","300.0","300.0","300.0","300.0","300.0","300.0","24.4859","300.0","300.0","300.0","211.964","146.834","162.387","300.0","300.0","300.0","69.8597","300.0","300.0","300.0","300.0","17.5432","56.2247","300.0","300.0","300.0","300.0","15.0751","300.0","42.1999","300.0","63.9704","300.0","300.0","300.0","126.707","300.0","300.0","85.8967","300.0","300.0","300.0","4.05797","300.0","37.6782","41.4254","11.6058","73.5498","27.4495","13.1681","300.0","300.0","7.12835","137.241","300.0","300.0","17.3475","242.259","300.0","300.0","248.753","300.0","300.0","300.0","300.0","16.7784","300.0","52.1696","300.0","300.0","7.18679","96.8444","19.0084","189.037","300.0","300.0","300.0","300.0","300.0","300.0","15.6743","300.0","300.0","247.204","19.0053","291.912","64.8525","300.0","300.0","300.0","89.9747","300.0","300.0","300.0","18.5679"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_0_1_1_commander.cnf","746196","0.032377","0.101817","0.032113","0.03438","0.033313","0.031562","0.031798","0.031421","0.084439","0.036688","0.034154","0.081613","0.083628","0.0325","0.032189","0.106016","0.032032","0.096112","0.034578","0.081827","0.034085","0.08845","0.099584","0.031398","0.033309","0.099391","0.037708","0.091124","0.08172","0.092374","0.033108","0.09956","0.093852","0.032116","0.037925","0.033093","0.03459","0.091215","0.095127","0.089742","0.034315","0.093988","0.038546","0.086735","0.093782","0.031557","0.105888","0.034903","0.078679","0.031245","0.03423","0.097876","0.094159","0.033562","0.036403","0.10112","0.095604","0.031987","0.098879","0.094829","0.100446","0.081849","0.033168","0.035662","0.09639","0.091557","0.038254","0.033472","0.082766","0.032935","0.094132","0.032041","0.100408","0.032751","0.035633","0.083613","0.078653","0.033613","0.083063","0.093346","0.031617","0.031416","0.03128","0.108516","0.091925","0.034386","0.035616","0.08088","0.093525","0.095462","0.036714","0.033866","0.037456","0.079076","0.031032","0.085037","0.097579","0.037356","0.032572","0.034156"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_1_0_0_bimander.cnf","6709701","300.0","300.0","0.833925","6.30638","3.42177","0.743272","0.684621","88.4314","2.9767","5.55417","300.0","9.27937","1.16765","300.0","0.648499","13.9914","3.79456","31.1086","8.32494","5.09815","300.0","4.77432","300.0","300.0","300.0","300.0","51.1014","0.635615","253.932","0.961841","0.790313","0.90246","7.50782","300.0","1.23631","300.0","0.910411","2.83996","300.0","0.996243","5.53966","300.0","300.0","0.829619","0.987751","300.0","11.8574","0.21637","300.0","5.7339","2.22547","8.18599","0.960328","0.598525","5.25612","1.00605","300.0","1.33159","3.61843","5.82999","2.13547","6.28917","14.6437","1.88445","161.0","1.00955","300.0","300.0","300.0","0.823823","2.29986","300.0","1.64385","300.0","7.28387","0.394058","2.21849","229.828","3.09494","300.0","0.712392","0.786888","0.804055","1.93335","158.047","3.3568","300.0","0.681628","33.695","7.88454","6.46831","0.974246","1.142","300.0","0.827344","0.873656","300.0","1.31253","0.795857","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_1_0_0_bdd.cnf","12967601","300.0","300.0","300.0","300.0","36.991","300.0","300.0","300.0","189.715","300.0","300.0","87.1869","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","39.2054","300.0","122.51","300.0","150.951","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","15.5644","300.0","300.0","300.0","31.8266","150.757","120.773","66.8834","300.0","300.0","44.2575","300.0","300.0","300.0","93.2341","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","37.9009","300.0","122.901","300.0","300.0","17.3569","300.0","64.9926","300.0","300.0","300.0","300.0","300.0","300.0","300.0","79.0003","300.0","300.0","300.0","39.5968","300.0","300.0","300.0","300.0","300.0","240.744","135.278","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_0_0_0_2product.cnf","13510362","300.0","300.0","300.0","300.0","195.679","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","173.549","300.0","300.0","300.0","300.0","300.0","300.0","300.0","259.712","300.0","235.68","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","71.3804","300.0","300.0","244.839","108.977","300.0","300.0","300.0","300.0","300.0","130.535","300.0","300.0","300.0","197.78","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","207.75","300.0","300.0","300.0","300.0","50.3662","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","162.546","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_1_0_0_commander.cnf","15321497","300.0","300.0","300.0","300.0","291.254","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","247.772","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","289.783","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","243.744","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_0_1_1_1_bimander.cnf","10808622","0.046073","0.153967","0.047185","0.050577","0.049794","0.044996","0.047596","0.044659","0.126682","0.05222","0.048848","0.125466","0.130504","0.044008","0.046114","0.177419","0.046754","0.141418","0.048994","0.122972","0.047514","0.140428","0.146577","0.045452","0.04482","0.143248","0.052697","0.144743","0.122565","0.131614","0.046099","0.148001","0.148961","0.044476","0.051658","0.049727","0.050476","0.154327","0.136349","0.134907","0.045258","0.140592","0.052502","0.122402","0.137707","0.044907","0.149209","0.048342","0.121334","0.045111","0.046709","0.156683","0.148655","0.049051","0.052175","0.147103","0.137333","0.047999","0.145025","0.143802","0.145497","0.118902","0.047739","0.049312","0.145392","0.138185","0.052776","0.047287","0.120538","0.046735","0.139667","0.04529","0.152496","0.04565","0.053029","0.12367","0.121584","0.048159","0.126486","0.135678","0.046873","0.045477","0.047307","0.141495","0.133819","0.048207","0.048613","0.120977","0.137485","0.135328","0.053319","0.044462","0.053433","0.120935","0.047025","0.124724","0.156267","0.051684","0.045281","0.047495"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_1_0_1_1_commander.cnf","7215619","0.052791","0.186258","0.052345","0.059072","0.056996","0.051546","0.052557","0.051709","0.146246","0.060623","0.055762","0.143308","0.151359","0.051525","0.052663","0.177372","0.052149","0.168485","0.056284","0.140855","0.052614","0.166428","0.177076","0.052092","0.052518","0.169646","0.061316","0.173671","0.142313","0.162192","0.052614","0.174596","0.171029","0.054293","0.061018","0.054028","0.056765","0.17957","0.157706","0.159306","0.054338","0.164749","0.060745","0.150142","0.163767","0.051598","0.170707","0.055088","0.143","0.052851","0.053224","0.18338","0.172632","0.055433","0.061136","0.193507","0.160695","0.055266","0.172304","0.16926","0.16262","0.138318","0.055665","0.057134","0.17219","0.162836","0.061335","0.054478","0.140851","0.053141","0.164877","0.051327","0.179125","0.053953","0.060699","0.144936","0.142546","0.055884","0.14906","0.16348","0.053358","0.054158","0.055438","0.1736","0.15717","0.055595","0.058435","0.141075","0.162278","0.15949","0.061476","0.051822","0.06187","0.143214","0.053004","0.145139","0.172627","0.060512","0.053561","0.055303"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_0_0_1_1_pairwise.cnf","4345654","0.122639","0.808813","0.124196","0.131082","0.135126","0.125323","0.123959","0.121749","0.727407","0.140145","0.129472","0.721633","0.744499","0.122931","0.125412","0.789887","0.123601","0.778186","0.133916","0.72955","0.123977","0.76793","0.7808","0.12357","0.122519","0.765312","0.142485","0.776966","0.720804","0.753025","0.122547","0.778301","0.768562","0.125493","0.146451","0.133564","0.132774","0.784415","0.736386","0.758466","0.121178","0.761972","0.14004","0.738492","0.761055","0.122166","0.772442","0.130874","0.729862","0.124054","0.123851","0.812488","0.791864","0.132678","0.142719","0.831026","0.756973","0.130908","0.782264","0.773083","0.753213","0.702639","0.130137","0.133317","0.784789","0.750992","0.142714","0.125261","0.734055","0.126208","0.762379","0.125097","0.791067","0.123925","0.140441","0.729134","0.716394","0.130327","0.736072","0.752568","0.124221","0.124214","0.129717","0.784166","0.738765","0.13116","0.132934","0.728621","0.743969","0.749539","0.141676","0.122932","0.142045","0.719053","0.124755","0.732852","0.777829","0.141473","0.121969","0.134119"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_0_0_pairwise.cnf","370531","300.0","300.0","300.0","300.0","71.9772","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","264.643","276.235","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","153.213","300.0","300.0","300.0","300.0","269.534","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_1_0_0_2product.cnf","16420093","300.0","300.0","300.0","300.0","160.06","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","155.361","300.0","217.538","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","50.3791","300.0","300.0","270.921","70.017","300.0","300.0","151.372","300.0","300.0","97.2597","300.0","300.0","300.0","151.641","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","110.397","300.0","300.0","300.0","300.0","22.8337","300.0","241.61","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","180.548","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_0_1_1_nested.cnf","246407","0.077802","0.277509","0.079403","0.085856","0.0851","0.079726","0.081896","0.076751","0.225188","0.092615","0.083204","0.219922","0.228852","0.077688","0.079247","0.264336","0.081426","0.252213","0.08594","0.217147","0.078653","0.253105","0.274169","0.079262","0.078954","0.266036","0.091652","0.259292","0.220724","0.240305","0.07899","0.278758","0.268713","0.079257","0.094339","0.078683","0.085546","0.260812","0.23899","0.232757","0.07968","0.271249","0.091794","0.230436","0.248097","0.077347","0.262075","0.08346","0.210407","0.079772","0.079403","0.283056","0.266321","0.083998","0.095339","0.272327","0.239955","0.081032","0.264295","0.239511","0.25817","0.219288","0.08504","0.084083","0.263841","0.248244","0.092971","0.078071","0.216176","0.080577","0.254483","0.080037","0.274366","0.078446","0.091602","0.221832","0.21412","0.083629","0.228055","0.245233","0.077455","0.077704","0.081013","0.261742","0.233276","0.083341","0.084845","0.215564","0.253698","0.248731","0.090507","0.080229","0.093946","0.209742","0.078551","0.219804","0.266582","0.09066","0.082651","0.084853"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_0_0_0_2product.cnf","9676039","300.0","300.0","300.0","300.0","85.5881","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","287.316","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","168.191","300.0","300.0","300.0","217.262","300.0","300.0","300.0","300.0","300.0","300.0","68.0378","300.0","300.0","300.0","74.7035","300.0","300.0","300.0","300.0","300.0","207.553","300.0","300.0","300.0","190.966","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","253.306","300.0","300.0","300.0","300.0","59.5867","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_1_pairwise.cnf","4875297","300.0","31.3736","300.0","300.0","7.55311","300.0","300.0","300.0","27.7453","97.0521","300.0","300.0","300.0","300.0","300.0","276.242","300.0","186.516","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","38.3039","14.0141","300.0","300.0","300.0","300.0","53.0646","300.0","95.1704","300.0","172.824","300.0","300.0","300.0","300.0","300.0","107.236","300.0","300.0","300.0","300.0","2.11099","300.0","300.0","111.47","13.4402","5.81214","12.098","9.19321","300.0","300.0","30.3065","104.261","300.0","288.433","14.2342","300.0","300.0","300.0","300.0","232.344","300.0","300.0","300.0","14.1325","300.0","53.0077","300.0","300.0","5.12972","99.3949","17.2813","254.547","300.0","300.0","207.636","300.0","300.0","300.0","12.3635","300.0","300.0","27.1405","22.1705","300.0","68.5459","300.0","300.0","300.0","81.4584","300.0","172.469","300.0","4.3091"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_1_0_0_commander.cnf","5890539","300.0","1.96585","0.233114","1.02485","0.406323","0.267894","0.327357","5.98589","0.32527","5.47151","84.3734","0.529872","0.862442","300.0","0.280119","2.66012","0.382066","2.29786","2.50332","0.435062","300.0","0.548415","242.733","44.6377","296.181","252.472","3.75268","0.254791","35.4013","0.28661","0.344888","0.385239","0.174811","300.0","0.236962","189.134","0.29458","0.736722","300.0","0.30332","0.857763","300.0","0.244671","0.182288","0.325276","300.0","0.394553","0.04451","300.0","0.614066","0.207678","3.18323","0.114901","0.248685","0.983669","0.177427","300.0","0.188311","0.233944","1.28656","0.456915","2.9534","0.806525","1.25931","32.3567","0.333716","0.338521","300.0","300.0","0.312733","0.56471","177.827","0.182618","7.09831","0.257437","0.157607","0.741166","0.211926","1.14607","249.582","0.330792","0.314861","0.375107","0.625744","11.2766","0.644497","14.2582","0.334067","0.298238","0.633608","0.191898","0.295992","0.493276","300.0","0.291049","0.284951","15.3201","0.23552","0.43338","0.558791"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_0_1_1_bdd.cnf","1373858","0.048973","0.166107","0.049851","0.051801","0.051179","0.048047","0.048817","0.049241","0.126234","0.055535","0.049853","0.118328","0.126497","0.047776","0.049297","0.167507","0.048727","0.155768","0.054103","0.118919","0.049467","0.153219","0.163209","0.047636","0.04791","0.159748","0.056234","0.155135","0.145553","0.145238","0.048709","0.171277","0.163442","0.047407","0.056789","0.049439","0.051562","0.170399","0.151931","0.143319","0.049217","0.148661","0.056773","0.122798","0.153084","0.04836","0.166258","0.050156","0.114689","0.049845","0.049089","0.170431","0.162575","0.050474","0.056183","0.156083","0.1526","0.049614","0.159828","0.153912","0.161719","0.117515","0.052469","0.051744","0.1591","0.155871","0.056374","0.046776","0.119113","0.048726","0.154796","0.0523","0.172705","0.048006","0.053494","0.118075","0.119386","0.051791","0.123905","0.153723","0.04737","0.048521","0.049214","0.164596","0.147323","0.051502","0.051842","0.117953","0.15249","0.147639","0.056233","0.047902","0.056038","0.112877","0.047637","0.119474","0.171634","0.05526","0.047842","0.051637"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_1_1_0_0_commander.cnf","12722784","300.0","0.454032","0.178447","3.96691","0.687714","0.178638","0.179351","18.6878","0.438421","6.92794","25.9575","0.691402","0.33322","300.0","0.183551","0.909365","0.255698","0.364864","5.34493","1.38765","300.0","0.349389","300.0","300.0","300.0","135.036","2.30758","0.225111","264.69","0.200526","0.17622","0.163998","0.490195","183.148","0.768081","68.478","0.197151","1.86446","300.0","0.19836","0.408972","70.8635","1.37139","0.186535","0.194753","300.0","0.792251","0.118908","300.0","1.59123","1.06361","1.32323","0.165325","0.236774","0.368915","0.162095","300.0","0.144848","0.57319","2.73881","0.827186","0.311299","0.574022","1.46324","189.153","0.550464","15.654","300.0","300.0","0.182101","0.980117","300.0","0.803966","28.9776","0.790141","0.270309","1.02143","234.803","1.67937","88.3","0.274655","0.178522","0.290619","1.25468","27.1138","0.187333","6.00441","0.187803","0.289359","0.287034","0.567084","0.179707","0.273436","300.0","0.17986","0.165343","5.67","0.525594","0.275537","144.622"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_1_0_0_0_nested.cnf","569086","300.0","300.0","120.704","300.0","4.86304","118.527","300.0","300.0","44.6395","35.5859","300.0","13.1292","300.0","300.0","111.301","34.5501","7.26486","300.0","272.749","268.747","300.0","18.5938","300.0","300.0","300.0","300.0","300.0","33.8755","300.0","300.0","155.773","184.898","15.3486","300.0","27.8007","300.0","93.9393","299.938","300.0","97.1909","5.60998","300.0","52.9041","31.0805","111.913","300.0","300.0","1.88448","300.0","8.30442","8.94677","14.8157","6.27413","7.41107","8.08072","59.7326","300.0","2.92455","300.0","300.0","36.9579","5.98527","78.0326","300.0","300.0","55.5795","69.8413","300.0","300.0","166.801","12.4081","300.0","17.4072","300.0","208.235","4.36793","48.5915","301.0","51.9986","300.0","216.447","85.9731","178.228","300.0","300.0","300.0","300.0","113.081","49.1676","6.49769","300.0","9.07329","300.0","300.0","300.0","24.4076","62.4993","71.4525","155.144","3.51136"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_0_0_1_1_bimander.cnf","8851009","0.10535","0.379438","0.105974","0.115025","0.113216","0.10486","0.10931","0.104393","0.306501","0.125238","0.111376","0.301731","0.314518","0.104176","0.106183","0.367316","0.107771","0.349037","0.117016","0.299834","0.10684","0.338584","0.365786","0.106902","0.105019","0.347114","0.12702","0.355175","0.3163","0.322816","0.108006","0.376793","0.361214","0.10556","0.124366","0.108576","0.123984","0.359516","0.329289","0.321602","0.106332","0.338216","0.123968","0.306487","0.329055","0.104377","0.356186","0.110841","0.297232","0.106351","0.106888","0.378941","0.36931","0.114733","0.124581","0.341146","0.338199","0.109832","0.344931","0.340768","0.353738","0.294266","0.114368","0.114402","0.385237","0.343395","0.123754","0.1083","0.297405","0.108597","0.341746","0.10926","0.376977","0.106574","0.123014","0.301588","0.299955","0.113391","0.314175","0.335697","0.104596","0.106654","0.106387","0.366987","0.31935","0.112702","0.115575","0.292936","0.338461","0.331776","0.123628","0.106206","0.12506","0.296286","0.10905","0.298763","0.363114","0.123587","0.106327","0.11434"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_1_1_1_pairwise.cnf","122427","0.09485","0.594659","0.09287","0.099364","0.098955","0.093185","0.097413","0.09247","0.547185","0.106476","0.097868","0.541315","0.546575","0.092854","0.092912","0.580159","0.093082","0.564669","0.102227","0.518543","0.095709","0.556533","0.579193","0.09405","0.0937","0.557429","0.109782","0.572535","0.546881","0.540693","0.095183","0.581633","0.570274","0.093077","0.106742","0.096111","0.102389","0.577001","0.54483","0.536195","0.094273","0.562262","0.106087","0.531432","0.559631","0.095415","0.57273","0.097443","0.532281","0.095667","0.09377","0.586276","0.577798","0.099942","0.108077","0.575474","0.553524","0.097802","0.558145","0.562589","0.563308","0.523145","0.101709","0.100503","0.595575","0.568386","0.107501","0.095671","0.524889","0.095598","0.561983","0.095689","0.589437","0.095593","0.106935","0.533172","0.538466","0.100978","0.541629","0.56012","0.094684","0.094142","0.092362","0.563361","0.530844","0.098046","0.103032","0.523749","0.545822","0.547455","0.107624","0.096602","0.10613","0.531204","0.094243","0.523308","0.57766","0.106457","0.094666","0.100071"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_1_0_0_nested.cnf","1667257","300.0","300.0","300.0","300.0","13.6234","300.0","300.0","300.0","96.7745","300.0","300.0","143.392","300.0","300.0","300.0","236.46","121.98","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.473","300.0","300.0","300.0","300.0","20.3322","300.0","37.1747","300.0","258.422","300.0","300.0","300.0","300.0","300.0","300.0","297.374","300.0","300.0","300.0","2.20777","300.0","77.5015","95.4924","52.3005","21.3355","8.07148","29.6283","300.0","300.0","8.83168","76.0204","300.0","74.1244","36.7047","300.0","300.0","300.0","131.486","300.0","300.0","300.0","300.0","9.06993","300.0","10.8713","300.0","300.0","3.06756","94.4956","176.369","29.5809","300.0","300.0","300.0","300.0","300.0","300.0","178.002","300.0","300.0","64.5455","90.8357","300.0","15.1676","300.0","300.0","300.0","63.4427","300.0","48.8362","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_0_1_1_1_bdd.cnf","3374749","0.030386","0.106127","0.030423","0.033535","0.032914","0.030881","0.032557","0.030775","0.079372","0.036878","0.033722","0.076246","0.079981","0.029744","0.032594","0.116808","0.030593","0.098788","0.033968","0.074774","0.031036","0.095761","0.103342","0.030898","0.031644","0.101634","0.036763","0.098049","0.084087","0.0919","0.031723","0.10896","0.09749","0.031882","0.036373","0.031686","0.034074","0.099415","0.092494","0.089694","0.030868","0.09348","0.037481","0.078786","0.089891","0.032195","0.106437","0.031978","0.073562","0.030726","0.032645","0.108357","0.103765","0.033543","0.037468","0.105153","0.09603","0.031612","0.099799","0.097706","0.10252","0.074082","0.033093","0.034075","0.105157","0.098404","0.036582","0.03126","0.073924","0.031359","0.095469","0.030694","0.106312","0.030742","0.035954","0.077062","0.07666","0.03345","0.079356","0.093382","0.030819","0.031099","0.032505","0.106293","0.089343","0.033047","0.034542","0.075017","0.095075","0.09605","0.036523","0.031003","0.037943","0.073688","0.031275","0.075611","0.101246","0.035665","0.030814","0.035643"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_0_0_0_pairwise.cnf","3468665","300.0","300.0","300.0","300.0","43.1727","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","180.026","300.0","300.0","300.0","300.0","300.0","91.2252","300.0","159.777","300.0","182.499","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","38.8173","300.0","300.0","176.057","45.7269","300.0","287.671","98.7637","300.0","300.0","52.7673","300.0","300.0","300.0","183.587","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","80.6992","300.0","300.0","300.0","300.0","36.0134","300.0","170.309","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","114.953","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","256.502"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_1_1_1_bimander.cnf","1206692","0.041147","0.140755","0.041792","0.044069","0.046172","0.042557","0.045575","0.041255","0.115495","0.048286","0.04258","0.113086","0.119042","0.04118","0.043415","0.148899","0.04161","0.126796","0.046024","0.107397","0.041504","0.128339","0.136953","0.041053","0.042375","0.132666","0.047674","0.12926","0.112214","0.121896","0.041652","0.140695","0.136504","0.04125","0.047227","0.042462","0.044282","0.13005","0.122502","0.120781","0.043377","0.128282","0.048611","0.115574","0.122023","0.043669","0.137428","0.044076","0.110791","0.042751","0.04209","0.138475","0.137207","0.047038","0.048439","0.135846","0.127641","0.042499","0.13247","0.127174","0.131072","0.111456","0.044716","0.044227","0.132289","0.119463","0.04858","0.040891","0.112131","0.042175","0.127025","0.04298","0.13971","0.04453","0.049338","0.108077","0.108243","0.043803","0.112758","0.119713","0.043003","0.04157","0.041467","0.138496","0.122976","0.043252","0.044293","0.108827","0.124988","0.125792","0.048807","0.041383","0.049343","0.107181","0.041567","0.112795","0.13345","0.048464","0.041012","0.045487"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_0_0_1_pairwise.cnf","7532838","300.0","0.253788","0.296758","1.36308","0.418509","0.279813","0.350595","18.3037","0.682067","2.78674","300.0","1.66014","1.82498","300.0","0.383525","0.917408","1.9448","0.567756","1.74129","1.15878","300.0","1.22784","300.0","300.0","300.0","300.0","0.500451","0.235941","181.443","0.258965","0.251999","0.333721","0.270785","300.0","0.564287","300.0","0.240166","0.805559","300.0","0.303248","1.51369","300.0","0.487165","0.180794","0.308623","300.0","1.88903","0.084515","300.0","0.650382","0.684739","0.507724","0.160283","0.260916","0.167206","0.269951","300.0","0.168506","0.700509","1.36239","0.855575","0.236456","3.89627","2.36906","22.4284","0.86366","0.43697","300.0","300.0","0.295994","0.788026","300.0","0.449381","46.4854","1.12806","0.23582","0.707368","0.389621","0.99108","300.0","0.220161","0.287497","0.304767","1.56245","76.643","0.227867","3.36874","0.26321","0.323726","0.211584","1.17895","0.241058","1.31582","300.0","0.233089","0.274043","29.4469","0.586802","0.284979","0.112564"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_1_0_0_2product.cnf","15033624","300.0","300.0","300.0","300.0","113.31","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","275.303","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","60.0534","300.0","300.0","300.0","300.0","300.0","300.0","170.637","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","140.097","300.0","300.0","300.0","300.0","133.859","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_1_0_0_bimander.cnf","13133331","300.0","300.0","300.0","300.0","47.3401","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.2241","300.0","300.0","300.0","300.0","300.0","168.511","300.0","111.947","300.0","190.183","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","33.3725","300.0","300.0","78.2626","39.3441","300.0","148.067","134.601","300.0","300.0","83.1165","300.0","300.0","300.0","165.918","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","107.175","300.0","300.0","300.0","300.0","34.8904","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","69.9991","300.0","300.0","300.0","113.921","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_0_1_1_1_pairwise.cnf","14863963","0.073871","0.436396","0.075004","0.080567","0.079926","0.07446","0.077188","0.075991","0.394262","0.086617","0.078888","0.393283","0.399031","0.074234","0.076523","0.428309","0.078227","0.425828","0.081214","0.396156","0.074713","0.405443","0.428358","0.076893","0.076688","0.425993","0.08578","0.422204","0.38778","0.397391","0.077099","0.436224","0.430078","0.074152","0.086987","0.074906","0.082986","0.419087","0.407983","0.408271","0.075411","0.417587","0.085283","0.388912","0.415686","0.075623","0.443003","0.079548","0.395216","0.076033","0.077892","0.447455","0.42319","0.079631","0.086032","0.433544","0.413546","0.078057","0.439826","0.410477","0.419763","0.396359","0.082071","0.080403","0.415754","0.438224","0.087087","0.07549","0.396322","0.077058","0.418292","0.074888","0.435877","0.075679","0.085733","0.401492","0.383354","0.082345","0.393615","0.413255","0.075812","0.075731","0.073555","0.419692","0.428037","0.081081","0.084184","0.383281","0.430044","0.408924","0.086823","0.078174","0.085088","0.382192","0.076631","0.385464","0.425054","0.084683","0.074292","0.078172"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_1_1_0_0_commander.cnf","12117689","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_1_1_1_bdd.cnf","5972777","0.032989","0.113049","0.035939","0.036697","0.038232","0.035088","0.033777","0.033002","0.089043","0.039821","0.036047","0.086211","0.088198","0.035843","0.036321","0.126686","0.034688","0.109907","0.037257","0.082622","0.034532","0.10583","0.115278","0.033318","0.034315","0.111948","0.041001","0.110451","0.089793","0.10577","0.034124","0.114134","0.112491","0.035872","0.041014","0.034578","0.038854","0.111509","0.106246","0.103065","0.033744","0.10576","0.041013","0.08836","0.10572","0.033167","0.108402","0.036379","0.079701","0.033867","0.034359","0.117906","0.113959","0.034878","0.039411","0.114479","0.107235","0.035561","0.113395","0.103072","0.118264","0.084128","0.035958","0.03795","0.112437","0.103959","0.040014","0.036019","0.084955","0.036631","0.109908","0.035653","0.118618","0.034316","0.040168","0.084064","0.084773","0.037394","0.086722","0.100751","0.03419","0.035273","0.033455","0.119843","0.107089","0.036419","0.036915","0.081847","0.111514","0.105534","0.041013","0.034127","0.040128","0.085376","0.033909","0.084819","0.11923","0.038545","0.033603","0.036555"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_1_1_pairwise.cnf","1864556","0.021341","0.090148","0.022247","0.025223","0.023633","0.02146","0.021803","0.021532","0.08684","0.025265","0.025204","0.08418","0.083516","0.021325","0.022328","0.097668","0.023032","0.090171","0.025151","0.083207","0.022084","0.087201","0.094669","0.022229","0.021846","0.091786","0.025683","0.091095","0.083101","0.086618","0.022285","0.092494","0.090913","0.028433","0.024319","0.022951","0.022966","0.097092","0.087852","0.085812","0.02181","0.090723","0.027734","0.084609","0.087006","0.022211","0.089707","0.022568","0.079973","0.021789","0.02207","0.09299","0.092924","0.022441","0.025167","0.091928","0.09054","0.023784","0.086708","0.084544","0.092429","0.082932","0.023809","0.023384","0.089051","0.085475","0.024728","0.022025","0.082978","0.023512","0.090135","0.022547","0.093688","0.022209","0.025352","0.08268","0.083872","0.023281","0.08415","0.084942","0.021927","0.02275","0.021735","0.093571","0.089184","0.022873","0.023289","0.080493","0.091395","0.087334","0.024971","0.02234","0.026115","0.082304","0.02338","0.084222","0.093197","0.025911","0.021646","0.022696"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_0_0_0_bdd.cnf","11758659","300.0","300.0","300.0","300.0","27.2172","300.0","300.0","300.0","91.6263","253.878","300.0","300.0","300.0","300.0","300.0","299.781","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","57.7242","209.366","300.0","300.0","300.0","300.0","300.0","300.0","109.101","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","35.5022","300.0","300.0","65.7066","33.0226","87.6904","36.7686","27.9128","300.0","300.0","300.0","228.586","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.622","300.0","154.292","300.0","300.0","73.0778","300.0","36.3784","300.0","300.0","300.0","300.0","300.0","300.0","300.0","74.5588","300.0","300.0","300.0","180.343","300.0","300.0","300.0","300.0","300.0","300.0","300.0","125.825","300.0","24.6962"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_1_1_1_bimander.cnf","9777147","0.091862","0.303549","0.088642","0.093923","0.093427","0.086833","0.08896","0.08716","0.254206","0.103997","0.093379","0.242596","0.260361","0.08464","0.088435","0.305075","0.089307","0.283552","0.095836","0.248791","0.087541","0.275217","0.297706","0.088353","0.088927","0.289513","0.101624","0.276201","0.241391","0.268843","0.089256","0.308203","0.300125","0.089278","0.102878","0.08745","0.096352","0.296838","0.273657","0.272229","0.087931","0.277817","0.103129","0.25807","0.281621","0.088393","0.287519","0.093191","0.235355","0.088314","0.089606","0.309975","0.322642","0.091298","0.100913","0.301415","0.278008","0.092336","0.27994","0.281311","0.288844","0.248671","0.095453","0.092954","0.281706","0.277427","0.102581","0.088454","0.243512","0.091975","0.278212","0.087452","0.302168","0.088321","0.101752","0.248363","0.245942","0.093267","0.252168","0.274999","0.086511","0.088116","0.087347","0.297695","0.289669","0.092052","0.094349","0.23926","0.269131","0.280087","0.102939","0.090239","0.103482","0.254028","0.087952","0.248331","0.317149","0.099352","0.088772","0.092132"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_1_pairwise.cnf","16651021","300.0","0.86007","10.4684","11.854","1.49804","6.57834","5.79812","196.301","1.83525","3.81752","252.161","5.49723","30.8499","300.0","5.89966","5.58426","7.37269","6.26709","9.64681","3.63412","300.0","5.89967","300.0","300.0","300.0","300.0","5.06954","1.1306","300.0","5.9857","5.60973","7.38094","1.86879","300.0","1.75276","300.0","7.35034","8.25853","300.0","4.5846","10.2726","300.0","1.91104","3.00865","4.7433","300.0","5.27186","0.284389","300.0","6.52856","2.66044","1.34809","0.408987","1.13568","0.583805","4.66272","300.0","0.842575","2.59728","6.95433","5.20544","0.824068","22.4906","9.61534","195.536","6.07858","1.29564","300.0","300.0","4.66049","1.19959","300.0","2.79476","300.0","19.5445","1.13211","3.98904","0.566484","7.09757","300.0","3.25786","4.58338","5.16351","8.12711","300.0","0.671604","12.5037","8.21177","0.598038","0.686237","8.19566","0.867119","10.3546","300.0","300.0","4.65638","300.0","2.82471","3.78266","0.466831"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_1_1_1_1_2product.cnf","13002770","0.07795","0.257718","0.079743","0.084791","0.084896","0.076706","0.078917","0.078551","0.204436","0.092009","0.082218","0.199582","0.211794","0.078042","0.07964","0.253114","0.077777","0.235499","0.085909","0.200034","0.079042","0.231256","0.247606","0.078308","0.07877","0.245366","0.090801","0.235503","0.197444","0.225952","0.079009","0.258898","0.248615","0.078766","0.091141","0.078533","0.085814","0.248089","0.23939","0.22878","0.07847","0.232946","0.092192","0.212362","0.231848","0.079867","0.234468","0.083392","0.194063","0.078558","0.078669","0.262689","0.267384","0.083131","0.091557","0.258692","0.224058","0.082751","0.242374","0.226993","0.244555","0.202747","0.084928","0.084266","0.240529","0.22963","0.093171","0.080188","0.200938","0.079289","0.23392","0.077637","0.259248","0.078936","0.0917","0.207706","0.200653","0.082177","0.214337","0.230008","0.077882","0.07983","0.078436","0.252494","0.222203","0.08399","0.085984","0.196949","0.226481","0.234496","0.091624","0.079852","0.09142","0.206644","0.080631","0.205679","0.259319","0.089197","0.08183","0.083604"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_0_1_1_1_nested.cnf","15439074","0.102221","0.356909","0.103098","0.110208","0.110194","0.10038","0.107274","0.100998","0.277542","0.120355","0.108579","0.278421","0.298618","0.100396","0.102324","0.352657","0.104007","0.329623","0.113357","0.280014","0.104241","0.326962","0.346417","0.100994","0.102806","0.342773","0.117595","0.329265","0.283712","0.315498","0.104147","0.353797","0.350614","0.103126","0.120398","0.10456","0.111516","0.346568","0.340743","0.320534","0.10094","0.323806","0.120351","0.295071","0.324217","0.100151","0.328384","0.106983","0.279848","0.102155","0.102188","0.362232","0.387202","0.107328","0.120358","0.336905","0.314504","0.106659","0.340815","0.314109","0.342591","0.274811","0.110832","0.109156","0.339972","0.325358","0.122122","0.102654","0.281451","0.103621","0.327435","0.102678","0.3645","0.103917","0.121893","0.287994","0.283652","0.108794","0.297516","0.322767","0.101808","0.1013","0.101813","0.351777","0.311253","0.110467","0.111008","0.276935","0.314851","0.311675","0.119685","0.102557","0.121342","0.295404","0.102409","0.28896","0.369989","0.117845","0.105484","0.109864"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_0_0_1_commander.cnf","6650773","300.0","300.0","300.0","300.0","114.807","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","43.6575","300.0","300.0","226.733","71.8116","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","47.3647","300.0","253.236","300.0","300.0","21.5464","300.0","142.201","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","157.408","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","206.059"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_1_1_1_pairwise.cnf","7378580","0.046006","0.223928","0.046198","0.048871","0.047925","0.046711","0.046923","0.04642","0.20785","0.053455","0.048096","0.206676","0.212365","0.045622","0.044968","0.245124","0.04812","0.220752","0.049979","0.206124","0.048452","0.219782","0.228548","0.044437","0.046435","0.224722","0.051814","0.222884","0.202988","0.213874","0.046254","0.223356","0.225255","0.04537","0.05166","0.04614","0.049966","0.222148","0.222564","0.216635","0.04537","0.21794","0.050582","0.210283","0.219617","0.044543","0.228541","0.049514","0.199714","0.044945","0.046983","0.234657","0.239584","0.047669","0.05101","0.229186","0.212321","0.048132","0.224732","0.222104","0.240229","0.204275","0.048151","0.047355","0.222608","0.214942","0.05309","0.045457","0.207087","0.045226","0.220693","0.046255","0.231438","0.046123","0.050354","0.205858","0.210632","0.047784","0.210285","0.21096","0.045457","0.044684","0.04518","0.237838","0.207914","0.048495","0.048232","0.203948","0.212456","0.213466","0.052646","0.045745","0.051108","0.206465","0.044066","0.207356","0.225383","0.051732","0.045688","0.04786"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_1_0_0_commander.cnf","12973813","300.0","300.0","300.0","300.0","80.7047","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","42.1883","300.0","300.0","300.0","300.0","300.0","224.505","300.0","300.0","300.0","255.442","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","73.0025","300.0","300.0","300.0","300.0","46.4575","300.0","169.366","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_1_0_0_pairwise.cnf","14361435","300.0","300.0","300.0","300.0","46.2117","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","216.364","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","70.9977","300.0","300.0","300.0","300.0","300.0","89.816","117.325","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","110.723","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_1_0_1_1_commander.cnf","6664036","0.131411","0.467337","0.13507","0.142122","0.14311","0.132438","0.142004","0.131901","0.389796","0.155861","0.140362","0.377905","0.421489","0.132413","0.135584","0.470711","0.136042","0.478826","0.145489","0.376244","0.134629","0.432377","0.463042","0.134953","0.13252","0.443843","0.155566","0.439788","0.368527","0.422679","0.136091","0.479759","0.465617","0.135813","0.155956","0.134075","0.144742","0.447331","0.42523","0.418257","0.132855","0.430623","0.15411","0.385673","0.421849","0.132169","0.447004","0.139607","0.375372","0.130308","0.133581","0.467961","0.451281","0.144832","0.156807","0.442864","0.432349","0.138806","0.439218","0.429643","0.452672","0.378986","0.146349","0.145762","0.455026","0.425794","0.157622","0.135347","0.367901","0.13237","0.433027","0.132766","0.476822","0.134317","0.156626","0.381194","0.378344","0.14193","0.395784","0.414833","0.132958","0.132441","0.13207","0.455985","0.41791","0.139601","0.144168","0.368611","0.430918","0.428652","0.156111","0.133168","0.156812","0.372467","0.133795","0.38362","0.44743","0.153557","0.134186","0.141554"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_0_1_nested.cnf","6893657","300.0","300.0","300.0","300.0","37.1368","221.483","300.0","300.0","79.1537","300.0","300.0","300.0","300.0","300.0","300.0","300.734","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","283.128","63.1218","300.0","300.0","243.693","172.089","300.0","300.0","192.621","300.0","236.722","300.0","300.0","271.687","286.107","300.0","300.0","300.0","300.0","300.0","300.0","31.2522","300.0","300.0","178.848","77.7208","67.0941","57.0323","59.3639","165.12","300.0","226.635","65.9067","300.0","300.0","89.1705","300.0","300.0","300.0","300.0","300.0","300.0","300.0","243.713","60.2597","300.0","298.682","300.0","300.0","34.608","300.0","35.8854","300.0","300.0","265.391","166.529","237.572","300.0","300.0","163.372","300.0","300.0","93.5129","154.738","300.0","95.0199","300.0","300.0","300.0","265.254","300.0","300.0","293.477","35.5313"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_1_0_0_bimander.cnf","1537815","300.0","300.0","300.0","300.0","10.2142","300.0","300.0","300.0","215.303","300.0","300.0","189.57","300.0","300.0","300.0","294.853","300.0","300.0","221.75","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","38.8409","300.0","300.0","300.0","300.0","117.892","300.0","61.3794","300.0","117.482","300.0","300.0","300.0","300.0","300.0","300.0","241.27","300.0","300.0","300.0","2.59977","300.0","288.108","44.012","37.1122","7.80405","8.20353","30.3018","300.0","300.0","11.4701","56.7734","300.0","103.778","21.622","300.0","300.0","300.0","72.1367","300.0","300.0","300.0","300.0","11.433","300.0","22.1697","300.0","300.0","2.19311","93.5856","300.0","121.799","300.0","300.0","300.0","300.0","300.0","300.0","84.5333","300.0","300.0","95.8586","53.4165","300.0","48.0366","195.77","300.0","300.0","72.231","300.0","82.7025","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_1_1_1_nested.cnf","7436927","0.071779","0.256701","0.074433","0.07947","0.080908","0.074064","0.074794","0.071435","0.213434","0.088538","0.078195","0.207009","0.214177","0.072104","0.075625","0.256397","0.073424","0.236745","0.079809","0.197238","0.074756","0.233805","0.269123","0.074156","0.07462","0.244195","0.088635","0.244438","0.197978","0.220453","0.076966","0.257741","0.252396","0.07435","0.086251","0.073896","0.082115","0.23985","0.247109","0.230737","0.074488","0.224411","0.086045","0.208722","0.230294","0.075088","0.243877","0.076847","0.198295","0.072945","0.073156","0.252223","0.247879","0.078644","0.084976","0.247813","0.225221","0.076276","0.24302","0.236334","0.241313","0.201031","0.078656","0.077903","0.245139","0.23314","0.086815","0.074217","0.199942","0.073329","0.234657","0.072691","0.260068","0.07363","0.086963","0.206091","0.205823","0.076624","0.212571","0.229681","0.073742","0.072971","0.072441","0.241844","0.228867","0.077878","0.07905","0.200364","0.228466","0.247398","0.085568","0.075365","0.087557","0.194349","0.074219","0.19948","0.248469","0.084891","0.073428","0.078814"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_0_0_1_1_nested.cnf","525211","0.060955","0.221202","0.064921","0.068868","0.068576","0.062643","0.064544","0.063269","0.174194","0.074082","0.069085","0.177798","0.180372","0.062165","0.064738","0.221996","0.064269","0.203372","0.069569","0.168387","0.063611","0.200593","0.216727","0.06364","0.063169","0.209479","0.074105","0.208931","0.170784","0.190231","0.066177","0.221811","0.214937","0.065535","0.076687","0.067061","0.06856","0.215149","0.21151","0.197175","0.064606","0.192422","0.074908","0.179843","0.199973","0.065045","0.208009","0.067417","0.170783","0.063654","0.064172","0.215998","0.211708","0.069784","0.073876","0.21094","0.192015","0.066091","0.209242","0.20157","0.211169","0.172309","0.069745","0.068088","0.209722","0.201201","0.07568","0.064438","0.172737","0.064617","0.203349","0.064904","0.222063","0.065097","0.075063","0.176118","0.176879","0.065431","0.185662","0.196416","0.062658","0.065102","0.065725","0.206768","0.192919","0.067136","0.070131","0.171809","0.195356","0.214726","0.073947","0.063225","0.075084","0.167154","0.065062","0.171066","0.215556","0.072968","0.063508","0.067966"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_0_0_1_1_nested.cnf","13741156","0.058052","0.206085","0.061645","0.064216","0.0645","0.058386","0.059779","0.057536","0.161951","0.068964","0.062922","0.164747","0.165264","0.058835","0.058182","0.204621","0.060402","0.188514","0.06564","0.15376","0.059767","0.179331","0.199338","0.058519","0.059038","0.196328","0.069287","0.194309","0.15818","0.175491","0.058902","0.205018","0.198116","0.061151","0.070725","0.060203","0.06421","0.198331","0.193455","0.182664","0.058301","0.176729","0.069962","0.17066","0.184204","0.058378","0.19206","0.062149","0.1596","0.060707","0.061248","0.208591","0.201667","0.062773","0.068576","0.19591","0.179432","0.062194","0.192644","0.185783","0.193406","0.159651","0.064674","0.06237","0.193448","0.186875","0.069975","0.061083","0.160378","0.061588","0.188907","0.058863","0.194231","0.059489","0.067952","0.164762","0.162902","0.061218","0.167912","0.180841","0.060089","0.059378","0.060789","0.199935","0.178396","0.062652","0.065789","0.158253","0.178088","0.196872","0.069308","0.060626","0.070557","0.159338","0.059223","0.159136","0.198971","0.068075","0.058164","0.063426"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_1_0_0_2product.cnf","1725330","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","152.185","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","298.537","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_1_1_1_1_bimander.cnf","5499002","0.079952","0.284245","0.08281","0.088328","0.087401","0.080747","0.082937","0.080682","0.235588","0.097543","0.08951","0.22891","0.242336","0.0868","0.088018","0.289949","0.084312","0.264339","0.092349","0.224202","0.081715","0.253884","0.282027","0.082752","0.081172","0.277103","0.094408","0.271872","0.238288","0.255737","0.084882","0.286504","0.2777","0.083509","0.096651","0.086432","0.08896","0.276631","0.271439","0.249699","0.081733","0.280196","0.094662","0.239263","0.259444","0.080479","0.273472","0.087135","0.230358","0.083573","0.081397","0.292558","0.285531","0.088394","0.095609","0.274933","0.254211","0.085289","0.273744","0.263629","0.271583","0.233064","0.089225","0.089785","0.276375","0.262091","0.094166","0.082714","0.230111","0.0842","0.26306","0.081731","0.276039","0.083314","0.094492","0.233054","0.230274","0.086857","0.236662","0.276703","0.08117","0.081735","0.081146","0.283043","0.252224","0.088323","0.088862","0.222143","0.256981","0.254703","0.099173","0.083326","0.096291","0.221999","0.084005","0.229912","0.277264","0.09317","0.080598","0.087214"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_0_0_0_0_pairwise.cnf","16772328","300.0","32.9542","300.0","300.0","5.89598","300.0","300.0","300.0","39.9932","114.965","300.0","300.0","300.0","300.0","300.0","132.843","300.0","127.199","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","29.5118","67.1657","300.0","300.0","300.0","300.0","92.6074","300.0","48.2093","300.0","186.967","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","8.5739","300.0","300.0","28.3267","11.0155","45.9545","18.0705","5.922","300.0","300.0","30.4233","300.0","300.0","300.0","226.774","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","12.5753","300.0","48.0405","300.0","300.0","7.60506","250.965","12.8392","300.0","300.0","300.0","300.0","300.0","300.0","300.0","12.0581","300.0","300.0","67.5069","28.79","300.0","61.5203","300.0","300.0","300.0","92.4352","300.0","300.0","300.0","9.5253"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_1_nested.cnf","11859034","300.0","0.707703","10.1992","9.42251","1.92203","6.7475","6.19943","218.888","5.43272","9.18775","300.0","4.21298","13.2813","300.0","4.73708","2.61815","5.8554","2.24256","10.5038","3.2115","300.0","8.11721","300.0","300.0","300.0","300.0","0.92529","0.639781","300.0","6.63646","6.67401","9.05004","1.29158","300.0","1.03122","300.0","7.35478","11.0289","300.0","5.18162","6.54506","300.0","1.36931","3.13694","5.8995","300.0","6.78096","0.163421","300.0","3.37728","2.34595","0.704982","0.861948","0.870871","0.503499","4.26782","300.0","0.643258","1.94407","7.13624","2.00863","0.782945","21.5056","5.35798","130.887","2.80767","1.78432","300.0","300.0","6.37246","1.31064","300.0","1.35243","300.0","6.12013","0.696047","5.85598","0.93922","5.30677","300.0","4.36332","5.37835","5.64874","5.03379","300.0","0.646043","22.0307","6.3907","0.708188","0.563635","4.14804","0.63946","4.32313","300.0","300.0","5.82752","263.757","1.55465","7.69747","0.839213"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_1_1_0_0_commander.cnf","5737046","300.0","81.9618","43.2108","300.0","3.43983","24.3363","172.209","300.0","11.0319","21.7583","300.0","22.2209","300.0","300.0","39.6155","18.1425","8.35541","9.68938","243.165","300.0","300.0","4.63509","300.0","300.0","300.0","300.0","13.3046","11.0805","300.0","62.5336","28.9495","48.3104","7.5604","300.0","12.4309","300.0","35.2272","251.543","300.0","24.629","7.2126","300.0","300.0","6.74138","30.9786","300.0","300.0","1.97772","300.0","137.888","2.97896","4.16455","3.42776","6.74044","7.09811","28.22","300.0","2.61869","23.1703","300.0","23.6287","4.71449","15.8875","269.661","300.0","14.4975","300.0","300.0","300.0","37.718","8.25173","300.0","23.008","300.0","189.799","2.66391","35.3603","300.0","33.5645","300.0","81.9872","25.8887","26.7928","300.0","300.0","4.66274","234.522","31.8718","25.6533","6.84876","23.4651","4.77978","300.0","300.0","300.0","35.7984","11.2707","28.1857","30.7509","191.218"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_0_1_1_bdd.cnf","10988544","0.078762","0.300029","0.080795","0.086623","0.085714","0.07854","0.0823","0.077476","0.214446","0.093116","0.082818","0.205536","0.216588","0.083124","0.079721","0.291232","0.079923","0.269548","0.086558","0.201973","0.078876","0.261297","0.283995","0.078281","0.07902","0.275956","0.094176","0.27185","0.24289","0.253632","0.079165","0.294855","0.269351","0.080809","0.090829","0.078216","0.087198","0.267892","0.254408","0.253844","0.07732","0.250472","0.093116","0.210378","0.25962","0.078616","0.278883","0.082214","0.198485","0.076366","0.079014","0.280916","0.290551","0.084677","0.09244","0.284581","0.265054","0.083142","0.275398","0.261295","0.273989","0.200883","0.08297","0.085436","0.27464","0.259785","0.094226","0.079427","0.204843","0.08078","0.248591","0.084016","0.293305","0.079426","0.091436","0.206332","0.203647","0.084505","0.213417","0.265069","0.078517","0.078534","0.078999","0.285266","0.260425","0.084796","0.085426","0.203372","0.260252","0.257006","0.097111","0.081821","0.093981","0.197961","0.082117","0.203742","0.27961","0.091085","0.07775","0.083921"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_0_1_1_bdd.cnf","12822545","0.074003","0.277963","0.07413","0.080476","0.080259","0.072985","0.078744","0.073286","0.198664","0.086255","0.077413","0.190429","0.203356","0.076671","0.073462","0.272822","0.073767","0.252253","0.080335","0.189787","0.07453","0.243039","0.265096","0.071773","0.073623","0.260569","0.086502","0.262848","0.220305","0.237094","0.07449","0.273182","0.252417","0.073708","0.08482","0.073464","0.082472","0.247144","0.234125","0.235758","0.073045","0.246048","0.086273","0.195359","0.244027","0.074306","0.258486","0.077165","0.183602","0.073907","0.075424","0.262694","0.27195","0.077761","0.087399","0.265596","0.243567","0.076957","0.259765","0.246314","0.258161","0.187048","0.077523","0.080728","0.258057","0.241408","0.088739","0.073017","0.189537","0.075341","0.235376","0.074486","0.276628","0.074004","0.086216","0.191919","0.186144","0.078044","0.198102","0.244236","0.072956","0.074349","0.07471","0.269211","0.241718","0.079359","0.080353","0.189059","0.243093","0.237939","0.092824","0.073448","0.087744","0.181916","0.074618","0.192551","0.260978","0.084648","0.073713","0.080159"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_0_1_1_1_commander.cnf","1600999","0.121789","0.449619","0.126444","0.134351","0.134633","0.124675","0.127545","0.123567","0.36535","0.146718","0.130871","0.348143","0.370259","0.122288","0.125469","0.432948","0.128663","0.406906","0.139638","0.349942","0.125288","0.402349","0.431647","0.12413","0.126423","0.423038","0.147487","0.424066","0.353621","0.389481","0.126409","0.445811","0.419022","0.123485","0.143602","0.124723","0.138113","0.412184","0.396651","0.38375","0.124183","0.399024","0.146535","0.362205","0.394985","0.124174","0.418641","0.131342","0.346261","0.127458","0.125811","0.438176","0.440354","0.132495","0.148108","0.408071","0.400161","0.132075","0.417888","0.401874","0.416698","0.348243","0.133732","0.134412","0.417963","0.397287","0.14806","0.125649","0.347985","0.125418","0.394815","0.12544","0.446012","0.123997","0.1482","0.356331","0.345221","0.130121","0.369496","0.394983","0.124019","0.124226","0.125989","0.433758","0.383312","0.133158","0.13375","0.353541","0.401946","0.395276","0.156308","0.124651","0.14659","0.342134","0.124342","0.351624","0.427556","0.143188","0.123473","0.132466"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_0_0_0_bimander.cnf","7461896","300.0","300.0","300.0","300.0","73.6237","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","92.8623","300.0","300.0","300.0","300.0","300.0","300.0","300.0","272.685","300.0","165.089","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","46.0611","300.0","300.0","48.5738","62.4064","300.0","296.196","295.693","300.0","300.0","136.702","300.0","300.0","300.0","133.268","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","133.777","300.0","300.0","300.0","300.0","47.8111","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","254.059","300.0","300.0","300.0","192.308","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_1_1_1_1_bimander.cnf","12571783","0.103828","0.380946","0.106403","0.11467","0.112756","0.106073","0.108526","0.10479","0.311207","0.124793","0.112958","0.303323","0.316528","0.105478","0.106914","0.376678","0.107966","0.346873","0.116691","0.304618","0.106936","0.331869","0.362106","0.105218","0.104907","0.351706","0.125614","0.354809","0.296675","0.334305","0.106572","0.381687","0.365998","0.105647","0.122393","0.105247","0.117236","0.358126","0.327672","0.327912","0.106614","0.340712","0.125616","0.316337","0.337031","0.104925","0.349898","0.111803","0.300984","0.108407","0.108518","0.372192","0.372996","0.114701","0.122325","0.341652","0.339676","0.112902","0.355724","0.343103","0.358277","0.301932","0.114942","0.11399","0.35799","0.344656","0.125625","0.109473","0.299871","0.107944","0.345547","0.107108","0.378662","0.104973","0.122517","0.307496","0.29841","0.112524","0.311199","0.335687","0.106545","0.1057","0.107064","0.372354","0.322966","0.114884","0.116404","0.297754","0.335882","0.345095","0.12273","0.107121","0.12376","0.300014","0.105087","0.307865","0.366508","0.123201","0.105805","0.113503"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_0_1_1_1_2product.cnf","1467497","0.044765","0.138487","0.043307","0.048033","0.048305","0.044118","0.045508","0.042909","0.111354","0.050922","0.045996","0.10903","0.113511","0.04492","0.044308","0.148255","0.043718","0.127165","0.047543","0.106854","0.045406","0.121242","0.132054","0.042879","0.043843","0.127221","0.052321","0.129733","0.105241","0.121741","0.043082","0.137774","0.131705","0.043787","0.051262","0.043202","0.04801","0.130539","0.120101","0.118578","0.045039","0.123655","0.050905","0.113154","0.119702","0.042738","0.13063","0.044768","0.107352","0.044771","0.045312","0.133853","0.134229","0.046858","0.04925","0.129305","0.121617","0.045796","0.128949","0.123921","0.130101","0.107846","0.047674","0.047098","0.129124","0.123441","0.052375","0.044481","0.103647","0.043332","0.124069","0.044057","0.137607","0.045264","0.051139","0.111566","0.107424","0.046009","0.113308","0.123444","0.045515","0.043513","0.044451","0.133198","0.119179","0.046845","0.04766","0.104819","0.123139","0.118948","0.050485","0.044719","0.050732","0.107741","0.044353","0.109389","0.129848","0.049615","0.043507","0.047988"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_0_1_1_commander.cnf","16147799","0.049466","0.163409","0.049099","0.05391","0.051567","0.047696","0.049406","0.048076","0.136978","0.056037","0.052675","0.129977","0.1376","0.047121","0.049125","0.177195","0.049092","0.153715","0.054288","0.130853","0.04867","0.145109","0.157855","0.047726","0.050844","0.154263","0.056858","0.157189","0.125839","0.146065","0.049115","0.160674","0.158491","0.050316","0.055915","0.048382","0.053602","0.158349","0.147224","0.143635","0.049197","0.148797","0.057067","0.131502","0.145234","0.047561","0.14854","0.0502","0.131032","0.050019","0.048938","0.156778","0.160312","0.053303","0.056416","0.164325","0.149887","0.051303","0.157274","0.150438","0.156066","0.13083","0.052339","0.055165","0.154798","0.150073","0.056835","0.048668","0.124535","0.0497","0.151658","0.049602","0.165066","0.048397","0.056717","0.134404","0.129146","0.051668","0.13965","0.149346","0.050447","0.048082","0.04917","0.15874","0.141277","0.053135","0.054271","0.130073","0.147624","0.14416","0.056955","0.048673","0.056383","0.130446","0.049373","0.130476","0.157695","0.055975","0.048045","0.052962"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_0_0_0_nested.cnf","14003964","300.0","300.0","300.0","300.0","80.2146","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","86.4125","300.0","132.37","300.0","177.126","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.6745","300.0","300.0","32.8161","79.0945","300.0","233.117","300.0","300.0","300.0","40.7","300.0","300.0","300.0","71.7715","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","67.8926","300.0","196.038","300.0","300.0","17.897","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","64.1814","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_1_0_0_bdd.cnf","3345711","300.0","300.0","300.0","300.0","60.8846","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","171.97","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","41.9942","300.0","300.0","300.0","173.447","300.0","165.107","250.384","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","89.5792","300.0","195.638","300.0","300.0","178.417","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_0_1_1_pairwise.cnf","8079663","0.027234","0.121849","0.028432","0.029283","0.029812","0.027094","0.029119","0.027192","0.112756","0.032011","0.029813","0.112424","0.112754","0.026852","0.027668","0.13041","0.028074","0.114538","0.02938","0.109995","0.027469","0.112234","0.115234","0.030581","0.027468","0.115779","0.031796","0.116485","0.10414","0.116275","0.027841","0.126307","0.115962","0.027479","0.031799","0.027749","0.02969","0.121205","0.11359","0.115051","0.027338","0.116313","0.030832","0.110515","0.115169","0.03095","0.118003","0.028658","0.10894","0.028498","0.028001","0.119194","0.120804","0.02883","0.030921","0.122262","0.120162","0.029397","0.118131","0.115621","0.12386","0.110383","0.029407","0.029591","0.114274","0.116373","0.032073","0.027317","0.106746","0.027381","0.115463","0.028839","0.118944","0.026938","0.032673","0.110725","0.110268","0.028819","0.112988","0.115539","0.027331","0.028298","0.02775","0.11997","0.114397","0.029784","0.029429","0.106809","0.116334","0.114388","0.03255","0.027826","0.031232","0.105331","0.027685","0.110432","0.124309","0.033129","0.028126","0.029021"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_0_1_1_bdd.cnf","5325542","0.08448","0.311307","0.085858","0.091179","0.090764","0.084291","0.086405","0.082447","0.227368","0.098255","0.08953","0.221234","0.231844","0.081802","0.083489","0.305517","0.085431","0.27845","0.093161","0.21692","0.084852","0.278786","0.289219","0.082164","0.085726","0.304","0.099585","0.290404","0.233538","0.274154","0.085486","0.320098","0.292906","0.086145","0.098391","0.085216","0.091393","0.305668","0.277236","0.27731","0.081853","0.281175","0.098712","0.224951","0.28363","0.092854","0.286246","0.08809","0.212213","0.087027","0.083877","0.303063","0.30445","0.089574","0.09971","0.316551","0.283494","0.088077","0.292212","0.291161","0.286826","0.217247","0.091254","0.091329","0.300831","0.2852","0.099022","0.083783","0.211832","0.083812","0.282552","0.08575","0.302455","0.087664","0.100581","0.219851","0.217774","0.090346","0.226468","0.279335","0.083108","0.085602","0.084548","0.307779","0.276985","0.0897","0.091331","0.21181","0.285915","0.283574","0.099929","0.085742","0.098956","0.208013","0.085145","0.21853","0.30989","0.098253","0.082651","0.090384"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_0_0_0_1_2product.cnf","2442386","300.0","17.4828","300.0","300.0","9.20829","218.73","300.0","300.0","29.2224","68.5823","300.0","117.793","300.0","300.0","274.566","134.612","250.883","89.9156","269.67","66.4415","300.0","263.098","300.0","300.0","300.0","300.0","112.793","13.7625","300.0","236.065","286.949","300.0","20.2661","300.0","58.7662","300.0","152.501","261.526","300.0","300.0","202.032","300.0","37.5968","223.426","300.0","300.0","237.593","1.75456","300.0","128.328","45.9813","11.5818","8.20899","12.4266","7.72148","195.549","300.0","12.4861","45.1993","300.0","104.905","19.1591","300.0","300.0","300.0","79.8545","44.1162","300.0","300.0","241.751","14.9129","300.0","20.5035","300.0","300.0","4.46913","58.0218","8.73694","105.086","300.0","287.942","92.2143","300.0","300.0","300.0","16.2904","300.0","300.0","11.9684","10.1783","280.61","9.66651","250.941","300.0","300.0","68.044","300.0","64.6075","300.0","4.77771"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_1_0_0_0_pairwise.cnf","6314384","300.0","59.6336","300.0","300.0","6.13364","300.0","300.0","300.0","39.1132","110.601","300.0","76.3167","300.0","300.0","300.0","20.5506","300.0","78.4307","300.0","300.0","300.0","51.3784","300.0","300.0","300.0","300.0","18.8187","64.7791","300.0","300.0","300.0","300.0","12.4383","300.0","45.1275","300.0","40.1394","300.0","300.0","300.0","192.155","300.0","300.0","300.0","300.0","300.0","300.0","4.51531","300.0","126.919","28.9644","4.00237","72.1869","24.031","13.3766","300.0","300.0","12.5052","192.742","300.0","300.0","14.8009","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","24.8618","300.0","65.8818","300.0","300.0","9.22357","103.549","11.7638","300.0","300.0","300.0","300.0","300.0","300.0","300.0","9.8","91.8998","300.0","128.765","12.8284","300.0","84.5131","300.0","300.0","300.0","32.4047","300.0","300.0","300.0","6.67771"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_0_0_0_bimander.cnf","7636959","300.0","300.0","300.0","300.0","57.3953","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","267.974","300.0","300.0","300.0","300.0","300.0","236.634","300.0","186.617","300.0","172.004","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.6771","300.0","300.0","113.193","73.0789","300.0","293.572","300.0","300.0","300.0","151.086","300.0","300.0","300.0","85.3282","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","128.233","300.0","300.0","300.0","300.0","34.046","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","134.582","300.0","300.0","300.0","300.0","300.0","230.335","202.788","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_1_1_0_0_nested.cnf","16645395","300.0","52.0919","300.0","300.0","3.19469","300.0","300.0","300.0","42.3114","117.473","300.0","7.9339","300.0","300.0","300.0","31.3346","58.4204","16.699","219.842","61.6365","300.0","58.2148","300.0","300.0","300.0","300.0","14.1555","10.7978","300.0","300.0","300.0","300.0","10.0877","300.0","23.666","300.0","68.7716","300.0","300.0","300.0","27.5262","300.0","158.524","101.679","300.0","300.0","300.0","1.35282","300.0","21.1171","8.00188","6.15143","4.16049","7.00128","5.78527","300.0","300.0","3.88271","301.0","300.0","140.399","15.2317","27.1059","300.0","300.0","27.3978","26.8617","300.0","300.0","300.0","7.61605","300.0","16.4769","300.0","263.568","3.57856","99.9483","4.32867","65.8254","300.0","300.0","300.0","300.0","300.0","300.0","6.11952","44.3104","300.0","25.9163","7.0534","83.6061","12.5951","300.0","300.0","300.0","29.6742","80.0745","67.4129","300.0","3.0785"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_1_1_1_nested.cnf","3288841","0.077979","0.278921","0.078974","0.084619","0.08515","0.079141","0.079225","0.077741","0.226011","0.09444","0.081742","0.218121","0.22959","0.077586","0.080348","0.260599","0.080302","0.246397","0.085398","0.21711","0.079888","0.250918","0.258509","0.079308","0.080306","0.256417","0.09222","0.262552","0.232228","0.246395","0.080832","0.283543","0.268372","0.078724","0.091803","0.081835","0.084517","0.268336","0.236745","0.247142","0.07764","0.251244","0.09309","0.228742","0.245778","0.078114","0.264462","0.081221","0.214388","0.082015","0.078689","0.269974","0.274513","0.084312","0.090837","0.275694","0.247095","0.082958","0.261768","0.253045","0.258239","0.218661","0.083525","0.083715","0.26946","0.252452","0.092109","0.07812","0.230297","0.079176","0.252572","0.078991","0.275313","0.078393","0.091761","0.221468","0.216569","0.083932","0.22602","0.246731","0.081034","0.079536","0.078598","0.276602","0.269172","0.084807","0.085535","0.214528","0.248452","0.248279","0.093148","0.080111","0.093091","0.220891","0.079472","0.228823","0.263069","0.090877","0.07788","0.084007"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_0_0_1_1_pairwise.cnf","312381","0.176636","1.26462","0.181272","0.190094","0.192427","0.179092","0.17854","0.179533","1.17259","0.208309","0.188802","1.16804","1.1931","0.1773","0.179958","1.24934","0.18431","1.20102","0.194155","1.16461","0.179485","1.21424","1.20509","0.179078","0.181461","1.24222","0.203708","1.23726","1.18624","1.17053","0.178998","1.26475","1.22587","0.179263","0.205758","0.179495","0.190344","1.24082","1.15515","1.19029","0.178059","1.21499","0.206892","1.18572","1.19227","0.177874","1.23252","0.188111","1.15805","0.190284","0.180724","1.22605","1.2613","0.19259","0.204612","1.23105","1.20014","0.186434","1.23231","1.2249","1.21835","1.16227","0.19089","0.191255","1.23144","1.20542","0.206122","0.180403","1.1368","0.185414","1.21179","0.180683","1.24544","0.180978","0.204108","1.17256","1.16425","0.189131","1.17924","1.20536","0.178712","0.183693","0.176001","1.25343","1.2533","0.1905","0.191397","1.14631","1.20643","1.20672","0.206192","0.180508","0.205635","1.18119","0.179354","1.1752","1.23094","0.203698","0.178461","0.191383"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_0_0_1_1_commander.cnf","13487769","0.109422","0.395307","0.111498","0.120069","0.120338","0.110258","0.110467","0.110925","0.323296","0.130383","0.117361","0.318513","0.329778","0.111084","0.111851","0.385061","0.113053","0.355773","0.120809","0.311474","0.11277","0.350633","0.368983","0.112045","0.116313","0.376322","0.12876","0.373361","0.308495","0.346121","0.111225","0.396863","0.379174","0.111625","0.129242","0.112439","0.123297","0.384088","0.342864","0.347979","0.109235","0.3498","0.130741","0.325201","0.358715","0.112481","0.370699","0.116645","0.308546","0.116421","0.114024","0.400533","0.379644","0.1204","0.129316","0.362958","0.35425","0.1164","0.375581","0.363672","0.370498","0.315539","0.120676","0.11867","0.379764","0.355138","0.130477","0.111642","0.307282","0.112051","0.358814","0.111739","0.396231","0.111567","0.129839","0.321972","0.315616","0.117472","0.329099","0.355762","0.110008","0.111689","0.109543","0.383815","0.3886","0.123061","0.11866","0.308734","0.35466","0.359621","0.129496","0.112026","0.13055","0.317758","0.110115","0.334274","0.377963","0.129447","0.110456","0.119079"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_1_0_0_commander.cnf","8601404","300.0","300.0","300.0","300.0","37.6497","300.0","300.0","300.0","274.04","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","175.077","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","31.1846","300.0","300.0","300.0","300.0","170.327","64.7176","300.0","300.0","300.0","232.716","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","41.1846","300.0","154.185","300.0","300.0","57.0678","300.0","68.6695","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","274.327","300.0","151.03"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_1_0_0_nested.cnf","6634980","300.0","300.0","300.0","300.0","86.4283","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","258.048","300.0","300.0","300.0","300.0","300.0","281.839","300.0","253.62","300.0","300.0","300.0","300.0","300.0","95.7523","300.0","300.0","300.0","300.0","300.0","300.0","41.805","300.0","300.0","199.855","65.5941","300.0","300.0","300.0","300.0","300.0","120.07","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","83.2439","300.0","300.0","300.0","300.0","58.2742","300.0","133.286","300.0","300.0","300.0","300.0","300.0","300.0","300.0","184.907","300.0","300.0","300.0","275.672","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_0_1_1_1_bdd.cnf","11801546","0.130082","0.463049","0.130252","0.140736","0.14116","0.132401","0.13134","0.130341","0.350729","0.153916","0.137976","0.345576","0.359575","0.130976","0.132704","0.516551","0.132479","0.447144","0.148965","0.33321","0.129342","0.440007","0.48241","0.12993","0.133458","0.464595","0.154777","0.453969","0.389484","0.433283","0.131393","0.482876","0.455673","0.130988","0.156332","0.12906","0.140857","0.457507","0.428062","0.435088","0.129143","0.439551","0.154196","0.34833","0.434955","0.126805","0.466801","0.136151","0.330439","0.130545","0.133065","0.503681","0.472631","0.139647","0.15417","0.442344","0.441122","0.136649","0.447898","0.443737","0.49875","0.340347","0.139538","0.140065","0.474971","0.446761","0.156333","0.131562","0.353139","0.131868","0.435764","0.130331","0.49486","0.130942","0.153936","0.345609","0.334406","0.135159","0.356727","0.428632","0.134937","0.129644","0.131411","0.470217","0.421804","0.141033","0.139988","0.330862","0.446004","0.432828","0.15234","0.132918","0.154639","0.32794","0.129563","0.339699","0.463311","0.153294","0.129739","0.141101"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_0_commander.cnf","6864616","300.0","2.03665","2.06153","3.0298","0.479523","0.654304","1.00945","22.6331","0.396313","2.39066","300.0","0.305348","2.47483","55.4934","0.676785","1.76095","0.577913","3.89386","2.8419","0.957514","300.0","0.788808","222.762","87.6576","293.877","300.0","2.25431","0.523168","57.9251","1.35774","1.14329","1.14508","1.7969","300.0","0.323999","300.0","1.25364","1.73363","300.0","1.25171","0.595357","300.0","0.303706","0.252271","0.785116","159.263","0.643892","0.071657","300.0","0.374708","0.502627","2.81279","0.142799","0.466544","0.87199","0.8456","237.927","0.140483","0.393195","1.17467","0.505779","1.07769","3.69508","1.52792","34.5092","0.303532","0.585652","300.0","300.0","1.07139","0.628132","118.78","0.328623","40.5988","0.765387","0.197988","1.1432","0.268376","1.03104","300.0","1.15764","0.914844","1.14367","1.41329","146.997","0.666287","10.9857","1.21501","0.34821","0.492931","0.97402","0.260545","1.51086","300.0","1.66663","1.10388","12.4227","0.27719","0.705277","1.72657"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_1_1_bdd.cnf","798369","0.039167","0.141299","0.039716","0.043597","0.043646","0.04214","0.040199","0.041543","0.103097","0.047318","0.042008","0.102476","0.107","0.04115","0.041993","0.15189","0.040419","0.131838","0.04435","0.100838","0.041183","0.127582","0.139508","0.040451","0.040549","0.136732","0.048164","0.131727","0.11389","0.118794","0.04102","0.141386","0.135375","0.042776","0.046924","0.040702","0.044402","0.135618","0.121245","0.127066","0.040428","0.127129","0.047473","0.103946","0.126732","0.038756","0.14225","0.044273","0.097199","0.042398","0.04091","0.145708","0.135106","0.043195","0.046745","0.128878","0.128083","0.042577","0.12896","0.132832","0.138122","0.098407","0.044705","0.044445","0.133498","0.12857","0.046629","0.040618","0.09965","0.04191","0.127439","0.040067","0.143194","0.040868","0.046694","0.100782","0.100275","0.042318","0.103773","0.121772","0.041592","0.041452","0.039963","0.136345","0.120079","0.042696","0.042354","0.098944","0.127417","0.126994","0.046992","0.040611","0.046764","0.098431","0.040374","0.101388","0.134468","0.046945","0.039545","0.042836"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_0_0_nested.cnf","8864514","300.0","300.0","26.0517","300.0","11.8275","22.0435","194.237","300.0","25.493","24.4505","300.0","40.8125","200.714","300.0","31.7128","16.6306","14.5924","21.7104","300.0","300.0","300.0","10.3765","300.0","300.0","300.0","300.0","300.0","301.0","300.0","50.2118","26.5028","27.951","16.9869","300.0","181.141","300.0","27.3387","300.0","300.0","22.6374","10.7232","300.0","169.421","33.6237","28.4331","300.0","300.0","5.23207","300.0","194.526","9.21951","249.737","13.4007","14.4739","33.0288","23.8173","300.0","7.8437","19.0817","300.0","51.8668","11.4765","93.2283","300.0","300.0","23.3082","300.0","300.0","300.0","19.6193","18.1241","300.0","32.5139","300.0","300.0","11.264","57.4776","58.4336","174.999","300.0","21.2905","21.1447","23.6598","300.0","300.0","300.0","300.0","26.955","51.3476","11.3082","300.0","19.3228","300.0","300.0","22.346","31.0919","70.9176","300.0","24.7524","180.169"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_1_1_1_nested.cnf","4704182","0.075343","0.25812","0.072321","0.078444","0.079904","0.075049","0.07445","0.074004","0.208662","0.087068","0.07738","0.200166","0.210877","0.071806","0.075081","0.253147","0.07543","0.239352","0.079676","0.199891","0.073791","0.233306","0.251015","0.074142","0.075972","0.248489","0.087094","0.241172","0.19455","0.222003","0.07566","0.259464","0.247515","0.074433","0.084604","0.073129","0.080467","0.244621","0.225478","0.225179","0.0741","0.23771","0.087829","0.211267","0.230592","0.071353","0.246558","0.07778","0.199739","0.077083","0.07357","0.261404","0.255595","0.08109","0.086175","0.236385","0.235439","0.077313","0.238068","0.237848","0.244313","0.20402","0.078089","0.082289","0.245734","0.237551","0.085905","0.075283","0.202654","0.074452","0.23335","0.07369","0.263652","0.075099","0.087355","0.208024","0.202375","0.076425","0.215532","0.226342","0.074434","0.074196","0.074306","0.246965","0.224644","0.079647","0.078487","0.198956","0.23518","0.223103","0.087314","0.076685","0.086318","0.200085","0.071927","0.204353","0.251522","0.085102","0.075427","0.078687"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_0_1_1_1_nested.cnf","3096547","0.09803","0.340389","0.096173","0.104554","0.103198","0.097706","0.09752","0.093533","0.271153","0.112099","0.101593","0.261035","0.277342","0.093203","0.096402","0.32955","0.098527","0.310698","0.105668","0.261738","0.096507","0.304805","0.324473","0.094947","0.097929","0.323851","0.110271","0.309288","0.253525","0.290838","0.09686","0.342935","0.320209","0.096137","0.111701","0.095525","0.106257","0.323582","0.292997","0.295702","0.096181","0.306471","0.113471","0.276573","0.297372","0.095767","0.318611","0.098773","0.260758","0.096546","0.097699","0.342585","0.333415","0.102846","0.112605","0.314869","0.302508","0.101439","0.310381","0.305582","0.314868","0.26629","0.103994","0.102753","0.322848","0.307848","0.113033","0.097331","0.263126","0.097111","0.307005","0.096211","0.345725","0.097347","0.112515","0.262963","0.265119","0.100241","0.279572","0.29409","0.096639","0.096648","0.095978","0.325427","0.297177","0.102847","0.103127","0.259492","0.306711","0.292663","0.114663","0.097898","0.113439","0.26045","0.094111","0.284632","0.330321","0.113764","0.096749","0.102993"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_0_1_1_1_2product.cnf","7901663","0.107002","0.358816","0.108999","0.120068","0.116892","0.11173","0.108954","0.106518","0.287716","0.125799","0.113327","0.27313","0.293985","0.104326","0.108018","0.347056","0.113846","0.327122","0.117553","0.271879","0.108582","0.319793","0.334082","0.105922","0.109654","0.33855","0.124957","0.324455","0.266833","0.307156","0.108114","0.361425","0.339831","0.107078","0.126843","0.108157","0.119575","0.342617","0.308949","0.308072","0.107472","0.320669","0.128721","0.290285","0.316734","0.106469","0.33618","0.110675","0.274139","0.108034","0.109324","0.36196","0.355003","0.115235","0.125807","0.33106","0.319833","0.112512","0.326391","0.322665","0.331629","0.278335","0.114662","0.117188","0.342226","0.317195","0.127216","0.10727","0.277602","0.10847","0.320579","0.106574","0.36414","0.108357","0.126326","0.280246","0.279385","0.113488","0.294782","0.310392","0.108085","0.107096","0.10766","0.346861","0.315427","0.115004","0.116665","0.272922","0.320005","0.311409","0.12421","0.108842","0.127056","0.276216","0.107504","0.28221","0.354172","0.125497","0.107646","0.114632"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_0_0_0_bimander.cnf","1707903","300.0","300.0","300.0","300.0","105.925","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","205.584","300.0","300.0","300.0","300.0","300.0","142.866","300.0","300.0","300.0","191.169","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","42.5966","300.0","300.0","83.9157","104.675","300.0","300.0","300.0","300.0","300.0","106.501","300.0","300.0","300.0","178.836","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","136.299","300.0","300.0","300.0","300.0","29.0289","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","134.692","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_0_0_0_bimander.cnf","8833227","300.0","300.0","300.0","300.0","56.2888","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","90.722","300.0","300.0","300.0","300.0","300.0","176.172","300.0","163.136","300.0","152.362","300.0","300.0","300.0","92.4428","300.0","300.0","300.0","300.0","300.0","300.0","36.0201","300.0","300.0","78.8357","38.7546","300.0","127.865","116.335","300.0","300.0","79.3862","300.0","300.0","300.0","93.7358","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","116.244","300.0","300.0","300.0","300.0","31.2879","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","149.479","300.0","300.0","300.0","129.617","300.0","300.0","300.0","300.0","300.0","300.0","264.951","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_0_1_1_bdd.cnf","3551274","0.032756","0.114537","0.034147","0.03744","0.040422","0.034063","0.036098","0.036411","0.089769","0.040122","0.035714","0.085138","0.090132","0.033648","0.034053","0.131418","0.035134","0.108171","0.037293","0.083236","0.033693","0.107017","0.116479","0.035356","0.034668","0.113244","0.041005","0.104623","0.092738","0.102991","0.03405","0.117426","0.112036","0.035297","0.039492","0.034174","0.037459","0.110639","0.101212","0.101365","0.035151","0.107335","0.039292","0.087535","0.105226","0.033571","0.116133","0.036894","0.081241","0.034193","0.034065","0.11109","0.112981","0.036052","0.040284","0.111468","0.107644","0.035851","0.109829","0.106459","0.118913","0.08353","0.037061","0.036388","0.109301","0.104863","0.039421","0.03559","0.084384","0.034534","0.106884","0.033986","0.113085","0.034375","0.04044","0.082642","0.083242","0.038702","0.087969","0.099554","0.034022","0.033846","0.03564","0.121275","0.100556","0.03672","0.037543","0.081296","0.103941","0.10327","0.039941","0.033829","0.039493","0.081048","0.033996","0.082174","0.112426","0.039598","0.035809","0.037896"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_1_0_1_1_bimander.cnf","16494671","0.086663","0.30698","0.088145","0.095044","0.09879","0.087739","0.087577","0.087444","0.268193","0.103851","0.09233","0.249789","0.256113","0.087691","0.088739","0.305523","0.088356","0.285663","0.095034","0.241779","0.086835","0.27923","0.289817","0.088033","0.08977","0.292819","0.098352","0.279965","0.246543","0.272258","0.08896","0.308011","0.295396","0.088376","0.103463","0.087326","0.096992","0.292115","0.26371","0.268248","0.088679","0.27115","0.100944","0.256609","0.270107","0.086575","0.289217","0.090843","0.238805","0.08728","0.087914","0.299491","0.301671","0.094367","0.101668","0.299643","0.276782","0.091512","0.285442","0.278114","0.290401","0.242948","0.094659","0.093816","0.289628","0.275809","0.100068","0.087881","0.245202","0.087637","0.283208","0.088252","0.31001","0.087569","0.102359","0.24354","0.244406","0.092758","0.256425","0.268461","0.08657","0.089443","0.08653","0.298189","0.266686","0.09194","0.095775","0.238979","0.276827","0.273323","0.101696","0.087862","0.103001","0.240101","0.088578","0.241583","0.295467","0.101145","0.087103","0.092572"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_0_0_1_nested.cnf","14765760","300.0","0.299756","0.332181","1.13184","0.765404","0.370435","0.292731","19.3609","1.04517","4.80051","300.0","1.6936","0.459522","300.0","0.372737","1.05004","1.05438","0.485195","4.01976","1.39938","300.0","2.12434","300.0","300.0","300.0","300.0","0.3654","0.232108","124.776","0.36006","0.342327","0.410562","0.782625","300.0","0.424621","300.0","0.299464","0.679318","300.0","0.386255","1.23323","300.0","0.373286","0.181883","0.356068","300.0","0.910824","0.063756","300.0","0.464053","0.466829","0.166103","0.155808","0.221053","0.16997","0.272601","300.0","0.216962","0.761026","1.3766","0.481551","0.304923","3.47407","1.94228","19.9359","1.05714","0.133318","300.0","300.0","0.38493","0.447728","300.0","0.303245","32.9739","1.48634","0.201847","0.802597","0.390113","1.56186","300.0","0.26177","0.296622","0.336989","0.826367","128.925","0.191666","8.71105","0.440594","0.265186","0.203313","0.585867","0.342981","0.376856","300.0","0.264457","0.497573","34.7293","0.634407","0.368056","0.246725"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_0_0_0_nested.cnf","6770785","300.0","300.0","300.0","300.0","22.3699","300.0","300.0","300.0","256.352","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","267.323","262.556","300.0","300.0","300.0","300.0","273.628","300.0","106.865","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","35.0702","300.0","300.0","57.7225","53.4936","219.837","66.9943","53.2994","300.0","300.0","148.237","300.0","300.0","300.0","95.0489","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","30.6875","300.0","255.786","300.0","300.0","11.2285","300.0","40.5712","300.0","300.0","300.0","300.0","300.0","300.0","300.0","124.903","300.0","300.0","300.0","102.011","300.0","168.558","300.0","300.0","300.0","300.0","300.0","300.0","300.0","28.1097"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_0_0_0_bimander.cnf","14192827","300.0","0.176149","0.2067","1.02533","0.337234","0.24044","0.341732","8.42855","0.409164","3.00451","92.4585","1.31659","0.841368","300.0","0.204244","0.235279","0.627065","0.205299","1.36869","0.451019","300.0","0.296188","300.0","300.0","300.0","300.0","0.165055","0.110833","35.263","0.328622","0.28548","0.310833","0.337123","300.0","0.208646","300.0","0.268464","1.15483","300.0","0.26747","1.10116","300.0","0.294449","0.170524","0.308753","300.0","0.554896","0.125782","300.0","0.339574","0.294532","0.180284","0.163171","0.091673","0.099783","0.280058","300.0","0.276364","0.251248","0.961774","0.432746","0.243734","0.8076","0.930984","18.5506","0.313977","0.157327","300.0","300.0","0.268615","0.277227","300.0","0.256576","20.2504","0.526301","0.124427","0.633341","0.121462","0.606193","282.583","0.288393","0.297157","0.304703","0.861903","11.1381","0.161465","3.61433","0.264098","0.231962","0.202109","0.272192","0.253001","0.473019","300.0","0.26832","0.320286","4.22369","0.412134","0.291595","0.078564"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_1_1_1_1_bimander.cnf","15125709","0.134205","0.481324","0.134799","0.145171","0.155853","0.137536","0.135774","0.132605","0.39289","0.161284","0.144353","0.389172","0.40784","0.134728","0.136674","0.48284","0.136026","0.446991","0.1459","0.385096","0.134886","0.441654","0.458995","0.134292","0.135791","0.456575","0.154801","0.442005","0.383112","0.431536","0.136708","0.484388","0.462967","0.136179","0.159392","0.135036","0.143644","0.467841","0.424299","0.428973","0.136245","0.429008","0.15776","0.399205","0.437254","0.134495","0.447066","0.142108","0.383435","0.134193","0.136211","0.483858","0.482551","0.144915","0.159748","0.445596","0.431192","0.142421","0.441442","0.443017","0.458544","0.382202","0.145015","0.144396","0.469487","0.438741","0.159409","0.136684","0.38664","0.138056","0.439396","0.136269","0.521748","0.137401","0.157074","0.389878","0.385582","0.143588","0.399936","0.421474","0.135326","0.135177","0.133982","0.511019","0.429413","0.143536","0.147824","0.375051","0.436526","0.437483","0.157309","0.136986","0.161438","0.381635","0.133054","0.386611","0.471318","0.157069","0.134669","0.143466"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_0_0_1_pairwise.cnf","6766912","300.0","93.9511","300.0","300.0","10.0945","291.817","300.0","300.0","43.8764","77.3115","300.0","300.0","300.0","300.0","246.167","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","56.028","28.6331","300.0","300.0","300.0","300.0","82.0115","300.0","102.091","300.0","248.206","300.0","300.0","300.0","300.0","300.0","297.039","300.0","300.0","300.0","300.0","4.04998","300.0","300.0","133.774","14.1081","82.0625","26.7075","12.077","300.0","300.0","79.4341","210.063","300.0","300.0","94.1902","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","17.6589","300.0","100.371","300.0","300.0","13.0327","82.3934","13.0489","216.044","300.0","300.0","191.139","211.032","300.0","300.0","24.8018","300.0","299.74","127.904","44.8695","300.0","75.4213","300.0","300.0","300.0","116.243","300.0","277.544","285.77","8.50756"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_0_1_1_pairwise.cnf","11441045","0.040354","0.201337","0.042102","0.047103","0.04641","0.040668","0.043416","0.040851","0.178358","0.045918","0.043197","0.177973","0.182275","0.041016","0.040718","0.202682","0.041342","0.189375","0.046855","0.178502","0.041294","0.190976","0.190647","0.042888","0.040945","0.194743","0.045785","0.19188","0.171256","0.185665","0.043286","0.194232","0.188292","0.042069","0.048887","0.040773","0.042785","0.192909","0.179691","0.187313","0.040255","0.184227","0.04688","0.182558","0.18873","0.041287","0.19332","0.043193","0.177547","0.042081","0.041605","0.19651","0.197646","0.04485","0.046464","0.19582","0.183023","0.044332","0.184676","0.195655","0.206886","0.176134","0.043037","0.044173","0.191401","0.185201","0.049023","0.041311","0.175726","0.041325","0.185995","0.04188","0.198164","0.040284","0.047153","0.179888","0.175537","0.043449","0.180476","0.187466","0.041023","0.040738","0.042541","0.207265","0.185678","0.042968","0.045219","0.17603","0.18574","0.188747","0.047742","0.041536","0.04678","0.172438","0.041997","0.172384","0.196784","0.046466","0.041202","0.043104"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_0_0_0_2product.cnf","9564678","300.0","1.23411","6.63639","20.5847","1.24409","8.24148","8.271","177.249","1.57951","4.64866","300.0","0.973321","14.9439","300.0","5.32651","6.1742","1.52625","2.39065","11.0737","4.35366","300.0","0.540973","300.0","300.0","300.0","300.0","1.04592","1.10344","300.0","4.91309","6.88483","13.8262","0.677565","300.0","1.12124","300.0","10.3355","7.47782","300.0","6.88268","1.22647","300.0","2.78684","2.02834","9.9929","300.0","3.18642","0.282456","300.0","1.58903","2.40005","1.79072","0.772386","1.01389","0.531557","6.46268","300.0","0.405292","1.01466","4.23125","3.56872","0.87032","2.78629","4.66092","300.0","2.73711","0.730768","300.0","300.0","10.9011","1.90791","300.0","1.40661","300.0","7.00358","0.370482","3.29407","1.61678","3.73569","300.0","4.81086","4.21965","7.60246","3.95551","212.769","0.773439","8.21416","5.62881","0.772458","0.730825","1.28888","1.31524","8.0151","300.0","300.0","9.62787","4.88163","3.25285","11.555","0.975495"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_1_0_0_pairwise.cnf","7480774","300.0","300.0","300.0","300.0","74.2448","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","120.34","300.0","300.0","300.0","300.0","300.0","300.0","300.0","203.487","300.0","143.691","300.0","300.0","300.0","214.05","300.0","300.0","300.0","300.0","300.0","300.0","57.2007","300.0","300.0","81.8512","80.0382","300.0","300.0","200.844","300.0","300.0","161.644","300.0","300.0","300.0","109.74","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","156.258","300.0","300.0","300.0","300.0","43.2223","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","209.698","300.0","300.0","300.0","214.311","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","55.328"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_1_1_1_1_2product.cnf","2002030","0.094897","0.313833","0.096927","0.104147","0.103102","0.096095","0.096604","0.096901","0.263019","0.111871","0.101452","0.245733","0.259407","0.099471","0.096818","0.299531","0.097856","0.286739","0.110251","0.245205","0.095363","0.285099","0.307089","0.096426","0.09566","0.294904","0.111885","0.29482","0.242885","0.278641","0.095892","0.319292","0.29753","0.095456","0.111298","0.095788","0.103958","0.300076","0.278499","0.274696","0.095561","0.294598","0.112543","0.260594","0.276228","0.094632","0.290753","0.100116","0.241541","0.09777","0.095986","0.317809","0.310748","0.103138","0.109387","0.289418","0.284328","0.099152","0.287338","0.284302","0.310465","0.246258","0.10333","0.102439","0.30042","0.27614","0.113091","0.096803","0.242493","0.095733","0.285411","0.095701","0.316951","0.096021","0.111777","0.24899","0.247568","0.103948","0.256716","0.276363","0.095089","0.094853","0.094844","0.306663","0.278249","0.102301","0.104493","0.239173","0.283308","0.282223","0.112521","0.095454","0.112384","0.24155","0.09629","0.241634","0.302552","0.112185","0.096773","0.10375"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_0_0_1_1_2product.cnf","9611413","0.067957","0.220843","0.068156","0.07428","0.073774","0.068258","0.068027","0.068463","0.176341","0.080017","0.072515","0.173961","0.181156","0.067116","0.068514","0.210766","0.070241","0.203598","0.075256","0.17089","0.067054","0.19345","0.213282","0.067197","0.069605","0.208097","0.079429","0.208868","0.171199","0.189091","0.069462","0.221393","0.208049","0.069763","0.080213","0.067334","0.075535","0.205507","0.195957","0.192256","0.068085","0.199736","0.081163","0.182451","0.19492","0.066666","0.204626","0.073033","0.171233","0.069817","0.069661","0.228208","0.219433","0.076484","0.078684","0.216601","0.208569","0.070273","0.206529","0.200534","0.215581","0.17264","0.072711","0.072961","0.210601","0.195329","0.080133","0.067978","0.172111","0.069331","0.19928","0.067879","0.222794","0.069346","0.080116","0.175163","0.174038","0.073479","0.17976","0.193026","0.069336","0.068165","0.068474","0.214466","0.194892","0.074354","0.075146","0.170647","0.198173","0.197908","0.081006","0.070084","0.080304","0.169503","0.068525","0.17123","0.213124","0.080095","0.06791","0.072676"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_1_0_1_commander.cnf","5180166","300.0","54.5035","13.9532","31.5193","48.5262","16.7411","17.9522","136.613","300.0","109.556","300.0","0.623629","68.9764","75.3844","8.59593","300.0","206.77","300.0","300.763","108.899","300.0","233.249","300.0","300.0","300.0","300.0","300.0","300.0","300.0","9.32256","14.5945","19.1201","6.79271","300.0","84.8277","300.0","17.8542","35.6436","300.0","14.8803","149.817","300.0","22.7151","259.728","14.1123","203.319","300.0","2.941","300.0","300.0","47.4422","300.0","70.5597","300.0","300.0","8.15062","300.0","1.02697","93.3198","9.35029","35.7665","23.0854","300.0","12.7496","30.6501","300.348","300.0","300.0","300.0","10.5452","23.279","300.0","3.3918","300.0","70.2053","30.6032","4.6283","79.7564","54.4303","300.0","7.95056","9.54973","16.5429","9.19247","300.0","300.0","300.0","11.232","27.3771","136.003","300.0","257.171","23.2558","300.0","300.0","11.1604","182.689","33.2431","23.4078","50.7232"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_0_0_1_nested.cnf","4915503","177.619","0.113219","0.342054","0.814127","0.430214","0.327727","0.534501","6.81131","0.173196","5.14846","121.991","0.577623","0.46018","54.7357","0.660117","0.376098","0.342289","0.31257","1.274","0.403754","225.686","0.424564","60.5139","300.0","157.763","293.592","0.328705","0.327833","12.1052","0.726305","0.36375","0.910142","0.267008","166.189","0.191615","219.338","0.358556","1.22096","300.0","0.388669","0.379076","110.708","0.246263","0.165948","0.260353","91.6672","0.352127","0.041994","208.413","0.287065","0.262818","0.41677","0.078201","0.189134","0.105808","0.482729","300.0","0.098662","0.23733","0.457877","0.220762","0.181496","1.39465","0.525089","6.97781","0.361982","0.118334","267.983","300.0","0.445086","0.319015","35.7021","0.233559","6.22677","0.778163","0.127772","0.290953","0.183581","0.792645","254.409","0.731274","0.45343","0.413882","0.812727","29.5675","0.159215","2.031","0.55204","0.161681","0.140453","0.331261","0.18381","0.445709","300.0","0.286838","0.51319","1.85469","0.206809","0.562745","0.21115"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_0_1_1_2product.cnf","2736673","0.046319","0.15054","0.047314","0.050694","0.055246","0.048888","0.048072","0.048431","0.118204","0.056688","0.049684","0.117256","0.122205","0.046778","0.049301","0.144122","0.0481","0.138957","0.050949","0.115706","0.047924","0.131876","0.146176","0.04722","0.047626","0.142075","0.055072","0.136095","0.117287","0.131756","0.047364","0.14888","0.144286","0.047689","0.055396","0.046655","0.051422","0.144099","0.128281","0.131333","0.046402","0.134872","0.055563","0.123753","0.130273","0.04671","0.14673","0.050002","0.116024","0.048971","0.047622","0.152381","0.149908","0.052498","0.05519","0.149185","0.141937","0.051181","0.145538","0.143499","0.140025","0.11841","0.049892","0.050644","0.143175","0.133136","0.055377","0.047133","0.117412","0.048555","0.135641","0.048886","0.150745","0.047461","0.055969","0.119958","0.116457","0.051369","0.120986","0.133593","0.047919","0.047052","0.049068","0.145378","0.12655","0.050782","0.0527","0.114129","0.134929","0.134902","0.05527","0.0474","0.05588","0.11388","0.048191","0.119171","0.146462","0.05448","0.048119","0.049874"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_1_1_1_pairwise.cnf","7519532","0.059169","0.32147","0.060159","0.06364","0.065065","0.060032","0.058779","0.06172","0.28995","0.067704","0.062415","0.285601","0.291089","0.060359","0.059939","0.311683","0.059911","0.309622","0.063908","0.285836","0.059254","0.300484","0.31738","0.060325","0.060883","0.315111","0.068755","0.303739","0.286866","0.297817","0.058676","0.31639","0.311618","0.058419","0.067926","0.059756","0.064026","0.315418","0.293815","0.296473","0.058709","0.30183","0.067415","0.295806","0.298345","0.059313","0.316859","0.060448","0.287024","0.06231","0.060809","0.324943","0.321591","0.063525","0.065432","0.329963","0.318158","0.063932","0.315779","0.313423","0.309701","0.287575","0.061276","0.063272","0.307983","0.298823","0.066682","0.060763","0.290018","0.061087","0.309412","0.06082","0.32233","0.060992","0.066852","0.288642","0.281302","0.065111","0.284907","0.301436","0.058978","0.059104","0.05865","0.312013","0.290506","0.062296","0.063587","0.282543","0.300018","0.296884","0.067731","0.06067","0.067219","0.284547","0.059857","0.287301","0.32096","0.066922","0.058764","0.062242"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_1_1_1_commander.cnf","2596135","0.040784","0.131799","0.042458","0.045364","0.045342","0.041035","0.042303","0.041445","0.113005","0.0487","0.043022","0.10957","0.114603","0.04185","0.040767","0.159429","0.040143","0.128289","0.044624","0.110092","0.041564","0.12679","0.134607","0.040921","0.043324","0.133563","0.048132","0.132198","0.107727","0.122222","0.042106","0.137351","0.132467","0.04177","0.049702","0.042085","0.045062","0.134762","0.118825","0.122321","0.040736","0.125485","0.047452","0.116084","0.125353","0.040213","0.130808","0.042187","0.107857","0.044075","0.042208","0.139804","0.137386","0.044686","0.048332","0.14268","0.131199","0.045677","0.126923","0.129553","0.131405","0.109466","0.043044","0.044036","0.128718","0.125206","0.047902","0.042776","0.110976","0.042174","0.128881","0.041903","0.138579","0.04169","0.046933","0.109367","0.108877","0.045958","0.109714","0.121904","0.041041","0.0403","0.041371","0.129389","0.118044","0.043389","0.04389","0.104796","0.1239","0.120976","0.047574","0.04251","0.046516","0.108343","0.041333","0.112584","0.133506","0.047279","0.040986","0.043634"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_1_1_1_bimander.cnf","2391972","0.075716","0.262445","0.079246","0.082864","0.086028","0.076845","0.075583","0.0791","0.219377","0.089661","0.079063","0.209023","0.222843","0.076249","0.075776","0.288836","0.077174","0.248481","0.085305","0.211446","0.077832","0.24091","0.258701","0.078004","0.077941","0.255586","0.091383","0.252757","0.210147","0.235508","0.077815","0.267539","0.259084","0.07708","0.092345","0.077809","0.085009","0.260302","0.231839","0.231992","0.074997","0.241228","0.088467","0.220818","0.240789","0.075886","0.25034","0.080693","0.211228","0.080405","0.076069","0.273839","0.266072","0.081824","0.086842","0.282255","0.257267","0.082911","0.246297","0.247143","0.251328","0.214859","0.080122","0.081623","0.252668","0.240233","0.08729","0.076325","0.220934","0.078565","0.248641","0.078213","0.267542","0.076479","0.088323","0.217401","0.215219","0.083874","0.215336","0.237247","0.075142","0.076131","0.076346","0.259735","0.236852","0.081666","0.081856","0.206868","0.239099","0.235531","0.089708","0.078037","0.091191","0.210803","0.076124","0.219055","0.259865","0.088293","0.079309","0.082916"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_1_0_0_pairwise.cnf","11082443","300.0","300.0","300.0","300.0","76.0914","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","181.234","300.0","234.93","300.0","300.0","300.0","76.5838","300.0","300.0","300.0","300.0","300.0","300.0","30.8498","300.0","300.0","143.457","99.633","300.0","248.433","260.996","300.0","300.0","139.542","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","171.869","300.0","300.0","300.0","300.0","33.7515","300.0","209.947","300.0","300.0","300.0","300.0","300.0","300.0","300.0","109.354","300.0","300.0","300.0","134.322","300.0","300.0","300.0","300.0","300.0","198.512","300.0","300.0","300.0","88.5206"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_0_0_0_bdd.cnf","7916845","300.0","300.0","300.0","300.0","112.311","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","213.577","300.0","300.0","300.0","203.444","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","38.4558","300.0","300.0","300.0","67.879","300.0","300.0","246.327","300.0","300.0","88.2912","300.0","300.0","300.0","232.832","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","132.994","300.0","300.0","300.0","300.0","58.6053","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","290.764","300.0","300.0","300.0","197.57","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_1_0_0_nested.cnf","13135732","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","140.921","300.0","300.0","300.0","213.142","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","201.051","300.0","300.0","300.0","300.0","167.307","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_1_0_0_pairwise.cnf","12398440","300.0","4.73667","12.0076","71.1712","1.81732","11.7076","24.0869","300.0","2.45893","4.76873","291.484","12.5506","73.213","300.0","10.6166","58.2659","28.5664","43.9463","18.7544","8.53046","300.0","34.5304","300.0","300.0","300.0","300.0","229.217","1.51036","300.0","14.3873","14.6143","16.2029","8.38717","300.0","2.57698","300.0","13.6902","97.7801","300.0","10.0413","43.356","300.0","6.93577","4.2068","14.1915","300.0","45.1023","0.513372","300.0","16.3076","4.76717","12.1172","0.941602","1.20302","5.40804","10.2447","300.0","1.57121","7.74633","19.1086","15.9517","5.59868","108.613","23.3625","300.0","7.40057","300.0","300.0","300.0","22.3394","3.56483","300.0","5.71748","300.0","25.4085","0.651176","11.8745","4.79048","11.3795","300.0","15.8547","16.1694","10.9193","26.9355","300.0","5.13899","38.9343","12.2695","5.17612","5.54082","20.3522","1.3852","35.2414","300.0","300.0","14.1415","300.0","41.9567","11.5905","6.05135"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_0_0_0_nested.cnf","16748267","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","123.131","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","262.187","300.0","300.0","300.0","300.0","177.001","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_1_0_1_2product.cnf","14243758","300.0","17.4613","12.8512","43.8561","35.08","19.7154","21.8033","137.078","300.0","104.562","300.0","1.17576","71.5743","74.5212","7.32055","300.0","204.944","300.0","39.8752","79.974","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","6.59404","23.4168","18.2373","27.084","300.0","58.4234","300.0","19.7624","56.4168","300.0","13.795","175.807","300.0","21.5388","252.938","15.2256","200.807","300.0","14.7854","300.0","300.0","44.3419","300.0","60.4544","300.0","270.151","13.3665","300.0","1.0371","106.159","13.1526","37.9084","26.1837","300.0","20.0078","32.0371","231.219","300.0","300.0","300.0","16.3069","37.6524","243.739","7.47321","300.0","192.271","8.29921","8.59283","70.4024","84.3779","300.0","7.40211","16.1351","19.1705","12.7202","300.0","300.0","184.913","13.2062","28.4036","171.36","300.0","224.894","23.2498","300.0","300.0","21.6377","216.506","25.7911","16.895","52.3524"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_1_1_1_1_commander.cnf","9908376","0.054208","0.178329","0.052716","0.057041","0.055463","0.052045","0.053503","0.052778","0.150674","0.061035","0.057018","0.143673","0.149316","0.053406","0.05915","0.179231","0.054977","0.167027","0.058734","0.133681","0.055017","0.169715","0.175038","0.052501","0.054212","0.17449","0.059375","0.164805","0.141551","0.156592","0.054163","0.175278","0.173815","0.054249","0.060933","0.052508","0.057524","0.177551","0.156845","0.16202","0.053394","0.166614","0.061782","0.148884","0.161575","0.053613","0.173601","0.054381","0.142211","0.056086","0.053235","0.180968","0.178187","0.054712","0.060965","0.179663","0.164311","0.055242","0.173786","0.165649","0.171576","0.144614","0.05618","0.056106","0.168163","0.168736","0.060356","0.054167","0.145336","0.054788","0.165358","0.052761","0.178768","0.052092","0.061318","0.145447","0.144854","0.056145","0.151578","0.164048","0.054919","0.051075","0.053244","0.178233","0.158252","0.055905","0.056459","0.1435","0.167884","0.162721","0.062052","0.05394","0.061178","0.140732","0.053727","0.147038","0.172659","0.061271","0.053898","0.055647"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_1_0_0_bdd.cnf","16357759","300.0","300.0","300.0","300.0","13.8459","300.0","300.0","300.0","64.1511","300.0","300.0","29.7841","300.0","300.0","300.0","118.893","300.0","92.6269","300.0","300.0","300.0","83.8875","300.0","300.0","300.0","300.0","26.6425","87.3402","300.0","300.0","300.0","300.0","19.7954","300.0","45.7617","300.0","106.541","300.0","300.0","300.0","177.923","300.0","300.0","300.0","300.0","300.0","300.0","4.6969","300.0","300.0","113.919","22.8466","50.649","42.2019","25.7839","300.0","300.0","10.9998","147.993","300.0","300.0","87.9076","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","22.5936","300.0","62.7584","300.0","300.0","8.48035","300.0","18.3588","300.0","300.0","300.0","300.0","300.0","300.0","300.0","28.1303","300.0","300.0","300.0","26.4942","300.0","101.432","300.0","300.0","300.0","135.398","11.7654","300.0","300.0","30.1017"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_1_0_1_1_pairwise.cnf","4523679","0.131932","0.915656","0.131022","0.138594","0.141034","0.132599","0.132172","0.131189","0.814499","0.151641","0.139253","0.797513","0.818563","0.129417","0.137226","0.873463","0.136274","0.838619","0.143187","0.798469","0.131794","0.853847","0.876005","0.129632","0.133781","0.862588","0.148806","0.84126","0.781386","0.840594","0.133544","0.866578","0.850555","0.13207","0.153083","0.133994","0.142784","0.859925","0.835405","0.827404","0.132015","0.835843","0.151793","0.817515","0.83957","0.13146","0.829615","0.136387","0.806117","0.137069","0.133939","0.883039","0.877411","0.138408","0.149626","0.841909","0.834375","0.139349","0.851756","0.836708","0.839001","0.80574","0.139267","0.144537","0.840913","0.85129","0.148805","0.133001","0.807799","0.133692","0.847479","0.131513","0.847874","0.131749","0.148803","0.811982","0.799556","0.145731","0.834642","0.828167","0.131604","0.13115","0.131835","0.85525","0.819539","0.14135","0.139504","0.778524","0.842541","0.82615","0.150766","0.130352","0.151047","0.778234","0.133028","0.809146","0.875362","0.150841","0.131221","0.139825"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_1_0_1_1_2product.cnf","11676347","0.050592","0.172841","0.0504","0.056288","0.054519","0.051541","0.051224","0.051889","0.133959","0.060162","0.053401","0.129569","0.13283","0.051436","0.052869","0.160259","0.052035","0.150178","0.055532","0.127045","0.05092","0.14896","0.157931","0.049873","0.05136","0.153857","0.060136","0.152826","0.12443","0.142009","0.05271","0.162687","0.157511","0.052027","0.059313","0.049988","0.055414","0.157715","0.145213","0.143243","0.050382","0.145694","0.060687","0.132692","0.146374","0.051293","0.15207","0.053554","0.127021","0.054114","0.052172","0.163902","0.162231","0.055481","0.059527","0.157595","0.14486","0.053652","0.151257","0.146452","0.148907","0.127427","0.056035","0.055747","0.153251","0.148944","0.05855","0.051549","0.126415","0.05162","0.147482","0.052563","0.159109","0.051545","0.058981","0.127727","0.127346","0.054171","0.134786","0.141337","0.052084","0.051102","0.050787","0.157773","0.144108","0.056815","0.055479","0.123414","0.146738","0.144484","0.058842","0.050488","0.059511","0.124226","0.050905","0.130443","0.156515","0.059766","0.05077","0.05457"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_0_0_0_bimander.cnf","16748258","300.0","300.0","300.0","300.0","62.8695","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","101.833","300.0","300.0","300.0","122.654","300.0","226.53","100.871","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","136.962","300.0","300.0","300.0","300.0","135.936","300.0","148.062","300.0","300.0","300.0","300.0","300.0","300.0","300.0","274.677","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","86.3814"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_0_1_1_2product.cnf","14704039","0.072195","0.237907","0.07382","0.078508","0.079369","0.072792","0.075176","0.074125","0.189082","0.085783","0.076618","0.189293","0.194267","0.073099","0.07418","0.233193","0.075307","0.219477","0.080295","0.184484","0.073455","0.214464","0.232015","0.076338","0.075334","0.227275","0.086646","0.224926","0.182682","0.206299","0.075046","0.23752","0.231159","0.075203","0.085898","0.074724","0.079011","0.231232","0.209162","0.214473","0.07328","0.218445","0.084722","0.193343","0.212851","0.072272","0.219045","0.077505","0.186214","0.074259","0.075801","0.238182","0.237332","0.078293","0.085278","0.237618","0.215965","0.077007","0.22143","0.218267","0.223934","0.183316","0.080155","0.080123","0.22911","0.214771","0.086515","0.074876","0.185835","0.073822","0.218313","0.072404","0.241","0.072992","0.085022","0.190945","0.188296","0.079819","0.204125","0.21012","0.073262","0.075239","0.07407","0.231042","0.211267","0.077756","0.077841","0.183726","0.215752","0.214263","0.085709","0.072203","0.085325","0.185444","0.07352","0.191169","0.226102","0.084564","0.074899","0.078752"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_0_0_1_1_pairwise.cnf","11181233","0.157265","1.1087","0.160028","0.168615","0.169746","0.156621","0.161169","0.156849","1.0032","0.183141","0.168284","1.03055","1.03716","0.16049","0.158863","1.10767","0.163956","1.09404","0.16981","1.00733","0.159841","1.05857","1.11393","0.162535","0.161822","1.102","0.18204","1.08815","1.02042","1.04246","0.160853","1.08308","1.09353","0.159358","0.181594","0.157858","0.17147","1.08258","1.05147","1.05873","0.159678","1.0641","0.183108","1.03449","1.07341","0.157029","1.06645","0.167061","1.02576","0.161092","0.178881","1.1258","1.11109","0.168422","0.181732","1.09584","0.95","0.165437","1.08336","0.96","1.0859","0.988956","0.169227","0.17079","1.07968","1.03672","0.183798","0.160677","1.01686","0.160765","1.0842","0.158553","1.10637","0.160515","0.182574","1.03411","1.02894","0.167441","0.96","1.06254","0.160383","0.159743","0.158387","1.07123","1.03345","0.170133","0.167245","0.998088","1.06055","1.03741","0.183785","0.159814","0.192085","0.997514","0.157607","1.0306","1.07183","0.18061","0.158818","0.169582"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_0_0_1_commander.cnf","6561062","185.465","0.118514","1.23146","0.911154","0.714513","0.694617","0.869809","12.9125","0.397753","5.23899","300.0","0.231239","2.22304","61.3642","1.09264","1.64762","0.372417","0.569095","3.59575","0.57576","139.85","0.27529","71.4203","300.0","208.953","195.797","1.04489","0.454945","10.8023","0.719344","0.660769","0.58037","0.2519","300.0","0.168957","300.0","0.978205","0.544285","300.0","0.448921","0.347944","195.6","0.233898","0.199378","0.608651","96.9598","0.29145","0.06026","253.955","0.222401","0.384848","0.153019","0.087573","0.223948","0.207047","0.39985","300.0","0.137682","0.275095","0.639761","0.178126","0.209017","1.4651","0.712124","5.83739","0.434847","0.582603","300.0","300.0","1.01907","0.266217","40.3484","0.111299","23.9095","0.500726","0.141844","0.885712","0.13465","0.532186","300.0","0.699372","0.718255","0.352402","0.759913","79.0833","0.251893","5.94067","0.590075","0.119858","0.136323","0.283708","0.236657","1.08756","300.0","0.686243","1.1282","1.86106","0.278024","0.673652","0.129791"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_1_0_0_commander.cnf","1391156","300.0","300.0","300.0","300.0","15.5843","300.0","300.0","300.0","113.128","81.6194","300.0","266.895","300.0","300.0","300.0","108.782","240.849","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","43.2461","300.0","300.0","300.0","300.0","58.7112","300.0","30.7942","300.0","229.611","158.55","300.0","300.0","300.0","300.0","300.0","157.91","300.0","300.0","300.0","2.44947","300.0","300.0","143.789","81.231","16.9431","10.7657","54.62","300.0","300.0","18.9164","51.0161","300.0","90.2065","140.093","300.0","300.0","300.0","28.509","300.0","300.0","300.0","300.0","13.9015","300.0","21.0298","300.0","300.0","2.7375","101.695","210.826","51.7484","300.0","300.0","243.72","300.0","300.0","300.0","173.648","300.0","300.0","139.093","42.1281","300.0","11.5539","300.0","300.0","300.0","100.73","300.0","116.075","300.0","11.3998"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_0_0_1_1_bdd.cnf","16646469","0.095983","0.359573","0.097604","0.103205","0.104962","0.096678","0.098241","0.09551","0.259394","0.114647","0.100559","0.249834","0.265071","0.096556","0.097382","0.343892","0.095669","0.331714","0.105422","0.246261","0.096887","0.332593","0.350464","0.095987","0.097249","0.335618","0.112001","0.344471","0.27266","0.341195","0.096684","0.35901","0.350314","0.098022","0.115254","0.096192","0.104899","0.350807","0.308466","0.309377","0.096021","0.31967","0.113185","0.259244","0.318782","0.095047","0.335904","0.099484","0.246214","0.096674","0.096133","0.364733","0.35553","0.102685","0.114054","0.357128","0.324951","0.100321","0.337798","0.327145","0.335856","0.240449","0.105042","0.102717","0.33782","0.310006","0.114476","0.096103","0.249828","0.098199","0.319754","0.09686","0.347789","0.096499","0.113236","0.254905","0.242289","0.102604","0.261918","0.311231","0.095511","0.094538","0.096494","0.343692","0.313009","0.104087","0.105645","0.240889","0.323208","0.321131","0.112169","0.095146","0.112691","0.243363","0.095572","0.250897","0.331392","0.112038","0.09573","0.107328"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_1_1_0_0_bimander.cnf","3889416","300.0","0.417098","0.128947","0.728019","0.60665","0.124859","0.137349","8.25649","0.533038","6.49312","10.4639","0.48267","0.915593","300.0","0.128053","0.857706","0.50962","0.408236","3.49673","2.63318","300.0","0.369677","300.0","300.0","300.0","122.239","1.30552","0.334484","300.0","0.186341","0.128955","0.178759","0.60746","76.1794","0.754127","195.347","0.135271","0.956275","300.0","0.186231","0.317234","209.943","300.0","0.136612","0.175441","300.0","0.565128","0.119846","300.0","0.409972","0.63708","1.1626","0.252842","0.218709","0.360465","0.184957","300.0","0.15589","0.494782","1.50076","0.453709","0.26588","0.816508","0.740164","237.311","0.18034","0.675558","300.0","300.0","0.156323","1.23155","300.0","1.03855","22.8805","1.37534","0.192862","0.554767","0.190569","1.28973","93.8437","0.127072","0.125726","0.129641","1.2574","11.9838","0.157547","4.36486","0.133765","0.305243","0.305146","0.470443","0.128194","1.03596","300.0","0.128584","0.141862","2.51271","0.647418","0.130216","6.04188"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_0_0_1_pairwise.cnf","12021506","276.507","6.59748","0.243821","1.16916","9.68215","0.276066","0.229978","5.88487","110.186","5.00355","17.595","0.149355","2.08661","29.2505","0.243286","59.1364","27.8826","300.0","2.40499","10.2061","116.559","34.4963","33.1997","187.919","102.877","27.7839","300.0","300.0","11.5321","0.196806","0.293497","0.210602","1.66354","105.238","41.6765","79.6117","0.301652","1.1234","300.0","0.341052","32.7285","38.0758","4.85475","2.53922","0.217459","47.5106","48.4122","5.38917","300.0","95.3936","13.4349","300.0","0.143839","300.0","60.2867","0.262147","127.598","0.184626","16.4839","1.14412","7.69902","1.7939","76.0564","1.07334","5.97193","37.1982","20.7538","262.532","188.576","0.201955","5.77101","46.7863","0.848436","8.94741","8.44325","3.97262","0.610171","0.230591","6.89944","47.1176","0.270998","0.261005","0.252656","0.297577","17.6569","300.0","7.46626","0.216525","7.01738","9.62545","29.6604","0.20347","0.698913","300.0","0.277589","0.198356","34.5242","5.61299","0.197465","13.467"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_1_0_0_nested.cnf","16604183","300.0","300.0","300.0","300.0","36.1795","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","207.859","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","27.2254","300.0","300.0","300.0","300.0","161.293","51.7353","300.0","300.0","300.0","224.898","300.0","300.0","284.314","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","42.2349","300.0","128.47","300.0","300.0","42.1249","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_0_0_1_bimander.cnf","1107630","300.0","300.0","300.0","300.0","172.718","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","174.963","300.0","300.0","300.0","243.011","300.0","300.0","251.267","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","166.296","300.0","300.0","300.0","300.0","160.598","300.0","206.159","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","187.992"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_1_1_1_1_commander.cnf","8122960","0.103291","0.371046","0.107079","0.11225","0.112425","0.101997","0.104516","0.106348","0.298836","0.12368","0.112714","0.289183","0.300612","0.107844","0.105769","0.368181","0.104312","0.32846","0.116493","0.292525","0.104774","0.340539","0.35973","0.103056","0.10532","0.355911","0.124607","0.341379","0.285177","0.318382","0.104293","0.375488","0.352358","0.105341","0.123193","0.10426","0.113467","0.353667","0.324247","0.333498","0.105743","0.334514","0.128722","0.305139","0.334463","0.102569","0.345619","0.110435","0.293433","0.104351","0.105708","0.374827","0.365343","0.113578","0.124071","0.348383","0.336296","0.107436","0.339591","0.338919","0.353548","0.295415","0.113712","0.113016","0.354405","0.335956","0.124155","0.104721","0.293039","0.103331","0.344498","0.104506","0.369903","0.106052","0.119766","0.293195","0.287886","0.110694","0.329349","0.331944","0.109155","0.105539","0.103247","0.361748","0.330464","0.110799","0.114288","0.287723","0.366205","0.358045","0.120106","0.104417","0.123277","0.280137","0.102774","0.297329","0.361821","0.1216","0.103274","0.111818"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_1_0_0_0_nested.cnf","4788139","300.0","2.48737","0.151097","4.1741","0.685296","0.146214","0.14751","10.4447","7.5254","5.5645","26.5416","0.313811","0.919088","300.0","0.225489","1.21945","0.660073","0.474548","7.75777","69.6675","300.0","0.289145","300.0","300.0","300.0","138.413","0.259134","0.570693","163.721","0.158568","0.146249","0.163393","0.418087","300.0","0.665243","44.964","0.162567","1.12148","300.0","0.157047","0.861651","47.5091","0.781524","0.159863","0.159413","300.0","0.790621","0.1147","300.0","0.495658","0.628207","0.207729","0.166567","0.170639","0.310902","0.16593","300.0","0.161372","1.12068","2.13637","1.4719","0.503953","0.33554","1.25361","141.011","0.624681","0.633125","300.0","300.0","0.148244","0.577806","300.0","0.765717","5.87968","0.759097","0.182672","0.563328","0.167666","2.1664","39.6379","0.146368","0.144642","0.147787","0.691051","4.29809","0.368033","14.5163","0.154268","0.31842","0.423941","2.0209","0.147289","1.75172","300.0","0.145642","0.166989","2.68299","1.16475","0.147675","0.146693"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_0_0_1_1_pairwise.cnf","16224331","0.087919","0.510403","0.088106","0.095134","0.093425","0.086091","0.091758","0.085381","0.465238","0.101267","0.091775","0.464106","0.478322","0.090259","0.087613","0.521188","0.087116","0.509785","0.093506","0.469401","0.088088","0.494187","0.518835","0.086617","0.089348","0.510055","0.099428","0.506167","0.464134","0.486143","0.087021","0.521648","0.508899","0.088082","0.099517","0.087455","0.095408","0.508311","0.492295","0.48747","0.087222","0.49869","0.099472","0.479071","0.489619","0.086938","0.506801","0.09268","0.480993","0.090027","0.089009","0.527769","0.520446","0.093585","0.099367","0.524314","0.496495","0.090444","0.491748","0.498772","0.507238","0.47025","0.092761","0.093604","0.501883","0.508637","0.099938","0.090073","0.467449","0.087676","0.50238","0.086413","0.515414","0.08926","0.099695","0.461088","0.460589","0.090215","0.494235","0.500365","0.085975","0.088084","0.087434","0.504796","0.486217","0.091806","0.094267","0.467259","0.513682","0.510613","0.100869","0.086847","0.099298","0.461438","0.086224","0.477406","0.519522","0.098478","0.087338","0.092266"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_1_0_0_2product.cnf","15530436","300.0","300.0","300.0","300.0","147.288","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","269.146","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","251.86","300.0","250.345","300.0","300.0","300.0","118.205","300.0","300.0","300.0","300.0","300.0","300.0","78.8269","300.0","300.0","72.7082","91.5573","300.0","300.0","300.0","300.0","300.0","159.986","300.0","300.0","300.0","266.067","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","152.436","300.0","300.0","300.0","300.0","59.2851","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","236.512","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","234.319"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_1_1_1_bimander.cnf","986086","0.044611","0.15194","0.0454","0.050688","0.048597","0.045688","0.048594","0.044903","0.128503","0.053708","0.04778","0.12505","0.129254","0.044627","0.045298","0.153897","0.04588","0.142904","0.048377","0.123995","0.045381","0.140649","0.147672","0.045821","0.045531","0.144327","0.053735","0.142528","0.122615","0.133987","0.045575","0.150506","0.148666","0.047576","0.052801","0.044928","0.048722","0.145319","0.136876","0.136568","0.04538","0.137825","0.052863","0.12671","0.13773","0.045765","0.146804","0.050122","0.123275","0.044489","0.045433","0.156582","0.141293","0.049919","0.054683","0.149175","0.139039","0.050709","0.145446","0.139934","0.141969","0.12343","0.048689","0.050019","0.13964","0.140227","0.053497","0.04554","0.122318","0.045973","0.140583","0.045842","0.152554","0.046746","0.05216","0.123475","0.12135","0.051794","0.125182","0.136495","0.044272","0.045762","0.045212","0.147559","0.136874","0.047798","0.048822","0.118028","0.138611","0.139174","0.052229","0.045457","0.053151","0.11783","0.044257","0.12488","0.14568","0.053027","0.046811","0.047785"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_1_0_0_bimander.cnf","14249294","300.0","300.0","300.0","300.0","63.931","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","183.993","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","84.1904","300.0","300.0","300.0","300.0","300.0","194.075","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","132.996","300.0","300.0","300.0","300.0","229.715","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_1_0_0_0_commander.cnf","409403","300.0","61.5615","25.4001","76.7205","1.83702","26.5942","45.9823","300.0","4.19784","14.1878","300.0","1.39034","26.5019","300.0","14.3749","3.60034","4.53663","2.11783","37.5278","7.58726","300.0","2.6732","300.0","300.0","300.0","300.0","2.31937","1.5493","300.0","10.4065","22.994","21.7753","1.53593","300.0","1.77382","300.0","21.2646","16.1907","300.0","14.7647","4.04927","300.0","3.53855","6.05435","18.6814","300.0","3.59774","0.403563","300.0","1.97487","2.88487","1.87125","1.63677","0.883938","1.00009","10.5893","300.0","0.475597","1.86626","10.8295","11.8819","0.795598","3.22874","14.3472","300.0","2.1213","2.66442","300.0","300.0","14.9434","2.74919","300.0","1.6234","300.0","10.5139","0.957238","6.86892","0.707472","7.50939","300.0","9.89083","11.0747","11.7357","8.32317","300.0","1.03539","12.653","18.547","10.2034","0.781206","4.1683","2.77253","18.5362","300.0","300.0","18.5878","39.415","3.26343","15.7641","0.695033"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_1_1_0_0_commander.cnf","6108173","300.0","300.0","300.0","300.0","14.8413","300.0","300.0","300.0","108.258","300.0","300.0","58.9753","300.0","300.0","300.0","226.796","300.0","218.883","300.0","300.0","300.0","257.236","300.0","300.0","300.0","300.0","43.5693","149.171","300.0","300.0","300.0","300.0","40.0217","300.0","86.929","300.0","92.979","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","9.02029","300.0","300.0","20.7096","33.8506","294.877","30.5308","46.6066","300.0","300.0","19.7092","300.0","300.0","300.0","67.545","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","23.3725","300.0","82.7179","300.0","300.0","8.42908","300.006","21.577","300.0","300.0","300.0","300.0","300.0","300.0","300.0","24.8709","300.0","300.0","300.0","27.8838","300.0","300.0","300.0","300.0","300.0","182.439","148.657","300.0","300.0","15.7061"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_0_0_0_commander.cnf","16461186","300.0","300.0","300.0","300.0","39.9757","300.0","300.0","300.0","179.278","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","187.407","300.0","300.0","300.0","300.0","300.0","300.0","125.504","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.5627","300.0","300.0","113.057","43.9776","130.234","52.3917","300.0","300.0","300.0","180.474","66.3917","300.0","186.7","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","29.2493","300.0","169.183","300.0","300.0","32.6246","300.0","62.1366","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","256.706","182.41","300.0","82.6108","300.0","300.0","300.0","300.0","300.0","300.0","300.0","40.2968"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_1_0_0_0_bdd.cnf","11678061","300.0","3.64116","19.2811","42.0093","2.50326","9.80745","30.9364","300.0","1.31495","6.71243","300.0","2.0221","26.1345","300.0","12.9487","4.43092","2.59729","3.70408","20.6272","7.79513","300.0","4.80594","300.0","300.0","300.0","300.0","1.98337","2.04849","300.0","9.287","24.8508","28.0418","1.02581","300.0","2.59376","300.0","37.0205","22.4301","300.0","16.2332","2.11504","300.0","3.32147","4.1003","10.5648","300.0","6.10784","0.363506","300.0","1.12429","3.57504","0.930395","1.26621","1.54528","0.860401","15.1293","300.0","0.436246","2.83617","14.2506","4.47219","0.781424","12.8144","17.4103","300.0","3.60736","3.34954","300.0","300.0","10.6293","3.03618","300.0","1.9021","300.0","12.5195","0.343023","8.31279","52.9125","5.94372","300.0","8.42655","13.1764","11.7608","8.82929","300.0","0.984475","9.68306","9.97078","1.73845","0.919295","4.82488","1.61456","13.2466","300.0","300.0","15.6013","28.4296","2.24348","27.8684","148.939"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_0_0_1_1_commander.cnf","4998332","0.07053","0.239583","0.072371","0.07622","0.075182","0.069446","0.072315","0.07115","0.200439","0.082323","0.0751","0.196682","0.201713","0.072014","0.070699","0.238944","0.07132","0.225976","0.081833","0.191422","0.071886","0.222743","0.23299","0.071273","0.072919","0.21836","0.083354","0.229474","0.194918","0.222269","0.070297","0.238296","0.235528","0.072007","0.080465","0.070769","0.077002","0.236338","0.213026","0.220555","0.070388","0.21964","0.082652","0.203587","0.215873","0.070046","0.232699","0.072733","0.187316","0.071812","0.071699","0.248436","0.241595","0.075253","0.085748","0.245225","0.218423","0.075141","0.224221","0.222507","0.22904","0.196445","0.078113","0.076584","0.234368","0.223701","0.081781","0.070954","0.190856","0.072176","0.227497","0.069568","0.247956","0.07069","0.081427","0.195607","0.191964","0.077488","0.200418","0.232193","0.069993","0.069525","0.071833","0.223957","0.232632","0.075768","0.075977","0.190469","0.240058","0.22221","0.081745","0.069529","0.08444","0.186991","0.070598","0.195292","0.22943","0.081283","0.069364","0.074198"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_1_0_1_1_commander.cnf","1515315","0.079387","0.278816","0.082079","0.086176","0.087856","0.07901","0.082589","0.079162","0.234809","0.094722","0.085195","0.227918","0.235861","0.080941","0.08172","0.274918","0.080519","0.265374","0.092635","0.226573","0.080671","0.261285","0.269416","0.079942","0.082692","0.256313","0.095203","0.283923","0.227168","0.256605","0.079601","0.277933","0.271324","0.080389","0.092664","0.081462","0.087928","0.27195","0.249977","0.25613","0.080597","0.254715","0.093403","0.240341","0.250061","0.078376","0.269911","0.084295","0.216581","0.081689","0.080672","0.289623","0.282653","0.087523","0.098035","0.284544","0.251619","0.084406","0.261193","0.25947","0.266601","0.224906","0.086458","0.086747","0.263076","0.259971","0.094104","0.081506","0.222532","0.081941","0.262223","0.078672","0.286042","0.0806","0.094798","0.227958","0.223289","0.084569","0.234337","0.273142","0.082041","0.079351","0.079292","0.261832","0.251854","0.086533","0.087102","0.221362","0.282781","0.260034","0.093634","0.082051","0.095271","0.217287","0.082084","0.228032","0.267886","0.093934","0.080343","0.085353"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_1_0_1_1_bdd.cnf","8314221","0.100335","0.385822","0.103533","0.109882","0.109642","0.099954","0.102993","0.100725","0.287884","0.120089","0.107837","0.272644","0.280236","0.100072","0.101003","0.374696","0.11557","0.349911","0.11045","0.266565","0.103528","0.344023","0.362131","0.101931","0.102914","0.367164","0.121886","0.370491","0.30692","0.337022","0.103329","0.379531","0.364489","0.102371","0.120005","0.103497","0.112174","0.365838","0.332373","0.328663","0.101525","0.345553","0.120046","0.279565","0.327308","0.099865","0.356151","0.105016","0.259992","0.102648","0.101655","0.389445","0.380816","0.110965","0.119999","0.355715","0.331857","0.107282","0.346134","0.349332","0.351217","0.263347","0.111923","0.11124","0.350783","0.345855","0.120085","0.102771","0.264149","0.103632","0.349647","0.099507","0.382727","0.103951","0.120583","0.266028","0.260384","0.106942","0.277157","0.331164","0.102606","0.103245","0.102225","0.355864","0.332592","0.110183","0.11116","0.258269","0.367411","0.342415","0.119411","0.102038","0.120063","0.255935","0.102654","0.266585","0.358556","0.119049","0.101031","0.109359"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_1_0_1_1_commander.cnf","964878","0.109113","0.396888","0.111594","0.119492","0.119893","0.109262","0.111043","0.110551","0.330331","0.129033","0.117099","0.321029","0.326829","0.110832","0.11035","0.386849","0.127241","0.366785","0.120294","0.313846","0.112678","0.364617","0.382472","0.111973","0.114088","0.38298","0.13204","0.393721","0.312697","0.351538","0.110636","0.398589","0.382265","0.112569","0.130131","0.113029","0.121786","0.37809","0.350115","0.344765","0.112909","0.361418","0.130387","0.333122","0.346991","0.109402","0.37079","0.115436","0.31611","0.112748","0.110783","0.402","0.393377","0.120055","0.12801","0.374818","0.35072","0.116944","0.362044","0.359216","0.374217","0.316059","0.118781","0.121169","0.369314","0.360196","0.130018","0.112179","0.314267","0.112163","0.362932","0.108489","0.396924","0.112595","0.130924","0.318908","0.309933","0.117568","0.326282","0.350617","0.112065","0.109662","0.110167","0.371051","0.34833","0.117338","0.121021","0.310349","0.389297","0.360403","0.13109","0.10902","0.128631","0.305856","0.111007","0.317151","0.378421","0.128994","0.112009","0.119822"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_0_0_0_2product.cnf","4925459","300.0","0.138926","0.131264","0.790724","0.31949","0.113237","0.160737","4.38013","0.357811","3.0734","8.83956","0.375843","0.658574","300.0","0.10453","0.599183","0.169376","0.241916","1.38847","0.508163","300.0","0.106803","300.0","300.0","300.0","58.7596","0.176986","0.141945","63.8928","0.117119","0.128251","0.121057","0.212464","67.1022","0.265785","50.4206","0.147126","0.897512","300.0","0.142677","0.189926","20.7529","0.194222","0.138461","0.13231","300.0","0.109376","0.054107","300.0","0.087274","0.283193","0.361411","0.106566","0.13326","0.137606","0.143934","300.0","0.088468","0.161368","0.48287","0.157512","0.18309","0.863622","0.554965","60.671","0.195499","0.226781","300.0","300.0","0.124008","0.468888","300.0","0.27233","5.33076","0.319736","0.106552","0.468749","4.15906","0.202285","17.2651","0.153196","0.113712","0.152146","0.382536","7.2398","0.099951","1.05147","0.126007","0.158071","0.118984","0.164787","0.146541","0.596673","300.0","0.12919","0.17094","0.480974","0.285384","0.137614","1.02218"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_0_0_0_2product.cnf","15397030","300.0","300.0","300.0","300.0","152.791","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","220.077","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","52.5477","300.0","300.0","300.0","141.054","300.0","264.422","158.897","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","128.722","300.0","300.0","300.0","300.0","300.0","300.0","147.977","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","210.687","300.0","300.0","300.0","300.0","300.0","300.0","300.0","107.24"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_0_1_1_1_nested.cnf","9917069","0.06628","0.235795","0.069263","0.073348","0.073744","0.066365","0.069451","0.067578","0.197678","0.082647","0.072957","0.186284","0.19215","0.068918","0.069283","0.240666","0.068325","0.21859","0.07438","0.186119","0.068778","0.204941","0.228716","0.070678","0.068475","0.218685","0.081367","0.214833","0.189634","0.208194","0.068934","0.24382","0.231216","0.070134","0.079459","0.071132","0.076653","0.230549","0.209319","0.209255","0.068236","0.213692","0.080278","0.196103","0.211379","0.067772","0.228545","0.071289","0.186171","0.06951","0.069312","0.243669","0.23556","0.074441","0.07858","0.235174","0.209846","0.072961","0.213444","0.217318","0.222759","0.186558","0.073372","0.07404","0.226886","0.215426","0.081658","0.070173","0.183875","0.068628","0.217817","0.068107","0.238006","0.068636","0.083457","0.187889","0.187681","0.071984","0.197521","0.209798","0.067649","0.070886","0.068578","0.226022","0.212323","0.075829","0.075822","0.184655","0.225907","0.207217","0.08053","0.069797","0.081321","0.192622","0.068338","0.19064","0.230034","0.083193","0.069578","0.073315"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_1_0_0_bdd.cnf","969629","300.0","300.0","300.0","300.0","45.3231","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","266.502","300.0","300.0","300.0","300.0","300.0","264.927","300.0","300.0","300.0","300.0","300.0","300.0","75.7715","300.0","300.0","300.0","300.0","215.354","83.574","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","120.352","300.0","254.494","300.0","300.0","50.944","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_0_1_1_1_pairwise.cnf","9473306","0.085142","0.528533","0.087323","0.094455","0.092231","0.085196","0.088893","0.087139","0.483281","0.100342","0.092267","0.474821","0.500708","0.087774","0.090083","0.534807","0.088816","0.510223","0.094181","0.464265","0.088019","0.49616","0.520801","0.090608","0.088838","0.522238","0.101028","0.493144","0.46032","0.497077","0.089376","0.517121","0.517248","0.095209","0.099684","0.088791","0.094542","0.513671","0.496089","0.503744","0.088963","0.506907","0.101157","0.487351","0.495469","0.087911","0.516323","0.091579","0.475059","0.087399","0.088269","0.558258","0.521857","0.093156","0.10143","0.525846","0.48744","0.091531","0.498374","0.502178","0.515725","0.48431","0.091047","0.094606","0.514468","0.51106","0.101566","0.092421","0.465098","0.0874","0.506754","0.088119","0.524094","0.086897","0.101084","0.469278","0.480566","0.093231","0.489554","0.496769","0.086928","0.089039","0.087134","0.509298","0.500627","0.093624","0.093951","0.46329","0.493002","0.499406","0.100467","0.088298","0.104734","0.487874","0.086675","0.479408","0.515091","0.100614","0.086756","0.095069"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_1_0_0_pairwise.cnf","5872829","300.0","2.6575","7.61338","59.9286","1.04677","7.49972","15.1288","300.0","1.44529","4.01488","227.228","1.66688","67.6694","300.0","8.42473","4.35848","3.26152","1.94516","11.4006","4.11134","300.0","1.77856","300.0","300.0","300.0","294.36","16.8984","1.6096","300.0","8.49265","11.5564","20.2615","1.20525","300.0","2.67349","300.0","12.5454","28.693","300.0","9.88814","2.88852","300.0","5.20091","2.44142","8.57006","300.0","7.95523","0.290303","300.0","1.16391","2.17264","1.41759","1.59742","1.58402","0.855394","8.71657","300.0","0.513335","2.31078","21.5081","16.5638","0.715618","5.64777","51.1445","300.0","6.60275","6.66175","300.0","300.0","11.7622","2.93175","300.0","2.79375","300.0","20.0723","0.741428","4.60308","1.57825","10.1463","300.0","5.14392","13.4507","18.3845","11.5854","256.224","0.714118","7.07671","7.68494","1.82963","0.788506","4.9964","1.50789","37.1285","300.0","300.0","16.1728","13.8933","8.92576","15.2712","0.841431"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_1_0_0_commander.cnf","955225","300.0","300.0","300.0","300.0","48.7681","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","213.58","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","39.2045","300.0","300.0","300.0","300.0","300.0","100.463","300.0","300.0","300.0","234.208","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","41.8362","300.0","219.84","300.0","300.0","55.2715","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","163.066"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_1_0_1_bimander.cnf","14180263","86.6547","48.7325","0.293618","1.15617","6.28855","0.269666","0.2956","14.2474","76.6997","11.1376","54.2073","0.167722","2.01823","12.2493","0.305433","15.9567","11.1426","300.0","7.09465","4.87672","162.545","13.1147","23.8908","42.4857","25.425","201.362","61.5777","242.406","96.8435","0.269046","0.267969","0.305469","2.55676","270.042","12.7682","229.028","0.22055","3.27507","300.0","0.351361","11.2198","139.864","4.10403","1.93666","0.321292","12.516","73.1208","1.77592","69.4009","24.2325","4.14578","300.0","6.48743","300.0","52.5378","0.323666","37.9311","0.194983","8.09408","1.94701","5.30181","5.06691","43.781","2.16971","5.02369","12.7367","87.2668","300.0","34.2139","0.309222","3.4839","10.7561","1.75865","15.1964","12.5743","3.29836","2.25595","10.6686","19.3487","125.66","0.235119","0.245055","0.25103","1.23474","31.013","300.0","123.0","0.279658","4.17356","106.918","105.82","0.277006","1.92965","300.0","0.239305","0.399169","10.5178","3.77112","0.257673","5.8434"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_0_1_1_1_2product.cnf","12829696","0.120057","0.40431","0.122578","0.13128","0.130644","0.121591","0.121269","0.120385","0.322642","0.144362","0.128068","0.318666","0.331219","0.12069","0.123289","0.391816","0.123904","0.368017","0.138782","0.311359","0.123127","0.35655","0.387163","0.121607","0.123139","0.379929","0.142467","0.371657","0.307733","0.353953","0.124665","0.40901","0.386909","0.12408","0.140394","0.120667","0.132997","0.391899","0.348019","0.355743","0.121056","0.362176","0.141849","0.329055","0.357079","0.117524","0.377401","0.126415","0.306731","0.131452","0.120032","0.403832","0.397462","0.129425","0.141056","0.372945","0.353657","0.134681","0.377318","0.36665","0.375132","0.31233","0.13","0.130514","0.382522","0.365669","0.143179","0.121462","0.304083","0.121715","0.36155","0.122274","0.402241","0.121645","0.141767","0.310195","0.316467","0.127517","0.321031","0.351778","0.119269","0.121799","0.122688","0.396186","0.349729","0.131762","0.131789","0.307165","0.364187","0.358335","0.141973","0.122555","0.142277","0.326154","0.122491","0.31899","0.384005","0.139949","0.121513","0.128541"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_1_1_0_0_bdd.cnf","8775662","300.0","2.11071","28.2714","26.288","2.64221","22.1067","21.0108","300.0","1.38837","10.9342","300.0","1.75973","48.7106","300.0","19.8337","13.6222","7.61881","3.2279","26.4389","14.7086","300.0","2.50611","300.0","300.0","300.0","300.0","8.43319","1.29628","300.0","14.0628","26.0082","31.5601","1.68267","300.0","2.7197","300.0","24.3558","25.042","300.0","23.8011","3.53019","300.0","2.76633","6.59923","11.2705","300.0","7.49485","0.342556","300.0","4.54331","3.28945","2.74448","1.13839","1.02907","0.82932","10.6483","300.0","0.368711","2.4542","8.11643","5.28656","0.777385","32.4365","20.8371","300.0","5.7736","4.38263","300.0","300.0","16.0676","2.91677","300.0","1.85745","300.0","11.0944","0.551774","5.95559","0.906463","6.89134","300.0","15.1352","14.8054","15.8137","16.7044","300.0","0.733937","44.6354","20.0958","1.24024","0.949534","6.23363","2.90918","15.0736","300.0","300.0","16.6443","23.5324","3.39147","15.4187","0.761254"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_0_1_1_1_commander.cnf","4690884","0.059833","0.204237","0.061984","0.067061","0.06451","0.060631","0.061152","0.061188","0.168389","0.071531","0.064175","0.169016","0.1747","0.059393","0.062098","0.203328","0.063543","0.202952","0.06507","0.16504","0.061538","0.193195","0.204117","0.061013","0.061467","0.19618","0.072888","0.198356","0.164064","0.204689","0.060504","0.207754","0.199845","0.064963","0.071943","0.060696","0.065925","0.197499","0.18765","0.190435","0.061133","0.192568","0.072078","0.176109","0.192232","0.059575","0.203333","0.063818","0.161427","0.061039","0.060844","0.212144","0.209902","0.066751","0.071283","0.209719","0.191547","0.063637","0.20102","0.190322","0.198231","0.169975","0.066393","0.065616","0.198995","0.190006","0.07145","0.061959","0.164431","0.060717","0.211006","0.062191","0.203421","0.062134","0.070764","0.168342","0.163539","0.064776","0.173892","0.182275","0.061877","0.061313","0.060153","0.203615","0.190603","0.066774","0.065563","0.164123","0.195727","0.190923","0.071131","0.061497","0.070149","0.164179","0.061522","0.173327","0.196483","0.070761","0.063253","0.063774"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_1_0_1_1_bdd.cnf","9751404","0.062903","0.229396","0.065097","0.070512","0.070626","0.065072","0.064878","0.063107","0.174564","0.077106","0.068887","0.167024","0.17412","0.064024","0.065375","0.223839","0.065306","0.221415","0.069593","0.164348","0.064827","0.211187","0.226541","0.064775","0.0655","0.220963","0.075816","0.217989","0.18377","0.218922","0.063993","0.22796","0.222597","0.065671","0.074633","0.063736","0.071933","0.227262","0.201538","0.208737","0.063643","0.210796","0.076298","0.16963","0.208934","0.063061","0.213664","0.068134","0.157568","0.063545","0.065151","0.240746","0.235901","0.068206","0.076327","0.216893","0.211681","0.068703","0.222204","0.208337","0.217944","0.161997","0.069463","0.069532","0.221782","0.211831","0.075368","0.066055","0.161303","0.06427","0.232577","0.063113","0.253151","0.066737","0.074058","0.164829","0.161435","0.069308","0.169704","0.202739","0.064189","0.064194","0.062792","0.228749","0.209636","0.068931","0.068972","0.160043","0.211056","0.209781","0.074415","0.065151","0.075251","0.159576","0.062923","0.165763","0.217418","0.073941","0.066713","0.069256"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_0_0_1_1_commander.cnf","12670863","0.116141","0.414041","0.118523","0.128173","0.127648","0.118247","0.117579","0.117137","0.340916","0.138749","0.132682","0.332483","0.346064","0.114685","0.119656","0.402988","0.120299","0.408872","0.126338","0.329659","0.115965","0.379298","0.402642","0.117458","0.119078","0.394074","0.138291","0.390698","0.331339","0.404799","0.116626","0.397718","0.397534","0.118333","0.137269","0.11854","0.12861","0.399789","0.368945","0.364596","0.117174","0.378331","0.139628","0.345012","0.373634","0.116952","0.391022","0.123366","0.318545","0.117299","0.11852","0.423057","0.40512","0.126583","0.136269","0.374305","0.379504","0.123302","0.403659","0.374598","0.393657","0.329116","0.125904","0.128537","0.395822","0.37898","0.136979","0.117174","0.323759","0.117621","0.390643","0.117425","0.459498","0.118439","0.138181","0.336018","0.333062","0.12489","0.344092","0.36758","0.116925","0.117596","0.116469","0.407068","0.373476","0.124947","0.127415","0.325688","0.381203","0.377997","0.135396","0.121324","0.137217","0.325097","0.114623","0.339031","0.390808","0.136617","0.121965","0.124401"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_1_0_0_nested.cnf","10550931","300.0","300.0","251.542","300.0","9.79966","257.854","300.0","300.0","47.97","300.0","300.0","300.0","300.0","300.0","196.344","160.438","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","35.7238","300.0","300.0","208.668","225.215","104.665","300.0","71.5825","300.0","300.0","286.019","300.0","179.094","300.0","300.0","300.0","61.7775","224.221","300.0","300.0","4.57358","300.0","300.0","129.842","88.3805","17.0609","8.04024","79.729","113.583","300.0","44.1424","224.608","300.0","46.7959","80.5541","300.0","300.0","300.0","94.0245","300.0","300.0","300.0","202.532","14.9726","300.0","14.654","300.0","300.0","14.8867","165.659","19.4289","56.278","300.0","300.0","91.2762","154.634","300.0","300.0","300.0","300.0","261.372","46.6505","246.732","300.0","14.4978","125.897","300.0","300.0","183.96","300.0","33.2297","152.232","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_1_0_0_2product.cnf","1310167","300.0","300.0","300.0","300.0","108.999","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","234.084","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","41.4988","300.0","300.0","300.0","300.0","299.025","156.559","105.207","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","101.074","300.0","292.501","300.0","300.0","178.36","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_0_0_1_nested.cnf","9704383","300.0","300.0","300.0","300.0","53.8811","300.0","300.0","300.0","221.428","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","216.372","143.08","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","91.4945","300.0","300.0","300.0","300.0","300.0","300.0","41.7311","300.0","300.0","189.362","74.2333","300.0","118.738","61.4808","300.0","300.0","300.0","300.0","300.0","300.0","215.378","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","81.4209","300.0","262.431","300.0","300.0","22.9386","300.0","148.706","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","233.647","212.632","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_1_0_1_2product.cnf","11116070","300.0","173.616","0.370581","0.86401","16.8642","0.493988","0.417654","100.593","286.752","30.9769","241.116","0.487279","0.658384","42.3402","0.459907","72.7081","54.5389","300.0","8.3518","10.809","300.0","85.8426","287.479","300.0","300.0","300.0","300.0","300.0","210.898","0.433362","0.40476","0.384864","10.6798","300.0","45.4504","300.0","0.444947","0.801146","300.0","0.396788","51.6442","300.0","6.92251","0.391792","0.344398","153.342","169.871","132.08","300.0","95.9984","14.5893","300.0","0.148548","300.0","300.0","0.475056","83.5806","0.359135","19.9497","1.50514","9.09279","12.5906","132.089","1.69457","25.4867","89.5203","300.0","300.0","300.0","0.289947","8.53042","167.539","2.19954","300.0","35.7866","6.12641","0.648214","24.9973","24.8464","300.0","0.31629","0.439744","0.379279","1.16851","300.0","300.0","300.0","0.374545","6.82281","41.4596","300.0","0.383535","0.525297","300.0","0.39001","0.492061","60.0326","8.19654","0.380959","11.5895"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_1_1_1_1_commander.cnf","6081274","0.132759","0.477349","0.134836","0.145124","0.144387","0.129887","0.134125","0.132924","0.392649","0.158406","0.140338","0.369031","0.400634","0.132829","0.131815","0.473166","0.13604","0.436434","0.147081","0.375535","0.133201","0.438538","0.456245","0.133643","0.135609","0.45405","0.157021","0.438974","0.368626","0.424622","0.1335","0.461066","0.459389","0.133262","0.156717","0.132747","0.144982","0.45865","0.426427","0.459577","0.134037","0.426277","0.155607","0.397932","0.421795","0.12865","0.437732","0.147917","0.378807","0.132338","0.13155","0.485174","0.461823","0.139914","0.164216","0.448272","0.430319","0.1431","0.451259","0.427202","0.451932","0.383014","0.139264","0.144993","0.45363","0.424282","0.155857","0.135171","0.366266","0.134071","0.480002","0.133502","0.471399","0.131638","0.157065","0.376733","0.407791","0.141898","0.396292","0.42269","0.131881","0.130912","0.133327","0.454499","0.420113","0.142369","0.144732","0.369618","0.42978","0.424532","0.153961","0.134262","0.155161","0.36487","0.139113","0.386853","0.455756","0.153739","0.13328","0.142014"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_0_0_0_commander.cnf","3226943","300.0","300.0","300.0","300.0","298.592","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","231.426","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","268.848","300.0","300.0","300.0","300.0","144.704","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_0_1_1_bdd.cnf","6502082","0.033244","0.118486","0.034166","0.037543","0.037606","0.033311","0.034278","0.035065","0.08901","0.040756","0.03721","0.08423","0.089978","0.034237","0.033294","0.13194","0.034283","0.106761","0.0373","0.085187","0.033354","0.109648","0.112641","0.033548","0.034987","0.107787","0.03942","0.106276","0.098867","0.101794","0.036038","0.11793","0.112205","0.034179","0.040207","0.033817","0.037498","0.10946","0.100381","0.10593","0.03381","0.103865","0.041339","0.088013","0.104866","0.032938","0.113824","0.034713","0.08273","0.033798","0.034027","0.119892","0.116386","0.038172","0.039255","0.113372","0.10527","0.037727","0.109233","0.102555","0.114619","0.082284","0.035929","0.037493","0.112222","0.107217","0.039796","0.035446","0.086328","0.034064","0.113181","0.034304","0.118424","0.03332","0.040009","0.084925","0.082858","0.035584","0.08743","0.101942","0.034272","0.034081","0.033578","0.119091","0.101795","0.036544","0.036663","0.08117","0.102865","0.107082","0.040773","0.03586","0.039357","0.0815","0.033744","0.084057","0.113136","0.038857","0.035708","0.035317"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_1_0_0_nested.cnf","10265291","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_0_0_1_bdd.cnf","236381","300.0","59.5157","8.9202","16.1237","133.704","16.2752","11.0669","287.054","300.0","300.0","300.0","0.834948","22.5618","196.626","6.56124","300.0","300.0","300.0","35.7301","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","6.76931","9.81895","18.8305","10.3406","300.0","79.2432","300.0","11.907","14.096","300.0","7.48792","300.0","300.0","45.1576","300.0","15.3425","300.0","254.194","8.16235","300.0","300.0","164.655","300.0","57.3624","300.0","147.676","9.12941","300.0","0.624783","136.403","7.51016","54.3745","9.21365","300.0","12.5312","44.1359","300.0","300.0","300.0","300.0","11.7149","83.4147","300.0","3.62053","300.0","38.6778","4.63325","6.23951","0.658788","19.8573","300.0","4.84197","18.9835","11.7202","6.25493","300.0","300.0","300.0","8.05257","61.5611","77.7812","300.0","300.0","16.3604","300.0","300.0","14.0733","300.0","61.9902","25.9603","142.273"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_1_1_1_2product.cnf","7179101","0.041547","0.126435","0.040276","0.044624","0.043058","0.043905","0.04004","0.040236","0.103572","0.047858","0.042627","0.09908","0.104231","0.038708","0.04015","0.137593","0.044469","0.118104","0.042877","0.096924","0.039516","0.116454","0.124841","0.04198","0.042506","0.119103","0.047513","0.120379","0.099004","0.112256","0.039867","0.124674","0.123491","0.039897","0.046714","0.041043","0.044494","0.122462","0.112465","0.109166","0.040011","0.114255","0.047799","0.105227","0.113373","0.039286","0.124738","0.041016","0.094677","0.040494","0.040393","0.124593","0.12461","0.044368","0.047105","0.123809","0.113197","0.044737","0.115985","0.111471","0.117495","0.098951","0.042594","0.04347","0.120309","0.110037","0.049068","0.041928","0.097555","0.042181","0.112427","0.041672","0.125477","0.040533","0.047348","0.101598","0.097441","0.043044","0.102407","0.108694","0.039614","0.039977","0.041444","0.119658","0.110861","0.044951","0.043259","0.097546","0.11215","0.11105","0.047436","0.042097","0.046727","0.098405","0.041897","0.10062","0.119877","0.045748","0.039918","0.043719"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_0_0_bdd.cnf","3640457","300.0","300.0","214.743","300.0","28.9291","99.1716","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","167.99","205.062","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","207.568","300.0","294.013","162.374","143.355","300.0","300.0","116.193","300.0","145.475","300.0","300.0","122.144","90.2621","300.0","300.0","300.0","155.884","300.0","300.0","98.3683","300.0","300.0","300.0","190.546","21.0411","18.8121","170.625","146.467","300.0","203.091","300.0","300.0","300.0","300.0","300.0","300.0","300.0","179.117","300.0","300.0","300.0","119.417","51.1663","300.0","108.717","300.0","300.0","63.345","300.0","300.0","300.0","300.0","134.459","101.158","128.525","300.0","300.0","300.0","300.0","151.124","117.754","300.0","300.0","45.5881","300.0","300.0","300.0","137.749","300.0","157.466","116.313","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_0_0_0_bimander.cnf","9871892","300.0","1.25195","11.821","34.0648","1.68238","11.9003","29.5826","300.0","7.90177","6.62997","300.0","16.2445","40.0584","300.0","9.89395","2.99972","16.3367","2.96556","12.4389","6.00084","300.0","10.218","300.0","300.0","300.0","300.0","1.64036","0.800189","300.0","11.9299","10.9387","14.1335","3.07767","300.0","1.57132","300.0","11.4997","10.4544","300.0","11.7127","6.85563","300.0","4.01209","3.48193","11.9667","300.0","8.20521","0.361062","300.0","14.1143","7.6521","1.8268","0.849887","1.02265","0.629052","16.9682","300.0","1.79817","5.44735","31.6304","6.62144","3.11696","13.3861","25.8698","300.0","6.29314","4.25404","300.0","300.0","10.0921","4.22213","300.0","2.24207","300.0","6.56878","0.490698","7.83799","1.70653","5.8866","300.0","10.9528","6.17019","5.8317","16.2846","300.0","1.37063","25.0755","12.826","1.06402","0.873789","14.0793","1.386","11.6435","300.0","300.0","8.56127","15.8703","3.59916","16.8032","0.971232"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_0_1_0_0_nested.cnf","1298109","300.0","300.0","300.0","300.0","76.8937","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","94.8014","300.0","300.0","300.0","300.0","300.0","109.9","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","133.03","300.0","300.0","300.0","300.0","87.8112","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_0_bimander.cnf","12871369","300.0","0.668375","0.98088","2.16902","0.659517","0.750447","0.986815","85.2433","0.776916","3.48522","300.0","14.0681","1.33808","300.0","0.80575","1.6515","9.10989","1.16072","5.73557","2.23795","300.0","7.15141","300.0","300.0","300.0","300.0","0.794342","0.32054","224.875","1.11044","0.756491","0.901779","2.33063","300.0","0.780215","300.0","1.01201","2.90677","300.0","1.07125","3.3058","300.0","0.910806","0.77335","1.05639","300.0","4.31598","0.217855","300.0","10.1608","0.88515","0.55285","1.0266","0.347714","0.351489","1.13083","300.0","1.09182","1.70991","4.32851","2.22898","1.1116","2.2531","3.04389","167.778","1.29378","0.778544","300.0","300.0","0.863932","0.55587","300.0","1.27165","221.981","6.55379","0.270409","1.59895","0.230521","1.87755","300.0","0.755827","0.75774","0.752281","2.85066","99.9231","0.647446","16.1373","0.777077","1.97855","0.8905","4.43462","0.761819","1.28512","300.0","0.767208","0.901917","5.99246","1.20233","0.757906","0.474617"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_1_0_0_commander.cnf","5964150","300.0","300.0","300.0","300.0","33.022","300.0","300.0","300.0","280.608","300.0","300.0","165.358","300.0","300.0","300.0","245.833","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","58.8328","299.491","300.0","300.0","300.0","300.0","63.7558","300.0","127.28","300.0","114.28","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","15.7287","300.0","300.0","25.3837","41.4073","228.55","89.5345","130.185","300.0","300.0","35.0034","300.0","300.0","300.0","40.1031","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","34.9339","300.0","127.017","300.0","300.0","15.2748","300.0","29.3233","300.0","300.0","300.0","300.0","300.0","300.0","300.0","60.7965","300.0","300.0","300.0","68.4684","300.0","300.0","300.0","300.0","300.0","282.558","152.42","300.0","300.0","24.2587"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_0_1_1_1_bimander.cnf","4120503","0.126895","0.448245","0.127244","0.134747","0.137273","0.125694","0.126907","0.12888","0.372238","0.150476","0.140568","0.366167","0.376025","0.125731","0.126881","0.44761","0.12966","0.416238","0.138745","0.358522","0.129475","0.411966","0.44229","0.126968","0.127582","0.432552","0.151364","0.423146","0.380126","0.395828","0.13056","0.447685","0.437872","0.129045","0.149663","0.126667","0.143176","0.432095","0.395782","0.405515","0.126676","0.413676","0.149697","0.374371","0.406132","0.129086","0.423225","0.13134","0.356684","0.129262","0.127313","0.457611","0.441444","0.135376","0.147525","0.406886","0.410492","0.131763","0.412896","0.40816","0.429294","0.35998","0.135877","0.138417","0.433795","0.409421","0.152109","0.129773","0.365622","0.128538","0.407005","0.124492","0.444757","0.128993","0.148701","0.366386","0.382036","0.13565","0.379391","0.397711","0.126659","0.1268","0.127099","0.438826","0.397512","0.135889","0.139266","0.352318","0.405545","0.404093","0.147834","0.129562","0.150181","0.350548","0.12906","0.382984","0.428053","0.148377","0.127807","0.137133"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_0_0_0_bimander.cnf","9964441","300.0","300.0","300.0","300.0","27.5848","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","179.182","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","51.0695","300.0","300.0","294.162","51.5073","300.0","69.3813","56.9698","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","34.8685","300.0","300.0","300.0","300.0","60.1131","300.0","104.468","300.0","300.0","300.0","300.0","300.0","300.0","300.0","87.3196","300.0","300.0","300.0","229.53","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.6664"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_0_0_1_bimander.cnf","16657781","300.0","300.0","300.0","300.0","92.4598","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","37.1208","300.0","300.0","300.0","166.321","300.0","108.1","185.273","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","139.798","300.0","300.0","300.0","300.0","96.4345","300.0","112.427","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","77.2385"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_1_0_0_pairwise.cnf","11326797","300.0","300.0","300.0","300.0","71.6022","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","152.129","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","63.694","300.0","300.0","153.097","52.6917","300.0","300.0","300.0","300.0","300.0","241.684","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","130.432","300.0","300.0","300.0","300.0","59.8979","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","206.704","300.0","300.0","300.0","279.825","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","86.3932"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_0_0_0_commander.cnf","12261904","300.0","300.0","300.0","300.0","17.1228","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","239.381","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.1703","300.0","300.0","300.0","300.0","122.149","300.0","41.4077","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","13.0693","300.0","300.0","49.4492","17.4863","38.3912","16.958","110.68","300.0","300.0","102.965","202.054","300.0","300.0","199.982","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","13.254","300.0","35.7525","300.0","300.0","4.72563","300.0","17.162","300.0","300.0","300.0","300.0","300.0","300.0","300.0","168.503","300.0","300.0","300.0","59.5928","300.0","62.3565","300.0","300.0","300.0","201.782","300.0","267.123","300.0","30.9397"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_1_0_0_0_2product.cnf","8145669","300.0","195.411","300.0","300.0","14.6663","300.0","300.0","300.0","300.0","300.0","300.0","223.931","300.0","300.0","300.0","201.864","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","23.4176","203.92","300.0","300.0","300.0","300.0","113.772","300.0","68.2555","300.0","118.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","12.1606","300.0","300.0","26.686","12.7703","152.969","68.0925","26.2448","300.0","300.0","24.5464","300.0","300.0","300.0","62.3398","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","55.5505","300.0","156.746","300.0","300.0","11.3201","300.0","12.9351","300.0","300.0","300.0","300.0","300.0","300.0","300.0","63.2205","292.967","300.0","300.0","34.6953","300.0","159.419","300.0","300.0","300.0","207.306","119.746","300.0","300.0","9.30281"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_1_0_0_commander.cnf","12938500","300.0","187.91","34.9884","300.0","8.36405","21.145","123.435","300.0","27.5488","45.9822","300.0","62.703","300.0","300.0","35.2996","16.0709","21.9135","16.7374","300.0","169.442","300.0","11.5081","300.0","300.0","300.0","300.0","15.5316","26.8307","300.0","51.4511","22.5342","24.2282","20.2001","300.0","26.5397","300.0","31.4581","149.197","300.0","29.3869","12.6722","300.0","300.0","14.6011","27.9546","300.0","159.099","6.47923","300.0","238.18","9.72634","26.3757","11.6555","13.3211","25.9193","26.9409","300.0","10.2986","21.0249","300.0","40.7213","27.2664","13.9011","300.0","300.0","42.5461","300.0","300.0","300.0","29.8264","19.8063","300.0","30.8973","300.0","300.0","8.14589","56.1132","300.0","105.337","300.0","26.5807","21.3772","19.8866","300.0","300.0","5.94021","300.0","26.4406","73.5722","15.0279","102.177","15.1438","300.0","300.0","20.4204","28.0684","112.477","84.3479","20.4959","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_1_0_0_nested.cnf","11604557","300.0","300.0","300.0","300.0","51.4052","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","212.098","300.0","300.0","300.0","300.0","300.0","198.859","300.0","300.0","300.0","300.0","300.0","300.0","102.892","300.0","300.0","300.0","300.0","254.201","74.8279","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","71.1501","300.0","300.0","300.0","300.0","116.921","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","140.899","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_1_0_1_1_bdd.cnf","1876632","0.087933","0.339933","0.090961","0.096817","0.095847","0.089162","0.090189","0.091262","0.241866","0.105681","0.096904","0.234782","0.251184","0.088245","0.090953","0.33457","0.091849","0.294422","0.098355","0.239288","0.090468","0.30685","0.325759","0.090823","0.090143","0.322718","0.107509","0.303506","0.274337","0.322211","0.089376","0.332523","0.325768","0.091676","0.108226","0.092065","0.098642","0.3171","0.296076","0.298436","0.090779","0.298328","0.105151","0.243446","0.300955","0.087696","0.321878","0.094225","0.226073","0.088727","0.090999","0.330708","0.333272","0.107078","0.105076","0.338388","0.325923","0.093891","0.319243","0.295191","0.315481","0.236292","0.096261","0.09822","0.316155","0.304051","0.104583","0.091157","0.232001","0.092419","0.305597","0.089339","0.33293","0.096686","0.104998","0.237038","0.227776","0.09569","0.238429","0.299803","0.089988","0.093121","0.089762","0.319595","0.28736","0.096963","0.099895","0.225829","0.301775","0.292803","0.114154","0.089197","0.105676","0.223175","0.090574","0.232657","0.322211","0.104911","0.089372","0.096278"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_0_1_1_1_commander.cnf","3351188","0.093028","0.325368","0.09313","0.099662","0.098138","0.091075","0.091334","0.091617","0.258849","0.106774","0.098028","0.256988","0.270259","0.090871","0.092844","0.325998","0.092788","0.301965","0.100102","0.254461","0.092277","0.291347","0.312669","0.092875","0.091887","0.312518","0.108968","0.307224","0.2671","0.318795","0.092772","0.318004","0.311424","0.092799","0.108435","0.093229","0.099888","0.305204","0.292322","0.293785","0.093725","0.293749","0.106869","0.269257","0.295282","0.089734","0.30938","0.095178","0.249579","0.091429","0.09273","0.320935","0.323544","0.111762","0.108548","0.328576","0.320682","0.096226","0.307731","0.287778","0.306094","0.254274","0.098448","0.099625","0.304422","0.298102","0.107454","0.093664","0.255505","0.091802","0.300889","0.091336","0.322888","0.097834","0.108228","0.257354","0.252396","0.09743","0.26241","0.290305","0.091921","0.092907","0.091872","0.313687","0.280273","0.097386","0.098912","0.25014","0.297097","0.290894","0.113296","0.0908","0.112105","0.249261","0.091918","0.258299","0.313293","0.107783","0.091277","0.097964"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_0_0_1_nested.cnf","10507705","300.0","300.0","300.0","300.0","75.2204","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","41.3406","300.0","300.0","267.695","79.6448","300.0","241.557","105.497","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","96.532","300.0","300.0","300.0","300.0","73.0124","300.0","103.422","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","51.3375"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_1_0_1_1_bdd.cnf","5315147","0.058323","0.217006","0.059302","0.062741","0.067388","0.058319","0.060582","0.063653","0.159166","0.070965","0.063498","0.154299","0.163248","0.0607","0.061064","0.213583","0.060223","0.19876","0.065269","0.150996","0.060084","0.19081","0.207639","0.059955","0.061804","0.203787","0.071651","0.193114","0.174145","0.177815","0.059759","0.220313","0.209894","0.059391","0.070767","0.060457","0.065515","0.205755","0.189771","0.187654","0.059321","0.195901","0.071086","0.158664","0.194067","0.058711","0.200942","0.061927","0.149398","0.058926","0.061624","0.220396","0.215031","0.065627","0.070512","0.215135","0.210245","0.061012","0.203946","0.190941","0.202363","0.152133","0.064163","0.064498","0.203865","0.199047","0.06933","0.059364","0.151672","0.059748","0.196483","0.060735","0.207157","0.060591","0.069979","0.153251","0.152694","0.062896","0.156508","0.192416","0.060354","0.059695","0.059552","0.199833","0.182387","0.062738","0.063852","0.14718","0.196471","0.196969","0.0704","0.058611","0.07009","0.146015","0.060573","0.15556","0.210017","0.069262","0.060682","0.063056"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_0_0_0_pairwise.cnf","872098","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","264.715"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_0_0_0_nested.cnf","16178841","300.0","300.0","300.0","300.0","98.957","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","248.532","300.0","300.0","300.0","219.711","300.0","300.0","300.0","118.268","300.0","300.0","300.0","300.0","300.0","300.0","33.7648","300.0","300.0","240.93","213.726","300.0","300.0","300.0","300.0","300.0","128.015","300.0","300.0","300.0","296.104","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","127.351","300.0","300.0","300.0","300.0","51.4869","300.0","171.343","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","258.862","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_1_1_1_bimander.cnf","5184791","0.056156","0.192419","0.057515","0.06056","0.062757","0.057503","0.0572","0.057041","0.161749","0.069727","0.062583","0.161192","0.169266","0.058544","0.057557","0.195728","0.058027","0.179765","0.062973","0.165447","0.059115","0.181285","0.190936","0.057517","0.060046","0.185829","0.067756","0.181365","0.15701","0.169781","0.059007","0.193258","0.193317","0.059864","0.069989","0.059302","0.061167","0.191019","0.173051","0.17839","0.055977","0.18027","0.066788","0.165305","0.16992","0.055872","0.186445","0.059674","0.154835","0.056769","0.058672","0.200344","0.196063","0.060442","0.065841","0.196121","0.17879","0.060239","0.18562","0.181233","0.182419","0.15772","0.06047","0.061549","0.187022","0.183508","0.066815","0.05829","0.157453","0.05789","0.181393","0.059056","0.189113","0.057593","0.066656","0.161334","0.16187","0.060623","0.165174","0.174766","0.055879","0.059229","0.056836","0.189421","0.17087","0.061037","0.062818","0.1514","0.177087","0.179364","0.069249","0.058531","0.067118","0.154001","0.057796","0.162209","0.187946","0.065515","0.057086","0.061472"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_1_1_1_1_pairwise.cnf","239329","0.098706","0.625667","0.100286","0.105493","0.107759","0.102448","0.10182","0.101656","0.575738","0.124314","0.106","0.584017","0.596781","0.098992","0.102544","0.638829","0.10146","0.611442","0.111175","0.579738","0.100269","0.614918","0.627479","0.102562","0.105903","0.630772","0.116518","0.614861","0.574483","0.590506","0.104444","0.625756","0.635413","0.102919","0.116299","0.09978","0.110172","0.629862","0.592155","0.60527","0.100908","0.617331","0.115499","0.582541","0.591168","0.100388","0.622434","0.104786","0.575279","0.10322","0.102247","0.64691","0.641665","0.108549","0.114046","0.640472","0.607008","0.104958","0.624961","0.612277","0.613663","0.587087","0.105502","0.107857","0.619178","0.625751","0.115435","0.09982","0.584116","0.102598","0.615978","0.101967","0.619007","0.103457","0.115644","0.583776","0.591601","0.106679","0.596565","0.606063","0.100163","0.102235","0.102282","0.623255","0.593583","0.107789","0.107855","0.567582","0.605461","0.613749","0.118446","0.101231","0.11789","0.573618","0.102539","0.580333","0.62335","0.112733","0.100717","0.106915"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_1_0_1_1_nested.cnf","8380443","0.104828","0.382859","0.110301","0.115263","0.118081","0.109155","0.110192","0.109058","0.311447","0.128608","0.114556","0.308426","0.318813","0.107961","0.108791","0.378225","0.110492","0.347987","0.118702","0.304848","0.109493","0.351475","0.372352","0.108359","0.122822","0.367197","0.12622","0.362775","0.305056","0.33469","0.113988","0.38488","0.369157","0.109276","0.126999","0.109206","0.118887","0.378849","0.335186","0.347413","0.107368","0.349588","0.126986","0.316151","0.337368","0.106764","0.365379","0.112744","0.303519","0.109231","0.109372","0.392884","0.379989","0.117544","0.126033","0.357958","0.347083","0.113005","0.36266","0.353593","0.361636","0.296654","0.117026","0.116748","0.36619","0.344007","0.128077","0.107763","0.3002","0.10811","0.354454","0.109544","0.379631","0.108854","0.12818","0.310941","0.320588","0.116049","0.320632","0.343274","0.108952","0.109127","0.10936","0.375201","0.334152","0.115554","0.117639","0.301888","0.350131","0.352954","0.128338","0.109308","0.129411","0.29976","0.110352","0.308701","0.373446","0.127876","0.109318","0.115135"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_0_0_1_1_2product.cnf","9843818","0.133239","0.456708","0.140855","0.147528","0.147585","0.136144","0.137629","0.134777","0.360772","0.163011","0.144944","0.355873","0.36903","0.135235","0.136773","0.44069","0.137655","0.403054","0.149624","0.348861","0.136239","0.407504","0.43467","0.136189","0.156006","0.425537","0.159284","0.412703","0.346313","0.394425","0.138159","0.452338","0.430914","0.136511","0.160378","0.1358","0.149994","0.4257","0.389597","0.399862","0.138178","0.403843","0.16208","0.364317","0.402858","0.134075","0.424667","0.143028","0.350007","0.137119","0.142961","0.459329","0.449211","0.149931","0.160848","0.416143","0.405164","0.142659","0.422728","0.409573","0.422054","0.353502","0.150322","0.148618","0.42411","0.399366","0.160953","0.136453","0.343938","0.13793","0.412167","0.13765","0.487426","0.138529","0.162414","0.357943","0.360859","0.142473","0.37034","0.397323","0.137812","0.137863","0.138124","0.441064","0.392523","0.146179","0.148651","0.348524","0.403816","0.405978","0.161017","0.137306","0.16263","0.345442","0.135539","0.352879","0.433033","0.16101","0.134936","0.145659"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_0_nested.cnf","6404621","226.408","1.69128","0.418625","1.78274","0.397917","0.5536","0.476606","16.8308","0.243701","3.45259","300.0","0.123848","1.53415","97.1084","0.66899","0.50276","0.233711","0.240642","2.82013","0.63034","300.0","0.324961","83.909","230.932","300.0","300.0","0.268033","0.260214","50.1476","0.517933","0.488296","0.587622","0.242945","300.0","0.275906","300.0","0.470105","0.877484","300.0","0.600761","0.201898","300.0","0.205902","0.21374","0.570955","130.279","0.339552","0.049926","300.0","0.161567","0.397012","0.534093","0.196581","0.161095","0.181182","0.457233","61.7658","0.162438","0.190268","0.942848","0.337458","0.409842","0.348599","0.951372","44.2985","0.364762","0.270458","300.0","285.506","0.493536","0.408591","119.166","0.37391","22.0284","0.742923","0.140044","0.610508","0.121827","0.442783","300.0","0.462524","0.476279","0.650027","1.10896","101.361","0.174852","1.37072","0.574954","0.281302","0.191283","0.273458","0.237069","1.42983","300.0","1.12586","0.84946","1.29573","0.348137","0.464869","0.082458"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_0_0_0_nested.cnf","5931903","300.0","300.0","300.0","300.0","65.6331","300.0","300.0","300.0","300.0","300.0","300.0","158.726","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","212.828","300.0","300.0","300.0","65.7052","300.0","300.0","300.0","300.0","300.0","300.0","29.5786","300.0","300.0","66.07","257.455","300.0","138.667","300.0","300.0","300.0","136.143","300.0","300.0","300.0","75.1471","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","93.6791","300.0","300.0","300.0","300.0","22.5992","300.0","51.496","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","107.262","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_1_0_1_pairwise.cnf","14629929","0.404624","12.5991","0.528056","0.620438","0.304627","0.460731","0.538486","0.590469","0.216124","0.969081","1.91825","0.134269","2.07577","0.157924","0.618204","0.162484","0.118787","2.43671","2.91435","0.133106","0.798955","0.174022","0.136537","0.200853","0.158615","1.35716","0.191326","0.201752","0.101853","0.357886","0.266467","0.771588","0.839205","1.60388","0.109794","1.82282","0.569146","1.12474","300.0","0.556024","0.121607","1.27791","0.12049","0.217796","0.500463","0.143508","0.215774","12.4383","0.323778","0.15889","0.121259","0.192778","0.150695","0.638401","42.5768","0.539334","0.251655","0.269121","0.156654","0.593299","0.146689","1.40242","0.209926","0.609552","0.13119","0.139119","0.317482","1.42436","0.223851","0.491594","0.16","0.09146","0.484935","0.535918","2.9401","0.268195","0.465037","0.200221","0.330935","1.37984","0.535722","0.325021","0.895209","0.577863","1.44227","0.920772","1.25969","0.442277","0.118397","0.314367","0.250365","0.183887","1.21608","300.0","0.479631","0.431397","0.12679","0.122677","0.553363","0.190333"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_0_1_1_1_pairwise.cnf","8252454","0.063932","0.356916","0.067192","0.069687","0.0694","0.064416","0.065561","0.063588","0.322393","0.075024","0.068045","0.323436","0.32813","0.065758","0.064296","0.34594","0.065388","0.338498","0.071035","0.322382","0.064094","0.354294","0.35284","0.064182","0.066261","0.347933","0.072651","0.346251","0.312837","0.333948","0.063907","0.348758","0.354638","0.066021","0.073125","0.064781","0.070338","0.348887","0.331363","0.335743","0.065119","0.331416","0.073273","0.326048","0.33761","0.063505","0.35972","0.068423","0.321531","0.06501","0.065389","0.347513","0.356804","0.068789","0.073788","0.360773","0.342624","0.067498","0.34519","0.338425","0.343515","0.323644","0.068379","0.070521","0.343155","0.338683","0.07311","0.06589","0.320793","0.063702","0.34088","0.061428","0.349904","0.064604","0.073191","0.325402","0.323168","0.069407","0.325523","0.330722","0.063945","0.064459","0.06334","0.348424","0.331279","0.070325","0.068214","0.335032","0.334758","0.340408","0.072989","0.064148","0.073228","0.319412","0.063521","0.321326","0.344569","0.073601","0.064196","0.067511"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_1_0_1_pairwise.cnf","944850","300.0","58.4751","0.376915","1.92545","10.756","0.322983","0.440004","55.6099","130.537","31.1979","300.0","0.610067","2.049","41.1207","0.289996","43.3797","37.2466","300.0","4.63835","8.18755","300.0","29.8855","300.0","300.0","300.0","300.0","300.0","300.0","94.5952","0.197427","0.364045","0.241164","18.6427","300.0","49.5552","300.0","0.388232","2.5635","300.0","0.221236","32.9796","300.0","4.72794","0.231366","0.203155","141.989","228.256","66.7576","300.0","105.62","14.2697","300.0","0.158722","300.0","300.0","0.291561","136.256","0.351861","17.061","1.45742","6.31696","12.2466","92.3227","2.73108","20.3779","44.7029","300.0","300.0","300.0","0.232543","6.53491","142.749","1.90249","103.157","28.7409","1.90943","1.54881","19.7185","18.4057","300.0","0.274159","0.465376","0.307099","0.943916","300.0","300.0","260.602","0.376897","5.68886","29.8466","171.321","0.281623","2.75167","300.0","0.328511","0.424381","36.0054","5.03314","0.298454","12.2514"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_1_0_1_pairwise.cnf","7132026","1.76284","92.4517","1.05616","0.794251","0.408361","0.61827","1.03558","1.9857","0.452943","2.1921","14.8947","0.660285","2.3462","0.694999","0.58764","0.291215","0.239017","24.0938","5.89891","0.21218","2.8379","0.307026","0.683076","0.711394","0.748459","6.25568","0.476029","0.718256","1.45586","0.946809","0.834501","0.74128","3.0654","11.6211","0.24495","14.0527","1.08399","1.72083","300.0","1.17789","0.286779","12.7089","0.183982","0.484023","1.58993","0.717635","0.484817","43.6855","2.58253","0.382039","0.21274","0.465263","0.124378","2.8343","155.213","0.697722","0.760378","1.06706","0.280076","0.805178","0.179456","1.42778","0.612272","0.718465","0.735289","0.303278","0.392017","7.85781","0.965616","0.609997","0.354914","0.409538","0.771311","2.02041","1.82933","0.467523","0.986191","0.414056","0.829454","6.90587","0.827472","0.918961","0.616299","0.928759","6.92166","2.549","4.31625","0.471403","0.170556","0.91107","0.457881","0.487132","1.1775","300.0","0.936044","1.26081","0.260107","0.157254","0.791795","0.33162"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_0_0_1_1_nested.cnf","5766787","0.106745","0.39031","0.110965","0.116068","0.11755","0.109286","0.115866","0.108419","0.309776","0.132091","0.115284","0.306836","0.317586","0.106599","0.116031","0.374334","0.110298","0.353214","0.118248","0.297355","0.109119","0.351189","0.372092","0.108291","0.109821","0.364278","0.128619","0.362195","0.298268","0.340994","0.110201","0.380098","0.371849","0.109668","0.127186","0.107109","0.118736","0.37185","0.340605","0.345008","0.107636","0.3434","0.127656","0.316252","0.342846","0.106883","0.365955","0.112709","0.300938","0.110915","0.109031","0.392159","0.377848","0.116715","0.126509","0.352717","0.342288","0.112405","0.36008","0.351352","0.359342","0.295958","0.117482","0.119705","0.358865","0.347843","0.128265","0.108068","0.30209","0.110783","0.350443","0.10944","0.382209","0.109262","0.12549","0.307829","0.305993","0.115244","0.310934","0.339432","0.109857","0.10957","0.106078","0.373701","0.338926","0.116872","0.118192","0.297627","0.341158","0.34528","0.129192","0.110622","0.129583","0.298589","0.108648","0.308699","0.365138","0.126723","0.108407","0.116575"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_0_nested.cnf","12342917","300.0","0.545396","6.60597","14.7374","1.46224","5.80375","14.8052","190.496","1.41741","5.421","300.0","4.80243","15.3159","300.0","7.11275","0.678073","3.28827","0.76627","7.48777","2.60278","300.0","4.81867","300.0","300.0","300.0","300.0","0.479649","0.286362","300.0","7.60684","6.72605","6.83907","0.656518","300.0","0.609441","300.0","6.59438","5.80635","300.0","6.54267","4.84329","300.0","1.3874","2.19004","6.29463","300.0","1.40315","0.182141","300.0","1.15608","1.1044","0.681441","0.351402","0.328223","0.199814","4.60766","300.0","0.511729","0.981329","6.53933","1.5306","0.576085","4.50864","6.5644","168.605","1.17286","0.45558","300.0","300.0","10.2451","0.836424","300.0","0.48971","300.0","1.16096","0.318092","3.14754","1.70004","2.14005","300.0","3.53313","4.3154","3.95949","6.67174","300.0","0.430287","13.0923","8.06548","0.399305","0.34587","1.89206","0.537638","2.79891","300.0","300.0","9.31984","53.7571","0.887292","5.57548","0.52495"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_1_1_0_0_2product.cnf","6371536","300.0","99.8419","300.0","300.0","9.3809","300.0","300.0","300.0","208.53","300.0","300.0","74.7208","300.0","300.0","300.0","88.7101","281.652","272.008","300.0","121.504","300.0","209.323","300.0","300.0","300.0","300.0","47.8081","84.2803","300.0","300.0","300.0","300.0","21.1634","300.0","35.161","300.0","76.5297","300.0","300.0","300.0","99.3743","300.0","300.0","244.9","300.0","300.0","300.0","5.37665","300.0","90.7477","12.0704","6.79877","37.2142","17.0572","18.3022","300.0","300.0","12.2263","181.352","300.0","300.0","20.2645","300.0","300.0","300.0","300.0","289.894","300.0","300.0","300.0","22.6487","300.0","79.0233","300.0","300.0","6.92583","229.451","5.05953","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.649","143.548","300.0","300.0","12.0486","300.0","58.2011","300.0","300.0","300.0","55.064","300.0","300.0","300.0","202.343"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_0_0_1_1_bdd.cnf","14491664","0.135357","0.514437","0.140523","0.149832","0.148127","0.140206","0.139381","0.135478","0.382212","0.165525","0.147784","0.367441","0.382497","0.13564","0.140447","0.498624","0.14028","0.472443","0.151448","0.354047","0.137291","0.467494","0.535713","0.134102","0.141412","0.482023","0.162776","0.468595","0.40676","0.453711","0.13979","0.503434","0.486623","0.138512","0.162745","0.136458","0.15247","0.485178","0.45449","0.451204","0.137173","0.460424","0.16193","0.376129","0.462365","0.136282","0.48459","0.144128","0.350409","0.138169","0.140895","0.527203","0.504643","0.147595","0.162699","0.48299","0.463164","0.143595","0.494973","0.461326","0.486443","0.362066","0.147877","0.150849","0.485638","0.469722","0.163681","0.139061","0.35968","0.139102","0.472007","0.138594","0.520377","0.139958","0.163134","0.363575","0.357747","0.145417","0.379641","0.463421","0.135895","0.136847","0.140985","0.492741","0.458754","0.151272","0.150724","0.348367","0.454645","0.46246","0.162236","0.1391","0.16573","0.346024","0.138223","0.35888","0.495508","0.164952","0.138024","0.147997"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_1_1_1_1_pairwise.cnf","12016784","0.139344","0.953434","0.140857","0.151449","0.151616","0.143081","0.144738","0.140587","0.894046","0.160556","0.150698","0.884679","0.895453","0.140199","0.143022","0.947877","0.143397","0.933071","0.15399","0.879908","0.139233","0.924388","0.983611","0.139232","0.144985","0.930555","0.163078","0.911533","0.862832","0.908306","0.142649","0.940953","0.930454","0.143118","0.162914","0.141086","0.152729","0.918555","0.905338","0.946516","0.141262","0.921444","0.16247","0.886899","0.921073","0.13992","0.925842","0.147075","0.866632","0.14369","0.146219","0.971143","0.945007","0.148509","0.163566","0.934302","0.917568","0.14787","0.932607","0.906802","0.937215","0.888461","0.151858","0.151573","0.931838","0.926334","0.160512","0.142822","0.880037","0.14252","0.929501","0.141899","0.951867","0.140931","0.162312","0.891586","0.883282","0.148577","0.885237","0.903603","0.139469","0.140121","0.146212","0.925235","0.891388","0.148203","0.152982","0.859837","0.895026","0.917738","0.161671","0.142844","0.163411","0.843645","0.139975","0.883266","0.941761","0.165438","0.140685","0.150307"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_0_0_bimander.cnf","3142852","300.0","300.0","226.314","300.0","28.3848","128.19","300.0","300.0","113.373","106.341","300.0","300.0","300.0","300.0","251.35","149.262","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","151.629","176.139","300.0","300.0","116.273","152.034","300.0","300.0","129.941","300.0","162.656","300.0","300.0","157.203","50.5959","300.0","300.0","300.0","182.841","300.0","300.0","35.1865","300.0","300.0","112.672","96.9968","48.5906","36.4536","70.5265","89.6206","300.0","258.183","128.749","300.0","300.0","300.0","300.0","300.0","300.0","130.25","300.0","300.0","300.0","137.121","31.85","300.0","130.809","300.0","300.0","65.1218","300.0","22.9909","300.0","300.0","108.748","115.77","118.823","300.0","300.0","68.3745","300.0","143.565","187.71","300.0","300.0","74.5531","300.0","300.0","300.0","214.043","300.0","95.29","139.004","38.8857"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_0_0_1_bdd.cnf","2476199","300.0","0.276158","1.08053","1.45979","0.941034","1.03786","1.18597","33.6611","0.554876","4.62477","300.0","0.937686","1.90798","300.0","1.62511","0.622569","0.510449","0.500594","3.94058","1.13745","300.0","0.892319","300.0","300.0","300.0","300.0","0.665148","0.16714","301.0","0.892562","0.864924","0.904131","0.75382","300.0","0.30106","300.0","0.843857","1.4951","300.0","0.997818","1.05977","300.0","0.404721","0.291296","1.00458","300.0","0.438592","0.089693","300.0","0.198671","0.327699","0.331095","0.170328","0.219328","0.207853","1.18742","300.0","0.145174","0.421704","1.30573","0.352556","0.372427","2.82658","1.65502","16.3084","0.71804","0.142983","300.0","300.0","0.825192","0.44418","300.0","0.184069","65.4533","1.64326","0.189541","0.591138","0.172107","1.36511","300.0","1.09719","0.733991","0.706802","1.33056","295.615","0.257109","5.48924","0.798349","0.292285","0.142824","0.651337","0.34393","0.90405","300.0","0.903818","1.56357","14.3587","0.358423","0.904599","0.400924"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_0_1_1_bdd.cnf","15860139","0.139364","0.514804","0.137993","0.149575","0.152497","0.138895","0.141203","0.137059","0.378676","0.164188","0.145726","0.36358","0.381651","0.135997","0.137667","0.508109","0.140738","0.476516","0.149849","0.357008","0.137234","0.471236","0.504402","0.138076","0.139919","0.472352","0.161066","0.477896","0.398455","0.44708","0.139526","0.514727","0.492406","0.13848","0.16399","0.138038","0.152204","0.487353","0.453643","0.458309","0.138089","0.465368","0.163378","0.376326","0.459785","0.136505","0.491064","0.14462","0.353305","0.140405","0.139211","0.521533","0.550097","0.14968","0.163778","0.472214","0.490069","0.145546","0.488589","0.461397","0.488835","0.355018","0.149519","0.149379","0.495089","0.46374","0.163713","0.139127","0.36322","0.13935","0.46651","0.138448","0.520558","0.138857","0.164592","0.362669","0.359492","0.145383","0.370043","0.450229","0.135791","0.137992","0.139236","0.49665","0.447478","0.147857","0.149639","0.354364","0.457854","0.463879","0.162201","0.139077","0.16612","0.347151","0.13836","0.359727","0.469312","0.162109","0.135847","0.146698"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_1_1_1_1_bdd.cnf","5833638","0.059833","0.213839","0.060587","0.063495","0.064334","0.061196","0.061974","0.057975","0.159287","0.069122","0.064807","0.154359","0.161178","0.060467","0.058924","0.214101","0.060365","0.200306","0.065232","0.150778","0.067533","0.197042","0.213447","0.057941","0.062538","0.197882","0.069569","0.1921","0.168161","0.192901","0.060469","0.214379","0.205572","0.059923","0.070793","0.060888","0.065854","0.202319","0.183575","0.192451","0.059595","0.198493","0.071748","0.158798","0.194732","0.061064","0.206468","0.061809","0.149903","0.059516","0.061545","0.217686","0.229172","0.064638","0.06939","0.21531","0.20143","0.062197","0.205152","0.200083","0.202828","0.147427","0.063422","0.06386","0.208735","0.196903","0.069861","0.060721","0.153409","0.060149","0.198869","0.060199","0.219231","0.061727","0.071358","0.152892","0.150969","0.062953","0.156128","0.188693","0.060167","0.059432","0.059628","0.199696","0.184777","0.064749","0.064669","0.150381","0.190305","0.195041","0.069685","0.061749","0.070806","0.147953","0.060439","0.154577","0.193151","0.071098","0.061166","0.063833"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_0_0_0_1_nested.cnf","9548589","300.0","16.1115","300.0","300.0","6.56585","300.0","300.0","300.0","300.0","56.4878","300.0","132.329","300.0","300.0","190.669","69.2072","196.019","53.2998","300.0","37.9023","300.0","253.238","300.0","300.0","300.0","300.0","17.683","9.48109","300.0","300.0","292.486","300.0","17.3029","300.0","35.6963","300.0","149.073","97.5997","300.0","300.0","104.864","300.0","28.8713","293.604","300.0","300.0","300.0","2.04812","300.0","106.148","45.8569","9.33029","12.9279","6.24","6.01134","213.519","300.0","8.30369","40.9141","300.0","41.8763","9.31151","300.0","300.0","300.0","196.742","160.073","300.0","300.0","212.182","8.83571","300.0","11.5322","300.0","300.0","3.37412","76.6015","7.26881","57.9819","300.0","288.834","97.0126","300.972","180.794","300.0","14.1752","300.0","300.0","11.9527","6.90118","300.0","13.3808","159.119","300.0","300.0","62.2137","300.0","39.2676","251.806","5.31282"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_1_0_0_nested.cnf","10089835","300.0","9.65813","0.735318","3.65677","1.54054","0.852422","0.735111","51.0158","2.83164","300.0","300.0","6.01621","3.4082","300.0","0.847562","14.2843","4.55618","77.7584","15.4339","4.2301","300.0","33.1066","300.0","300.0","300.0","278.248","300.0","0.612385","226.935","0.754869","0.876551","0.854491","11.7364","300.0","0.571708","300.0","0.763963","1.14259","300.0","0.886665","13.9595","300.0","300.0","0.884969","0.905102","300.0","6.45179","0.286614","300.0","3.79612","4.00767","12.6045","0.847061","0.33176","4.77419","0.907027","300.0","1.26139","1.93035","5.68062","2.73583","17.7435","16.5693","3.54884","120.417","0.873632","21.6821","300.0","300.0","0.85647","3.21461","300.0","0.583684","300.0","26.8297","0.959094","1.86137","7.26449","3.93911","300.0","0.888988","0.849111","0.861004","2.92045","96.6951","6.4424","300.0","0.855635","1.40807","7.17042","4.64758","0.858152","5.63433","300.0","0.852729","0.712201","29.5529","0.714295","0.849755","148.179"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_0_0_1_1_pairwise.cnf","14784632","0.06561","0.354007","0.067334","0.067697","0.068305","0.06626","0.065924","0.061726","0.323933","0.072129","0.067844","0.320785","0.324661","0.067511","0.064492","0.350414","0.066037","0.33953","0.069728","0.30741","0.06705","0.336292","0.352962","0.065099","0.065902","0.33427","0.072873","0.333614","0.311798","0.323397","0.065832","0.352795","0.337698","0.066157","0.07358","0.065086","0.069664","0.34563","0.321851","0.335152","0.065468","0.334335","0.073199","0.326939","0.332361","0.064826","0.355425","0.067133","0.318276","0.066138","0.064176","0.348551","0.350901","0.068648","0.074937","0.3526","0.327595","0.066978","0.343966","0.33982","0.339189","0.317259","0.068984","0.069537","0.343047","0.339589","0.073474","0.065448","0.320625","0.066135","0.337504","0.064418","0.352176","0.065624","0.073375","0.319116","0.321289","0.066904","0.32202","0.331297","0.066378","0.064459","0.065916","0.343796","0.331881","0.067169","0.070259","0.311002","0.327469","0.333654","0.073691","0.066224","0.073762","0.316627","0.063294","0.322309","0.3349","0.072455","0.065538","0.068644"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_0_0_0_1_pairwise.cnf","2773747","300.0","17.3144","300.0","300.0","7.27065","300.0","300.0","300.0","17.4288","24.9213","300.0","110.729","300.0","300.0","220.774","62.2166","300.0","88.4842","234.674","60.64","300.0","300.0","300.0","300.0","300.0","300.0","31.8558","10.5354","300.0","300.0","206.816","300.0","27.732","300.0","51.7156","300.0","193.18","243.239","300.0","300.0","278.01","300.0","43.8991","281.52","300.0","300.0","300.0","2.33223","300.0","201.523","41.1931","6.77073","27.0071","6.775","5.74382","201.172","300.0","11.3663","56.3584","300.0","76.4771","10.4563","300.0","300.0","300.0","160.944","157.841","300.0","300.0","260.34","6.5813","300.0","24.5961","300.0","300.0","5.92808","67.4893","4.56027","81.9857","300.0","278.38","200.632","300.0","253.921","300.0","7.67927","300.0","300.0","12.0051","5.61167","300.0","15.8068","114.325","300.0","300.0","52.5512","300.0","53.1117","300.0","4.77421"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_0_1_1_nested.cnf","11705947","0.12057","0.439141","0.122137","0.131686","0.129875","0.123233","0.126565","0.122497","0.352805","0.143327","0.128945","0.328652","0.355686","0.119991","0.122891","0.425704","0.12592","0.397698","0.133557","0.328418","0.123765","0.393724","0.417349","0.120795","0.124313","0.398436","0.144604","0.43063","0.327223","0.378146","0.125413","0.441638","0.412024","0.124969","0.145615","0.123793","0.13362","0.415632","0.377031","0.386957","0.122799","0.385672","0.145528","0.356759","0.379996","0.119461","0.409934","0.127564","0.337913","0.123903","0.12393","0.445416","0.42842","0.131763","0.144164","0.399437","0.386095","0.127514","0.407025","0.390703","0.403404","0.336948","0.129898","0.130422","0.409642","0.390761","0.148856","0.122325","0.340306","0.123441","0.393962","0.12249","0.439555","0.121626","0.140846","0.34704","0.339424","0.128549","0.359054","0.386889","0.121095","0.123802","0.121698","0.417481","0.383509","0.130064","0.132299","0.332637","0.390869","0.386998","0.149439","0.123936","0.146241","0.328634","0.120539","0.34266","0.412079","0.148292","0.120794","0.131351"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_1_1_0_0_commander.cnf","309760","300.0","132.117","300.0","300.0","8.15732","300.0","300.0","300.0","214.125","300.0","300.0","36.2079","300.0","300.0","300.0","110.167","217.399","188.328","300.0","300.0","300.0","156.519","300.0","300.0","300.0","300.0","21.7389","34.4546","300.0","300.0","300.0","300.0","15.7659","300.0","41.9014","300.0","57.183","300.0","300.0","300.0","133.506","300.0","300.0","300.0","300.0","300.0","300.0","3.50009","300.0","63.0005","10.1211","13.6373","67.5432","16.8216","24.8746","300.0","300.0","8.08782","98.05","300.0","300.0","38.3569","300.0","300.0","300.0","300.0","52.0248","300.0","300.0","300.0","17.6393","300.0","37.4604","300.0","300.0","5.56526","209.931","5.4745","204.23","300.0","300.0","300.0","300.0","300.0","300.0","21.6464","300.0","300.0","227.61","10.5553","300.0","44.5257","300.0","300.0","300.0","45.0142","300.0","144.328","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_1_1_1_bimander.cnf","941840","0.050396","0.168524","0.052426","0.052894","0.05239","0.04946","0.049725","0.050483","0.138359","0.057044","0.054766","0.138325","0.138013","0.048636","0.048809","0.168271","0.052192","0.156153","0.053632","0.133032","0.050473","0.153911","0.158645","0.050207","0.050243","0.160893","0.057618","0.164327","0.13219","0.144809","0.049393","0.171348","0.158443","0.051747","0.057139","0.048285","0.053206","0.161142","0.145378","0.151852","0.048645","0.151419","0.056637","0.139095","0.149111","0.048096","0.160417","0.050905","0.13277","0.05133","0.049637","0.161465","0.166779","0.053828","0.056989","0.155923","0.151188","0.051392","0.158244","0.157307","0.156696","0.133221","0.053828","0.053518","0.162206","0.147288","0.058963","0.049181","0.133827","0.050019","0.15577","0.04887","0.168717","0.049704","0.057098","0.135518","0.133124","0.051823","0.137611","0.149594","0.049295","0.049164","0.04934","0.161068","0.145901","0.052138","0.053946","0.133468","0.150927","0.146003","0.057195","0.04924","0.056784","0.129235","0.049752","0.135734","0.159416","0.058801","0.050143","0.052623"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_0_1_1_1_bdd.cnf","15699680","0.060467","0.217326","0.064342","0.065608","0.065536","0.058703","0.061396","0.059918","0.158649","0.070589","0.067","0.153617","0.159307","0.060182","0.059851","0.215076","0.06096","0.201238","0.066169","0.150054","0.062766","0.197639","0.203808","0.059683","0.062276","0.20807","0.07032","0.210342","0.162235","0.183708","0.061633","0.220688","0.198441","0.061884","0.070891","0.061165","0.066276","0.196709","0.184557","0.193123","0.058291","0.190534","0.070261","0.155662","0.185684","0.058471","0.196901","0.06265","0.14861","0.060096","0.060123","0.207364","0.211052","0.064419","0.070399","0.200781","0.19119","0.06122","0.206876","0.199617","0.202633","0.147791","0.064118","0.064639","0.208353","0.18835","0.071274","0.061212","0.152929","0.060686","0.200082","0.060153","0.216949","0.061485","0.068785","0.149013","0.148391","0.064778","0.155962","0.191999","0.059565","0.059223","0.061928","0.206084","0.186535","0.064725","0.065443","0.146045","0.190479","0.193463","0.070027","0.062533","0.070918","0.144166","0.060093","0.153682","0.204472","0.071956","0.059777","0.063499"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_0_0_0_0_bdd.cnf","7120852","300.0","20.089","300.0","300.0","4.20489","300.0","300.0","300.0","21.1202","48.6953","300.0","232.502","300.0","300.0","300.0","31.55","76.7772","50.4885","300.0","18.0804","300.0","300.0","300.0","300.0","300.0","300.0","6.33729","9.72728","300.0","300.0","300.0","300.0","22.6216","300.0","13.9414","300.0","128.175","123.149","300.0","300.0","170.44","300.0","52.3002","88.5655","300.0","300.0","300.0","2.09405","300.0","78.412","44.2999","4.36304","5.15693","6.17524","4.1291","300.0","300.0","14.7693","27.049","300.0","62.5131","116.817","300.0","300.0","300.0","87.2392","300.0","300.0","300.0","300.0","13.2385","300.0","9.75723","300.0","300.0","2.04525","100.041","3.55468","59.199","300.0","300.0","169.563","300.0","300.0","300.0","7.80154","300.0","300.0","15.1101","5.92373","138.914","19.6785","155.516","300.0","300.0","61.8297","135.119","44.8745","300.0","4.41425"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_0_0_0_commander.cnf","7477876","300.0","0.161486","0.915456","2.40314","0.430068","0.938545","1.01692","18.5226","0.316499","3.39625","300.0","1.1224","2.8121","300.0","1.25173","0.406829","0.380025","0.385176","2.53541","0.606992","300.0","0.372366","300.0","300.0","300.0","300.0","0.200324","0.903771","82.0382","1.33347","0.798257","0.839984","0.328435","300.0","0.273457","300.0","1.62367","1.22428","300.0","1.60239","0.574716","300.0","0.195447","0.277101","1.28731","300.0","0.407663","0.068722","300.0","0.282105","0.384749","0.168886","0.166875","0.144429","0.139913","0.815344","292.734","0.126818","0.327393","1.13694","0.348325","0.220161","0.513338","1.17548","30.1055","0.365567","0.383457","300.0","300.0","0.988708","0.384997","300.0","0.160281","49.9459","0.624823","0.240196","1.0388","0.247176","0.187962","300.0","1.26693","1.07537","0.740777","1.72611","111.833","0.215409","2.39731","1.3908","0.135128","0.110389","0.296017","0.247769","1.82911","300.0","34.8189","1.95504","1.27089","0.314011","1.191","0.174474"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_0_0_1_2product.cnf","173382","300.0","2.62989","59.6271","42.9209","3.03057","40.7468","301.0","300.0","27.8298","23.6928","300.0","18.7613","50.8617","300.0","28.2666","31.0334","10.1373","13.7794","19.4651","8.69709","300.0","36.528","300.0","300.0","300.0","300.0","2.6593","3.06726","300.0","12.7164","21.7797","35.8687","3.52246","300.0","4.78961","300.0","59.2202","23.4537","300.0","26.725","23.6068","300.0","7.69879","17.465","39.8067","300.0","28.701","0.376399","300.0","12.1847","5.39502","2.22948","1.58335","4.71654","1.28431","16.6019","300.0","1.17388","6.04967","26.2242","13.248","2.33044","105.972","73.6582","300.0","8.54521","26.5524","300.0","300.0","30.2466","4.99222","300.0","4.37643","300.0","33.9004","1.50601","8.25375","2.41706","12.7018","300.0","29.6584","16.4812","36.3115","20.387","300.0","3.06658","43.0105","28.395","301.0","2.59127","24.5627","2.44806","10.131","300.0","300.0","34.9134","300.0","9.19191","43.8129","1.43932"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_1_1_1_bdd.cnf","1773883","0.135138","0.521663","0.14154","0.147296","0.148916","0.139521","0.141906","0.137206","0.381412","0.160705","0.144922","0.366805","0.37931","0.136551","0.139948","0.511445","0.141554","0.456599","0.148054","0.358437","0.137901","0.457097","0.483918","0.13888","0.140825","0.487337","0.16329","0.482118","0.402202","0.453498","0.14306","0.512922","0.487662","0.14084","0.165455","0.140213","0.151833","0.495818","0.455538","0.452347","0.138318","0.462994","0.164065","0.373451","0.450725","0.135577","0.488989","0.144193","0.341923","0.13647","0.138654","0.505534","0.507983","0.147086","0.163319","0.460927","0.468214","0.144317","0.488103","0.468877","0.48158","0.352593","0.151079","0.150539","0.496099","0.454963","0.161331","0.139893","0.354713","0.137872","0.467749","0.138313","0.522093","0.137783","0.161122","0.359041","0.358255","0.147024","0.378146","0.452439","0.136579","0.137778","0.138512","0.500119","0.451896","0.147586","0.149617","0.350114","0.448275","0.455624","0.164626","0.140092","0.162987","0.351968","0.140524","0.370798","0.489801","0.174889","0.137478","0.149079"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_0_0_0_2product.cnf","3494934","300.0","3.46484","34.4559","27.716","1.84886","22.1602","47.6506","300.0","14.7089","10.8353","300.0","20.2622","64.2832","300.0","25.2131","10.555","7.33905","4.33633","21.3942","5.39418","300.0","25.4296","300.0","300.0","300.0","300.0","0.980024","1.54899","300.0","16.5012","15.2292","43.5053","4.13617","300.0","1.75482","300.0","29.2036","12.7052","300.0","35.2038","5.33025","300.0","4.0233","4.00985","35.8621","300.0","23.5764","0.343115","300.0","8.18146","3.33886","0.858014","1.11804","1.61371","0.593293","12.2945","300.0","1.8681","4.37836","24.0345","8.72582","1.74421","18.9307","43.7867","300.0","5.37832","29.1519","300.0","300.0","38.5528","2.68903","300.0","2.24756","300.0","9.105","0.595984","8.35958","0.66467","6.55696","300.0","19.4853","15.226","14.995","13.1099","300.0","0.964153","18.7976","47.7737","2.44086","0.971773","10.0663","1.33164","8.35649","300.0","300.0","25.4002","291.75","6.66012","37.3295","1.00598"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_1_0_1_1_commander.cnf","9359731","0.117882","0.419079","0.118903","0.127589","0.128422","0.115952","0.118969","0.11674","0.337287","0.135617","0.122838","0.324876","0.345247","0.118984","0.118972","0.410514","0.119325","0.373917","0.125331","0.329185","0.116879","0.4085","0.402348","0.117541","0.120118","0.400062","0.139922","0.393388","0.323786","0.377235","0.117743","0.415809","0.394899","0.11855","0.139598","0.116728","0.127482","0.400858","0.37838","0.368166","0.119901","0.373988","0.139947","0.341599","0.378998","0.114555","0.401723","0.125159","0.316253","0.116831","0.116898","0.420687","0.411749","0.124346","0.136827","0.393809","0.381383","0.122299","0.397073","0.374822","0.396398","0.338004","0.127838","0.126758","0.400678","0.377315","0.137285","0.119181","0.322602","0.118977","0.384189","0.118263","0.407413","0.116931","0.138155","0.334636","0.330261","0.124193","0.349314","0.376446","0.117669","0.11755","0.119692","0.403897","0.367395","0.126252","0.127334","0.324796","0.375621","0.380354","0.137556","0.116886","0.137255","0.327729","0.116964","0.340619","0.403871","0.143468","0.118908","0.129494"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_1_commander.cnf","14148424","300.0","300.0","9.57722","21.8323","300.0","4.37845","13.4682","300.0","300.0","300.0","300.0","1.61334","65.1377","300.0","7.56999","300.0","300.0","300.0","286.882","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","8.41367","8.01827","10.0403","21.4395","300.0","146.013","300.0","16.7061","37.8031","300.0","10.5408","300.0","300.0","39.2484","300.0","10.8696","300.0","300.0","38.9549","300.0","300.0","174.883","300.0","0.618155","300.0","300.0","8.34037","300.0","1.75473","223.381","16.6169","21.7791","4.33407","300.0","15.9542","174.693","300.0","300.0","300.0","300.0","7.36518","71.0264","300.0","2.86899","300.0","100.224","39.4478","9.78192","105.684","19.1798","300.0","6.04769","6.24177","16.1534","9.77779","300.0","300.0","300.0","8.68814","48.8606","54.8849","300.0","0.943402","20.2878","300.0","300.0","14.6515","300.0","56.342","7.87672","90.0267"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_0_1_1_1_commander.cnf","16522974","0.111675","0.390434","0.111726","0.119039","0.121546","0.114438","0.112088","0.110976","0.319215","0.131487","0.117196","0.30793","0.336409","0.110189","0.111138","0.396498","0.110809","0.366064","0.119418","0.314216","0.11228","0.361965","0.383761","0.110857","0.115017","0.378693","0.130889","0.362057","0.304401","0.352193","0.112706","0.391014","0.381665","0.11218","0.12947","0.111048","0.122146","0.378852","0.356676","0.343758","0.11374","0.35815","0.131514","0.328815","0.356791","0.107875","0.366945","0.117477","0.302224","0.109059","0.111182","0.403409","0.388976","0.1239","0.130854","0.366854","0.364018","0.113918","0.374575","0.357619","0.370852","0.30872","0.119337","0.12099","0.375278","0.358066","0.131408","0.113554","0.30701","0.111234","0.364683","0.108354","0.394972","0.111051","0.1306","0.319349","0.312839","0.11745","0.330966","0.358327","0.109582","0.112048","0.111967","0.382325","0.34918","0.120024","0.12109","0.306887","0.354761","0.356087","0.128442","0.112528","0.130292","0.314409","0.11169","0.32164","0.387173","0.136216","0.110461","0.119315"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_1_0_0_bdd.cnf","3546622","300.0","300.0","300.0","300.0","48.7667","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","260.446","300.0","300.0","300.0","300.0","300.0","82.8222","300.0","163.352","300.0","144.563","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","29.7674","300.0","300.0","300.0","47.2818","288.398","134.762","155.437","300.0","300.0","95.1262","300.0","300.0","300.0","43.3953","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","86.2829","300.0","244.026","300.0","300.0","19.7691","300.0","71.8696","300.0","300.0","300.0","300.0","300.0","300.0","300.0","93.0872","300.0","300.0","300.0","142.074","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","43.9304"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_0_1_1_commander.cnf","5789486","0.07402","0.26206","0.075269","0.078934","0.0819","0.07355","0.07561","0.076482","0.220991","0.088551","0.076953","0.21477","0.221237","0.074469","0.075572","0.263003","0.075666","0.242921","0.082308","0.209258","0.075268","0.245","0.25871","0.075662","0.077465","0.25424","0.091635","0.246935","0.207856","0.237127","0.07551","0.264855","0.254245","0.076904","0.087662","0.075531","0.081976","0.253385","0.233795","0.234532","0.075112","0.236293","0.08818","0.214376","0.233067","0.073858","0.244481","0.079673","0.205314","0.07402","0.07836","0.266497","0.259333","0.080722","0.08861","0.262527","0.240433","0.078803","0.247281","0.23758","0.247038","0.20235","0.082413","0.08049","0.249139","0.240628","0.088525","0.07595","0.213867","0.076675","0.239039","0.076074","0.264983","0.08023","0.088397","0.210745","0.209735","0.079767","0.218157","0.235402","0.074728","0.075758","0.073905","0.248377","0.236915","0.081773","0.08165","0.206188","0.239496","0.236656","0.088335","0.07569","0.087923","0.20766","0.073432","0.215797","0.252205","0.090942","0.075705","0.080318"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_0_0_0_pairwise.cnf","6330446","300.0","300.0","300.0","300.0","102.955","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","299.563","300.0","300.0","300.0","198.323","300.0","300.0","300.0","221.051","300.0","300.0","300.0","300.0","300.0","300.0","61.8479","300.0","300.0","174.212","128.212","300.0","300.0","273.95","300.0","300.0","193.311","300.0","300.0","300.0","139.771","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","200.066","300.0","300.0","300.0","300.0","42.0154","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","207.142","300.0","300.0","300.0","172.312","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","114.144"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_0_0_1_1_bimander.cnf","2943156","0.051478","0.175935","0.054589","0.056665","0.058156","0.052684","0.052783","0.053775","0.144545","0.062068","0.056805","0.146112","0.151582","0.053184","0.053131","0.180645","0.055159","0.164655","0.057626","0.144582","0.053304","0.164908","0.176082","0.054446","0.055435","0.168285","0.061625","0.159739","0.14014","0.157901","0.056761","0.180224","0.175612","0.053406","0.060981","0.055609","0.058065","0.173723","0.156907","0.162807","0.053447","0.158998","0.062659","0.150655","0.163489","0.05202","0.172529","0.055743","0.14497","0.052408","0.055312","0.182884","0.172092","0.055081","0.060798","0.178228","0.162798","0.054892","0.169287","0.163177","0.168818","0.141146","0.056872","0.056793","0.171613","0.171822","0.061617","0.054627","0.141396","0.053221","0.165128","0.052279","0.178878","0.055993","0.061645","0.145489","0.142955","0.055864","0.150399","0.162096","0.054779","0.052565","0.052056","0.19172","0.15364","0.056418","0.05677","0.142361","0.162656","0.160323","0.061367","0.053165","0.062102","0.140789","0.053061","0.148567","0.169892","0.062016","0.052856","0.056454"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_1_1_0_0_pairwise.cnf","14777284","300.0","56.765","300.0","300.0","7.08389","300.0","300.0","300.0","41.0241","109.995","259.422","89.1674","300.0","300.0","300.0","133.36","213.288","149.95","300.0","147.061","300.0","77.7346","300.0","300.0","300.0","300.0","28.5997","64.0447","300.0","300.0","300.0","300.0","20.2735","300.0","37.2171","300.0","67.0389","300.0","300.0","300.0","300.0","300.0","300.0","205.115","300.0","300.0","300.0","4.35008","300.0","202.251","72.6003","11.6562","75.9641","22.03","14.7612","300.0","300.0","14.4568","160.946","300.0","300.0","15.081","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.5291","300.0","101.885","300.0","300.0","4.95787","80.0695","11.748","300.0","300.0","300.0","300.0","300.0","300.0","300.0","8.9402","100.468","300.0","199.048","19.3044","300.0","53.2953","300.0","300.0","300.0","42.515","300.0","300.0","300.0","2.75651"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_0_1_1_bdd.cnf","1729015","0.046163","0.163086","0.04738","0.050828","0.052887","0.048957","0.049239","0.048398","0.124469","0.056338","0.05247","0.120245","0.125892","0.050235","0.048292","0.189859","0.050674","0.155147","0.056502","0.118776","0.048464","0.153924","0.167835","0.051031","0.05035","0.162514","0.056095","0.14813","0.128662","0.151073","0.050045","0.165703","0.164113","0.049378","0.056073","0.047814","0.053659","0.15616","0.144159","0.152352","0.048837","0.144331","0.055488","0.122703","0.151352","0.046686","0.154383","0.050475","0.120075","0.04763","0.048834","0.171462","0.166967","0.049884","0.056916","0.155617","0.151722","0.050449","0.164641","0.148928","0.158539","0.116976","0.052825","0.052801","0.163181","0.155518","0.056373","0.048459","0.119563","0.047182","0.152881","0.04765","0.168294","0.047326","0.055515","0.118954","0.116996","0.051856","0.123248","0.146667","0.047125","0.04739","0.048439","0.165444","0.139706","0.050278","0.053811","0.116357","0.148587","0.150047","0.055681","0.049378","0.056505","0.115516","0.048095","0.120791","0.161265","0.055451","0.047466","0.052448"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_1_0_1_1_2product.cnf","7692558","0.1066","0.351742","0.109754","0.116134","0.116641","0.10756","0.108888","0.107473","0.299248","0.126095","0.114581","0.28408","0.292674","0.113951","0.107187","0.354915","0.109421","0.327918","0.126459","0.278487","0.110481","0.317527","0.348715","0.112149","0.108327","0.338073","0.127754","0.324273","0.269624","0.308393","0.109378","0.361786","0.34872","0.10943","0.126007","0.108593","0.118155","0.339106","0.311109","0.316869","0.110336","0.314516","0.127525","0.286048","0.320746","0.10304","0.334378","0.113364","0.273172","0.109382","0.112251","0.36371","0.358659","0.114431","0.125748","0.32437","0.321082","0.111989","0.352737","0.323382","0.335242","0.279315","0.117479","0.118358","0.358353","0.324814","0.126858","0.107837","0.277484","0.108472","0.312952","0.109165","0.360979","0.107599","0.126253","0.282494","0.278219","0.115022","0.290794","0.311982","0.10565","0.107785","0.109257","0.344829","0.305532","0.116193","0.118983","0.272089","0.321024","0.316024","0.126803","0.106528","0.125674","0.275724","0.107783","0.278276","0.341294","0.123389","0.112197","0.11525"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_0_bdd.cnf","1587826","300.0","0.597605","1.58674","2.55613","0.629025","1.19424","1.61373","32.731","0.730164","4.71193","300.0","0.340832","3.1402","45.4614","1.00862","8.54358","0.551211","4.64633","3.15773","0.997364","300.0","0.89166","221.636","98.7044","183.009","291.326","6.14506","0.346048","58.8776","0.620713","1.06848","1.33156","0.538816","300.0","0.305923","300.0","1.83367","1.74177","300.0","0.621409","0.673396","300.0","0.384745","0.276476","0.869854","214.679","0.611318","0.052649","300.0","1.30502","0.345018","5.749","0.153817","0.19644","0.965158","0.787658","205.448","0.169285","0.325096","1.41483","0.338531","1.28976","2.01326","1.58692","35.5651","11.288","1.11779","300.0","300.0","0.769265","0.371542","117.292","0.317115","50.4106","1.14703","0.309448","1.08223","0.590696","1.03126","300.0","1.13827","1.23713","1.29712","1.45448","48.8941","0.470052","88.0341","0.917182","0.389524","3.45343","0.526045","0.277535","1.927","300.0","27.2973","1.4296","19.5145","0.217924","1.54277","1.02315"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_0_0_1_1_commander.cnf","1392423","0.124237","0.433768","0.125823","0.134951","0.133514","0.125679","0.124696","0.124448","0.381529","0.144926","0.133136","0.354025","0.36495","0.124163","0.125573","0.436447","0.129428","0.408138","0.136487","0.349602","0.125833","0.408713","0.433368","0.126939","0.126098","0.429329","0.146156","0.405421","0.342856","0.389783","0.124492","0.445251","0.425437","0.129136","0.14693","0.125386","0.137323","0.424028","0.389887","0.39663","0.12418","0.396504","0.147589","0.355606","0.431833","0.121424","0.419773","0.131477","0.346647","0.127793","0.126325","0.449484","0.42567","0.133754","0.146028","0.407532","0.401078","0.129434","0.450271","0.404436","0.419903","0.349772","0.1334","0.139613","0.422559","0.409784","0.148396","0.125732","0.355599","0.126059","0.393707","0.12321","0.443087","0.124285","0.146584","0.354482","0.353448","0.132595","0.365764","0.397825","0.125722","0.123426","0.124179","0.428747","0.386854","0.132738","0.13694","0.341238","0.40086","0.396929","0.146448","0.124866","0.14571","0.340105","0.124019","0.347533","0.422986","0.14634","0.126297","0.135528"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_1_commander.cnf","5070208","48.5067","300.0","1.72926","2.63904","2.96121","1.12421","1.19375","7.91323","9.75914","6.00804","105.671","0.572048","8.76605","5.90078","1.24257","3.05861","2.9957","300.0","111.25","1.37485","36.9195","3.59188","11.2338","13.2326","13.5413","139.057","10.5105","19.7189","47.2794","0.955593","1.07454","2.00703","17.8503","65.1159","4.52949","56.0064","1.96123","3.81927","300.0","1.32264","2.89799","260.658","1.17639","4.45671","1.77466","9.42282","12.1744","4.02928","41.7163","4.10486","1.4491","13.7384","0.230556","105.833","300.0","0.810572","6.19765","1.09393","2.01656","1.37578","1.39971","4.47831","4.68465","2.53552","8.77201","3.5841","13.086","131.843","18.5716","1.11","1.3584","8.51678","1.35508","7.64089","76.0783","6.35945","2.08543","2.78923","8.14419","61.5324","1.0366","0.954922","1.27519","2.03025","35.3356","95.5335","84.2452","1.3988","1.05643","31.8242","7.41423","0.455502","3.454","300.0","1.15011","1.52857","2.86917","1.15869","0.967923","1.78475"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_0_0_1_1_bimander.cnf","6672648","0.056867","0.191363","0.057241","0.060706","0.062885","0.057111","0.056869","0.057673","0.161912","0.064776","0.064437","0.158827","0.160248","0.055863","0.059173","0.197218","0.058873","0.180027","0.061902","0.156758","0.057063","0.178476","0.19017","0.056242","0.057568","0.186948","0.066318","0.170427","0.153268","0.16855","0.057676","0.19581","0.185596","0.058149","0.066548","0.058964","0.062545","0.185763","0.167353","0.174278","0.056382","0.190669","0.0659","0.157505","0.17636","0.055546","0.192183","0.058916","0.155477","0.057359","0.057044","0.198833","0.193987","0.060616","0.065785","0.188499","0.173541","0.060384","0.192986","0.177027","0.184098","0.153081","0.062309","0.063714","0.187406","0.179387","0.066325","0.05888","0.157925","0.058163","0.171043","0.056501","0.196837","0.056772","0.065788","0.159474","0.156438","0.059604","0.161793","0.175723","0.056317","0.055559","0.056272","0.188769","0.173146","0.061404","0.063287","0.154521","0.174599","0.178746","0.065608","0.057125","0.066304","0.152943","0.058073","0.159396","0.182225","0.066276","0.056976","0.061432"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_1_1_1_bdd.cnf","11772949","0.078273","0.271895","0.074009","0.080427","0.078895","0.073789","0.072721","0.073922","0.199349","0.085963","0.082016","0.196498","0.200262","0.074092","0.075107","0.275287","0.074114","0.253338","0.08145","0.193087","0.075292","0.262998","0.266518","0.074125","0.073756","0.262979","0.08578","0.260107","0.217835","0.239099","0.074863","0.272127","0.258954","0.075405","0.08663","0.073885","0.082713","0.255396","0.232022","0.243249","0.073668","0.26517","0.08611","0.193991","0.246587","0.071297","0.259768","0.075252","0.182698","0.075039","0.075223","0.277795","0.270752","0.078613","0.087968","0.265086","0.237693","0.077668","0.271632","0.246412","0.256896","0.190116","0.08016","0.080479","0.262517","0.240255","0.08831","0.07478","0.191037","0.074237","0.236022","0.075101","0.274863","0.074287","0.086691","0.193703","0.186389","0.077664","0.199683","0.243947","0.074851","0.073607","0.072719","0.26133","0.238644","0.079246","0.081119","0.187407","0.244669","0.246082","0.087335","0.07499","0.086713","0.185824","0.072999","0.193644","0.254898","0.085408","0.074839","0.077208"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_1_1_1_bimander.cnf","7611595","0.129079","0.450642","0.127197","0.137502","0.136147","0.126244","0.126169","0.126283","0.370261","0.148918","0.143376","0.366673","0.401168","0.124037","0.126557","0.458679","0.128281","0.418437","0.142856","0.364221","0.126125","0.404565","0.442084","0.128849","0.126874","0.432443","0.148669","0.428599","0.363454","0.399684","0.128282","0.455088","0.434388","0.12884","0.147084","0.128256","0.138749","0.436492","0.393076","0.401201","0.126733","0.442545","0.14853","0.376536","0.407181","0.125541","0.428849","0.131939","0.348819","0.127324","0.129212","0.462325","0.453733","0.13705","0.150825","0.418295","0.401438","0.131987","0.430275","0.411622","0.427231","0.362079","0.134828","0.140021","0.428813","0.405803","0.151947","0.128572","0.360926","0.125026","0.405335","0.129401","0.457907","0.128622","0.151192","0.371777","0.363534","0.135238","0.379319","0.408886","0.126414","0.12533","0.126963","0.443576","0.400781","0.135701","0.138503","0.360876","0.406434","0.411968","0.146703","0.127614","0.150693","0.361693","0.125997","0.368468","0.42943","0.146901","0.126535","0.132772"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_0_0_1_bdd.cnf","7279661","300.0","0.225472","0.320875","1.45851","1.02273","0.359742","0.478761","39.8035","0.358688","7.00729","300.0","1.62061","0.438803","300.0","0.399535","1.17897","1.29758","0.599837","3.55993","1.38459","300.0","0.957141","300.0","300.0","300.0","300.0","0.29414","0.157929","106.298","0.286008","0.39251","0.382788","0.454166","300.0","0.396054","300.0","0.351004","2.57662","300.0","0.420593","1.27239","300.0","0.395315","0.240448","0.400912","300.0","1.01447","0.075605","300.0","1.15748","0.476626","0.230053","0.207995","0.194497","0.118637","0.407003","300.0","0.175121","0.554094","1.83953","0.512794","0.38321","2.41524","1.86347","31.6038","0.737473","0.195785","300.0","300.0","0.369866","0.437262","300.0","0.360513","131.127","0.786795","0.222884","0.443488","0.162149","0.959216","300.0","0.268693","0.307195","0.346493","1.58837","178.537","0.206191","7.91688","0.434844","0.235257","0.187663","0.899248","0.348983","0.368528","300.0","0.332023","0.40265","33.6137","0.522224","0.409456","0.199287"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_0_0_0_1_commander.cnf","4546208","300.0","154.884","300.0","300.0","59.1359","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","166.302","300.0","300.0","300.0","300.0","301.0","300.0","232.657","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.0078","300.0","300.0","117.731","28.3263","288.434","130.945","300.0","300.0","300.0","221.317","300.0","300.0","300.0","84.4407","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","19.3325","300.0","111.793","300.0","300.0","12.7215","300.0","63.8585","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","65.3897","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","48.8112"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_0_pairwise.cnf","15647961","300.0","1.26326","0.935968","4.75829","0.536344","0.740963","0.801499","130.441","0.700151","3.5272","300.0","15.3157","1.00372","300.0","0.72592","0.867205","8.24489","1.86578","7.31289","2.06797","300.0","17.6743","300.0","300.0","300.0","300.0","0.474736","0.433629","203.3","0.763984","0.758414","0.76824","2.64485","300.0","0.906088","300.0","0.863265","3.33103","300.0","0.764072","6.34855","300.0","1.62898","0.763302","0.754222","300.0","10.2919","1.38562","300.0","2.40511","0.962974","0.877876","0.881037","0.270836","0.506335","0.793116","300.0","2.09751","1.54557","4.3658","3.59317","1.12709","4.08198","3.24114","211.414","1.29983","7.94939","300.0","300.0","0.814667","0.718481","300.0","1.53182","300.0","10.772","0.358737","1.68791","0.423447","3.4452","300.0","0.748473","0.741303","0.809253","2.96349","172.402","0.411278","18.8066","0.759213","0.980156","0.855969","5.83245","0.755659","1.0574","300.0","0.760762","0.855941","300.0","1.92579","0.802432","0.437015"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_1_1_1_2product.cnf","10631830","0.036292","0.117648","0.036711","0.042119","0.038922","0.037073","0.038598","0.036632","0.094859","0.044493","0.038959","0.092382","0.097299","0.036757","0.036755","0.125094","0.037143","0.107407","0.039746","0.092331","0.038571","0.110235","0.113793","0.039531","0.037422","0.108957","0.042881","0.107675","0.088722","0.099832","0.037825","0.11459","0.110758","0.036693","0.043248","0.038024","0.041035","0.11116","0.102931","0.103115","0.036957","0.10277","0.04359","0.096965","0.107981","0.03657","0.113269","0.039151","0.090588","0.039367","0.036772","0.114181","0.1149","0.039455","0.043508","0.112841","0.105089","0.038246","0.105475","0.105395","0.114375","0.092252","0.040017","0.0394","0.110249","0.108515","0.043039","0.036917","0.089793","0.039021","0.104621","0.036948","0.114372","0.038896","0.043218","0.094281","0.093438","0.038992","0.093849","0.102805","0.037011","0.037009","0.037132","0.120781","0.102898","0.039058","0.041794","0.091873","0.102473","0.103851","0.043606","0.036837","0.041341","0.089622","0.038047","0.092393","0.107601","0.044292","0.036665","0.038671"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_0_bimander.cnf","14992059","300.0","300.0","5.87163","13.1596","1.23896","4.69636","8.70987","159.853","4.67004","4.3223","300.0","2.97669","17.521","300.0","7.13182","28.5737","5.47705","39.1684","10.5345","4.4254","300.0","7.81524","300.0","300.0","300.0","300.0","30.9173","1.4584","300.0","4.79157","5.49691","9.46402","3.13546","300.0","0.990687","300.0","5.56824","10.9977","300.0","4.7646","5.89719","300.0","2.13698","1.75572","7.97443","300.0","4.69036","0.174561","300.0","2.97325","2.39368","7.05429","0.63865","1.31331","2.82436","6.59031","300.0","0.568488","2.234","8.58328","3.90825","1.77808","7.88967","11.3994","300.0","1.68714","10.7291","300.0","300.0","7.10141","1.31883","300.0","0.752512","300.0","9.78379","0.420208","5.04706","2.5711","4.39876","300.0","4.86737","3.57937","4.51254","7.11956","189.618","2.34656","261.991","4.67549","1.91054","1.86502","5.53352","0.556418","3.97376","300.0","300.0","11.1132","300.0","1.8297","5.79188","1.81697"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_1_0_1_1_pairwise.cnf","1037408","0.166017","1.20526","0.168148","0.180386","0.180909","0.168499","0.16969","0.166589","1.09339","0.188944","0.184649","1.11787","1.1054","0.177286","0.166783","1.21011","0.173055","1.17775","0.177872","1.12756","0.171367","1.15308","1.17498","0.170017","0.172346","1.20171","0.195368","1.17639","0.97","1.13102","0.171386","1.18443","1.15205","0.174838","0.189978","0.167687","0.183123","1.17624","1.14273","1.15029","0.169794","1.13752","0.19321","1.12852","1.13268","0.167547","1.18372","0.176574","1.09961","0.17148","0.171288","1.17683","1.24681","0.18073","0.191521","1.15808","1.16702","0.176709","1.22306","1.1529","1.1636","1.08984","0.178642","0.178844","1.16122","1.1691","0.194141","0.169541","1.08268","0.170777","1.13203","0.170147","1.18784","0.170495","0.199065","1.12101","1.13566","0.178854","1.10121","1.14177","0.16986","0.166004","0.169676","1.17375","1.13022","0.178566","0.180232","1.09514","1.13358","1.13733","0.191985","0.168532","0.197001","1.07736","0.173341","1.09621","1.19663","0.192867","0.166212","0.176928"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_1_0_0_commander.cnf","9248106","300.0","24.1058","0.903181","6.58912","1.12257","0.766678","0.90871","41.5834","2.47275","4.66047","300.0","7.57659","0.846737","300.0","0.853505","8.04887","5.23027","11.4341","16.6127","2.475","300.0","5.41613","300.0","300.0","300.0","300.0","12.9669","0.567731","201.182","0.863389","0.771415","0.816927","15.8543","300.0","0.77485","300.0","0.98178","1.163","300.0","0.775516","4.25524","300.0","300.0","0.795253","0.760338","300.0","2.04275","0.281075","300.0","4.65901","1.5497","15.8821","0.76118","0.441683","4.01047","0.887551","300.0","1.21444","2.57455","6.04818","2.21563","7.80126","7.32901","3.50178","217.29","0.965365","49.7449","300.0","300.0","0.786108","3.23797","300.0","1.05096","112.644","10.7126","0.419651","1.0218","10.6099","3.27934","300.0","0.782179","0.764178","0.961022","2.18451","47.4163","2.14808","300.0","0.787682","1.22939","5.43098","9.94713","0.777585","0.842542","300.0","0.785179","0.826398","174.39","1.47014","0.939253","149.774"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_1_1_1_bdd.cnf","2784414","0.027368","0.094491","0.027982","0.03012","0.030034","0.02862","0.028526","0.027736","0.070199","0.033802","0.029274","0.069943","0.071459","0.030355","0.030146","0.105825","0.02909","0.087208","0.031899","0.070123","0.028321","0.082832","0.090651","0.028751","0.028528","0.090048","0.032525","0.090988","0.073701","0.084109","0.027996","0.090928","0.09151","0.02969","0.034184","0.029421","0.030972","0.089735","0.082522","0.085588","0.027823","0.082161","0.033108","0.070846","0.088036","0.027622","0.091613","0.028837","0.065434","0.028167","0.02976","0.094781","0.096699","0.03191","0.032176","0.090551","0.08657","0.029638","0.091421","0.087348","0.092691","0.066931","0.032511","0.029752","0.092055","0.088883","0.032213","0.028333","0.068902","0.029263","0.083556","0.02835","0.096691","0.029048","0.035149","0.068809","0.068745","0.029634","0.070969","0.085657","0.030249","0.027319","0.029817","0.103489","0.084342","0.029501","0.031509","0.068987","0.083137","0.082741","0.032764","0.028941","0.033011","0.066169","0.02816","0.067784","0.091781","0.033956","0.030517","0.029741"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_1_1_1_1_commander.cnf","9421397","0.065016","0.228282","0.06647","0.071846","0.071688","0.06485","0.067148","0.066623","0.182866","0.075901","0.06926","0.177985","0.188549","0.069563","0.066396","0.225105","0.06656","0.210256","0.071994","0.179746","0.066183","0.202513","0.217663","0.064651","0.066909","0.213166","0.07648","0.217083","0.175657","0.203136","0.065581","0.221631","0.217894","0.067183","0.077357","0.066949","0.073369","0.218629","0.19652","0.20386","0.066049","0.201027","0.07547","0.190414","0.208515","0.063718","0.213991","0.06899","0.174425","0.067082","0.064981","0.231144","0.240677","0.072271","0.075385","0.225333","0.208491","0.067704","0.232052","0.212294","0.213684","0.176986","0.07444","0.070603","0.229447","0.204469","0.075846","0.067952","0.193573","0.067831","0.206139","0.064793","0.231935","0.066132","0.078396","0.184767","0.181655","0.068681","0.188294","0.206974","0.06491","0.064142","0.066696","0.224517","0.201101","0.069901","0.07131","0.181515","0.20579","0.205719","0.077517","0.065748","0.077303","0.179677","0.067886","0.180987","0.221974","0.076968","0.063832","0.068395"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_0_0_2product.cnf","4002285","300.0","300.0","204.321","300.0","66.6352","125.824","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","284.305","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","164.525","192.428","300.0","300.0","217.92","300.0","235.58","300.0","300.0","155.729","300.0","300.0","300.0","300.0","224.426","300.0","300.0","59.058","300.0","300.0","300.0","300.0","58.1503","112.391","300.0","114.093","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","167.959","136.316","300.0","288.059","300.0","300.0","300.075","300.0","300.0","300.0","300.0","173.992","104.432","184.183","300.0","300.0","300.0","300.0","173.157","300.0","300.0","300.0","45.6985","294.912","300.0","300.0","202.636","300.0","300.0","210.616","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_0_bimander.cnf","5771465","300.0","0.402049","8.40674","12.4809","0.767364","5.97468","7.27574","181.883","3.82929","5.82548","300.0","5.61362","17.472","300.0","5.0904","3.60944","3.81434","1.17171","8.48966","3.67066","300.0","2.45699","300.0","300.0","300.0","300.0","0.54358","0.457205","300.0","4.32916","4.32905","9.24169","1.35545","300.0","0.890899","300.0","8.65431","6.47643","300.0","6.19681","3.31625","300.0","2.09211","1.44874","7.91999","300.0","4.8156","0.179067","300.0","2.85072","1.98494","1.06544","0.413444","0.737693","0.288985","3.62411","300.0","0.66891","1.1803","6.00544","3.6731","0.718003","4.65452","8.7918","238.025","1.99631","0.765529","300.0","300.0","6.49255","1.25682","300.0","0.687203","300.0","5.11906","0.343787","3.74508","0.754511","3.12352","300.0","3.90667","5.5578","4.2814","5.00042","228.61","0.395675","9.87524","8.29005","0.502394","0.344257","2.33661","0.639812","3.49738","300.0","300.0","5.60491","85.7112","1.66238","8.67999","0.364647"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_0_0_1_1_2product.cnf","6645611","0.0598","0.191773","0.059676","0.066913","0.063096","0.058697","0.060446","0.060486","0.152895","0.069933","0.064414","0.148327","0.15652","0.057424","0.060069","0.184093","0.058577","0.173973","0.06412","0.144548","0.058857","0.169612","0.184053","0.05971","0.060762","0.176118","0.070586","0.168731","0.148602","0.165909","0.060244","0.190444","0.178284","0.060129","0.069024","0.058384","0.063065","0.182618","0.169559","0.164522","0.060165","0.172221","0.067952","0.156809","0.165252","0.057779","0.181336","0.060826","0.147051","0.061119","0.059294","0.191265","0.185958","0.062849","0.068281","0.178512","0.166943","0.060987","0.187758","0.171868","0.174719","0.148717","0.063912","0.064118","0.182543","0.174262","0.069136","0.060504","0.147287","0.060871","0.175746","0.059278","0.192538","0.060404","0.071132","0.15098","0.150407","0.063042","0.153404","0.169078","0.058866","0.058657","0.057836","0.183367","0.165694","0.065397","0.065953","0.145181","0.173134","0.169724","0.070139","0.059483","0.0683","0.146856","0.058602","0.148347","0.186023","0.068196","0.058988","0.062199"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_0_0_1_2product.cnf","7660181","220.759","0.143008","0.72084","0.664929","0.407005","0.385309","0.665934","6.65108","0.470016","2.68501","163.025","0.883105","0.646748","55.8486","0.281198","1.097","0.358569","0.658333","2.26322","0.417034","157.428","0.429446","58.9274","300.0","218.075","177.733","0.360118","0.381942","9.5799","0.451261","0.654986","0.669156","0.368101","171.649","0.245487","207.423","1.00755","0.451477","300.0","0.561527","0.42423","225.448","0.201139","0.170698","0.607215","93.6962","0.477995","0.050895","219.504","0.402897","0.360549","0.393421","0.107482","0.217438","0.141401","0.443362","225.7","0.137276","0.202027","0.604689","0.275799","0.160499","0.9878","0.515215","5.33112","0.330658","0.210564","300.0","300.0","0.600958","0.31078","27.6082","0.203525","10.7063","0.87486","0.144943","0.277851","0.164017","0.826726","173.447","0.370688","0.546909","0.548403","0.664989","24.2535","0.152169","1.87265","0.526392","0.185458","0.092157","0.219723","0.211345","0.326494","300.0","0.406992","1.15272","2.22585","0.448414","0.670366","0.188982"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_0_0_0_commander.cnf","8570018","300.0","300.0","300.0","300.0","9.64633","300.0","300.0","300.0","51.4062","300.0","300.0","36.8002","300.0","300.0","300.0","212.73","141.389","89.8987","300.0","300.0","300.0","43.745","300.0","300.0","300.0","300.0","107.9","82.18","300.0","300.0","300.0","300.0","20.9899","300.0","26.8325","300.0","84.822","300.0","300.0","300.0","134.418","300.0","300.0","300.0","300.0","300.0","300.0","6.02799","300.0","300.0","17.3269","27.6882","35.4825","36.7959","27.8784","300.0","300.0","8.46503","219.583","300.0","239.047","13.2672","300.0","300.0","300.0","280.268","300.0","300.0","300.0","300.0","14.6345","300.0","70.7196","300.0","300.0","8.26579","300.0","11.0216","249.617","300.0","300.0","300.0","300.0","300.0","300.0","26.4186","300.0","300.0","300.0","17.4463","300.0","94.5203","300.0","300.0","300.0","56.8085","59.0324","280.734","300.0","7.25693"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_1_0_0_bimander.cnf","5685150","29.5994","1.42511","0.509254","1.70834","0.2422","0.62276","0.59849","9.08169","0.201765","2.61828","207.968","0.222646","0.675312","2.71933","0.530416","2.78051","0.236914","7.27611","1.44639","0.345169","13.78","0.270563","14.76","1.16553","8.06306","100.045","4.26099","0.494202","46.6705","0.410868","0.487826","0.585099","0.551784","199.235","0.130974","257.375","0.451377","1.06095","300.0","0.479641","0.397654","81.3571","0.216105","0.113442","0.611432","34.1261","0.477194","0.042645","48.1843","0.375108","0.172429","1.27339","0.109636","0.387537","0.529435","0.434641","15.3621","0.063128","0.135099","0.613948","0.289098","0.397019","1.84343","1.26279","15.5272","0.242407","1.46347","55.9802","28.9608","0.482228","0.355941","6.7009","0.168582","31.7453","0.893184","0.158103","0.607234","0.332753","0.524925","91.2963","0.713557","0.600281","0.396932","0.755456","10.3824","0.567254","1.93864","0.653663","0.365773","0.949329","0.199458","0.15286","0.347163","300.0","0.450707","0.384113","1.67214","0.23989","0.539449","0.521385"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_1_1_1_2product.cnf","240725","0.074626","0.242696","0.079055","0.078013","0.079703","0.075206","0.074015","0.074151","0.197873","0.0859","0.079206","0.186993","0.194993","0.072569","0.072809","0.236962","0.074666","0.218681","0.080261","0.1863","0.0742","0.216101","0.229072","0.07338","0.072954","0.224748","0.085582","0.215846","0.181899","0.209269","0.073227","0.240304","0.231957","0.074515","0.086319","0.072299","0.079233","0.229208","0.210163","0.211717","0.073048","0.212737","0.085367","0.195791","0.214116","0.072696","0.224888","0.076799","0.185799","0.074453","0.073645","0.260633","0.237916","0.079249","0.084978","0.227951","0.215852","0.077936","0.231059","0.215116","0.222444","0.186277","0.077651","0.08107","0.228902","0.210137","0.086075","0.07285","0.185389","0.072202","0.218689","0.0722","0.240607","0.074271","0.085982","0.19069","0.187522","0.077698","0.194236","0.210797","0.07166","0.073788","0.071903","0.232307","0.207194","0.080288","0.079159","0.181791","0.214298","0.214194","0.084905","0.075759","0.084979","0.182019","0.074018","0.186214","0.23101","0.085215","0.073064","0.077018"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_0_0_0_commander.cnf","7084815","300.0","300.0","300.0","300.0","42.0773","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","131.215","300.0","300.0","300.0","300.0","300.0","130.134","300.0","300.0","300.0","300.0","300.0","300.0","62.0606","300.0","300.0","195.503","80.632","300.0","75.9078","300.0","300.0","300.0","300.0","141.128","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","64.1712","300.0","300.0","300.0","300.0","63.5215","300.0","80.2352","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","172.521"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_1_0_0_0_2product.cnf","8761684","300.0","0.356907","0.133856","0.783349","0.598046","0.129546","0.132269","12.6676","0.613534","5.39828","14.856","0.454889","2.0675","300.0","0.154038","0.276493","0.389106","0.553506","3.14693","2.72282","300.0","0.297818","300.0","300.0","300.0","172.077","0.585195","0.332083","300.0","0.139856","0.132511","0.14638","0.701834","300.0","0.717402","84.506","0.144841","1.57013","300.0","0.140012","0.480991","205.197","1.51211","0.140788","0.137885","300.0","1.52101","0.180337","300.0","0.316156","0.461734","0.947108","0.148166","0.202841","0.378298","0.145775","300.0","0.177112","0.41117","1.0546","1.02107","0.610336","0.970005","1.23756","249.186","0.590556","2.08536","300.0","300.0","0.255735","1.0141","300.0","2.06153","9.16467","2.35549","0.196307","1.21668","0.679126","1.71403","57.5768","0.131732","0.130903","0.132358","0.989489","12.9728","0.284261","4.44594","0.13734","0.318157","0.31327","0.464952","0.131455","2.40738","300.0","0.131921","0.150581","0.873549","0.634795","0.129771","0.377635"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_1_1_1_2product.cnf","4276011","0.036706","0.117899","0.0395","0.041002","0.041171","0.03903","0.038564","0.038516","0.096948","0.044945","0.039935","0.093004","0.095214","0.036987","0.036319","0.126603","0.038914","0.106044","0.041311","0.090661","0.040637","0.105973","0.113295","0.038078","0.039716","0.110431","0.04431","0.109154","0.093934","0.100201","0.036963","0.118219","0.111338","0.037937","0.045301","0.039111","0.04098","0.110707","0.101722","0.101036","0.036939","0.106629","0.043388","0.09772","0.103169","0.036986","0.115409","0.039235","0.09106","0.039809","0.036958","0.116977","0.116497","0.040176","0.043402","0.111822","0.101765","0.038516","0.113598","0.102891","0.108417","0.089492","0.039665","0.039696","0.111587","0.105358","0.042856","0.038691","0.091296","0.036774","0.102113","0.037873","0.116884","0.037589","0.044048","0.092513","0.092447","0.040199","0.093194","0.102431","0.036401","0.036523","0.037959","0.115595","0.099123","0.039489","0.039913","0.088213","0.104279","0.102798","0.043595","0.037247","0.04408","0.090341","0.036567","0.092327","0.112844","0.04205","0.03668","0.041081"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_0_0_0_0_commander.cnf","6633755","300.0","300.0","300.0","300.0","17.3613","300.0","300.0","300.0","288.246","300.0","300.0","300.0","300.0","300.0","300.0","230.454","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","205.35","300.0","300.0","300.0","300.0","129.847","300.0","42.1112","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","14.2664","300.0","300.0","88.0351","17.2333","89.0085","29.7245","289.874","300.0","300.0","96.9386","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.8402","300.0","62.0399","300.0","300.0","4.86818","300.0","29.552","300.0","300.0","300.0","300.0","300.0","300.0","300.0","172.484","300.0","300.0","300.0","41.0175","300.0","114.246","300.0","300.0","300.0","241.204","300.0","300.0","300.0","36.4497"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_0_0_1_1_bimander.cnf","5533533","0.065937","0.228578","0.066563","0.072063","0.070454","0.067768","0.06801","0.06443","0.197567","0.077129","0.06971","0.179041","0.187493","0.067377","0.071423","0.229022","0.069008","0.210635","0.072078","0.180145","0.067658","0.209672","0.218337","0.067472","0.06887","0.217071","0.078562","0.213797","0.176898","0.199669","0.067283","0.228406","0.223535","0.067862","0.078601","0.067078","0.073832","0.214491","0.197329","0.201681","0.06533","0.208105","0.076151","0.190619","0.197993","0.066067","0.216341","0.070028","0.179006","0.068396","0.067028","0.233974","0.22663","0.069123","0.077498","0.22276","0.199942","0.069922","0.231758","0.203589","0.216583","0.178048","0.070906","0.071196","0.222525","0.20355","0.076306","0.06755","0.18378","0.069847","0.20959","0.067348","0.227469","0.06622","0.078451","0.18607","0.195894","0.068424","0.189641","0.202699","0.06749","0.064775","0.067191","0.22605","0.197087","0.071081","0.073496","0.176488","0.204209","0.19993","0.076372","0.067795","0.076963","0.172814","0.067346","0.188108","0.216962","0.076783","0.06662","0.070752"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_1_0_0_pairwise.cnf","14895874","300.0","300.0","300.0","300.0","44.4636","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","222.576","300.0","300.0","300.0","300.0","300.0","300.0","300.0","206.688","300.0","171.471","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","48.3291","300.0","300.0","176.427","40.3611","300.0","151.303","124.095","300.0","300.0","131.587","300.0","300.0","300.0","111.611","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","144.908","300.0","300.0","300.0","300.0","32.6503","300.0","212.379","300.0","300.0","300.0","300.0","300.0","300.0","300.0","94.9045","300.0","300.0","300.0","118.691","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","44.5419"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_0_0_1_nested.cnf","9580356","273.624","5.6285","0.293052","5.28631","16.4312","0.302727","0.311806","43.9724","196.288","33.4087","163.188","0.179878","1.55233","28.7214","0.322353","73.7359","43.4338","300.0","14.232","18.5537","300.0","64.3701","29.0107","208.935","103.401","300.0","300.0","300.0","14.5797","0.292206","0.278196","0.414524","3.22329","300.0","56.8199","300.0","0.325764","1.67104","300.0","0.248156","42.9279","300.0","6.50292","17.3141","0.205537","49.7224","212.326","1.32907","212.567","83.3262","18.4074","300.0","4.1261","300.0","112.16","0.306097","93.2762","0.248159","22.3368","1.51561","9.51106","1.39671","114.324","1.62352","6.4981","44.6093","284.274","300.0","158.371","0.260162","7.31823","54.6623","1.4544","97.3333","9.81502","11.0413","0.407046","41.9707","8.7504","300.0","0.266171","0.28903","0.357764","1.41711","210.011","300.0","132.637","0.312101","14.861","16.9667","110.741","0.356797","0.697873","300.0","0.312695","0.294887","43.9713","7.06401","0.289427","16.0776"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_1_1_1_pairwise.cnf","608220","0.025279","0.109173","0.024313","0.026311","0.02596","0.024701","0.024886","0.024909","0.096535","0.027917","0.025831","0.098317","0.099701","0.026595","0.025251","0.116289","0.024708","0.101085","0.026409","0.096297","0.024902","0.10409","0.104662","0.025284","0.024383","0.106524","0.027997","0.105553","0.099536","0.102838","0.026474","0.108018","0.106015","0.025998","0.028458","0.025269","0.026443","0.106023","0.100755","0.102425","0.023976","0.098086","0.029077","0.099907","0.102768","0.024713","0.110512","0.026175","0.095658","0.025998","0.02512","0.109183","0.10916","0.026168","0.030141","0.105992","0.10066","0.028435","0.105455","0.103493","0.107035","0.095795","0.026951","0.025744","0.105742","0.103222","0.028313","0.023787","0.092848","0.027205","0.103815","0.024747","0.105764","0.024329","0.02875","0.099124","0.097772","0.025945","0.100323","0.098769","0.025381","0.024615","0.023906","0.110895","0.098404","0.025658","0.026311","0.092865","0.104229","0.103615","0.028481","0.024613","0.028286","0.100161","0.025206","0.098362","0.107193","0.028621","0.026002","0.026609"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_0_0_pairwise.cnf","1455115","300.0","300.0","276.432","300.0","31.2307","224.587","300.0","300.0","275.418","105.993","300.0","300.0","300.0","300.0","292.098","133.086","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","292.391","300.0","300.0","300.0","125.032","199.614","300.0","300.0","126.435","300.0","206.44","300.0","300.0","234.743","78.7963","300.0","300.0","300.0","291.076","300.0","300.0","300.0","300.0","300.0","108.359","83.0934","49.9976","30.6157","83.768","170.872","300.0","300.0","87.7147","300.0","292.114","276.602","300.0","300.0","300.0","300.0","300.0","300.0","300.0","182.405","62.3781","300.0","300.0","300.0","300.0","63.1714","300.0","50.4052","300.0","300.0","181.578","154.573","285.336","300.0","300.0","60.2462","300.0","246.367","300.0","300.0","300.0","41.5909","300.0","300.0","300.0","300.0","300.0","257.476","284.682","40.0825"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_0_0_0_bdd.cnf","10012008","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","230.299","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_1_1_1_1_commander.cnf","12719866","0.086447","0.309382","0.08938","0.094143","0.09318","0.085344","0.088886","0.085555","0.251888","0.101553","0.09174","0.242696","0.247041","0.085515","0.086063","0.303615","0.08939","0.282213","0.096365","0.234262","0.086454","0.275409","0.297436","0.084765","0.089151","0.276025","0.101648","0.275653","0.239842","0.272406","0.087859","0.295267","0.293091","0.087197","0.100971","0.086429","0.093506","0.315128","0.272179","0.274478","0.086763","0.267584","0.10127","0.254763","0.273325","0.086007","0.289692","0.088814","0.240678","0.088092","0.089003","0.311075","0.302958","0.092385","0.100125","0.299072","0.271264","0.090488","0.279219","0.281851","0.291635","0.244385","0.093191","0.093601","0.293607","0.302303","0.103749","0.086879","0.235329","0.086078","0.275393","0.087462","0.302815","0.086587","0.102032","0.241373","0.239875","0.09124","0.249521","0.26794","0.087123","0.085547","0.086689","0.288051","0.274637","0.092128","0.093664","0.233628","0.27434","0.273028","0.102884","0.085963","0.100684","0.238767","0.08743","0.244282","0.29034","0.101514","0.086403","0.091536"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_1_1_1_commander.cnf","10125214","0.124459","0.450664","0.125611","0.135624","0.13703","0.122348","0.127332","0.123947","0.366066","0.147824","0.132446","0.352178","0.363078","0.120829","0.124242","0.433266","0.126153","0.409635","0.136868","0.349338","0.124002","0.401723","0.434403","0.13035","0.126842","0.422921","0.14855","0.404475","0.355487","0.39686","0.123615","0.434938","0.422565","0.127772","0.143144","0.125372","0.13683","0.459864","0.395609","0.392582","0.124871","0.406794","0.14745","0.368588","0.401019","0.123554","0.422032","0.129497","0.350682","0.125497","0.124541","0.453266","0.43665","0.133721","0.146594","0.412135","0.394016","0.132642","0.409251","0.412178","0.425657","0.356473","0.134812","0.134114","0.428661","0.445415","0.147784","0.123522","0.345692","0.125419","0.400512","0.124787","0.44608","0.124594","0.148191","0.356389","0.348045","0.133065","0.364721","0.394073","0.125275","0.124602","0.125992","0.424513","0.396163","0.132274","0.136909","0.339722","0.403813","0.403249","0.147087","0.129254","0.144665","0.347624","0.125392","0.353968","0.425094","0.146422","0.125856","0.133683"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_0_1_1_nested.cnf","14810969","0.068211","0.242534","0.070236","0.074241","0.074256","0.069085","0.06961","0.067384","0.195284","0.079973","0.072113","0.188135","0.192833","0.066166","0.070336","0.233986","0.070103","0.22053","0.074399","0.184922","0.067861","0.21496","0.234493","0.070209","0.068858","0.225615","0.081608","0.226648","0.189779","0.212004","0.068792","0.233005","0.224486","0.068869","0.07779","0.06852","0.07505","0.243856","0.209057","0.207862","0.067201","0.216568","0.080237","0.197157","0.210023","0.068732","0.227128","0.071392","0.188037","0.069289","0.068415","0.228789","0.236301","0.073324","0.079811","0.233558","0.209515","0.072732","0.214797","0.220154","0.228727","0.181465","0.074341","0.073817","0.229956","0.214546","0.080294","0.068849","0.183384","0.068983","0.21305","0.068923","0.23894","0.068456","0.078507","0.191654","0.18522","0.073145","0.197428","0.207569","0.068763","0.06834","0.068645","0.218941","0.214334","0.072492","0.073382","0.179407","0.215326","0.2124","0.079778","0.06803","0.078621","0.185233","0.067991","0.189887","0.227487","0.080936","0.071484","0.074042"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_1_1_1_1_commander.cnf","3941128","0.097794","0.35094","0.098207","0.105919","0.106438","0.097912","0.099148","0.098365","0.278115","0.116078","0.104893","0.272529","0.279541","0.094652","0.09901","0.339597","0.09729","0.319608","0.107351","0.27224","0.099555","0.314686","0.333764","0.103021","0.100957","0.32792","0.116377","0.328493","0.277127","0.309432","0.097687","0.347913","0.327147","0.098935","0.112257","0.100683","0.108218","0.35846","0.307008","0.302762","0.099107","0.315629","0.115202","0.287476","0.306183","0.095583","0.331375","0.102702","0.271857","0.100119","0.099139","0.332742","0.339376","0.105718","0.115988","0.318307","0.314348","0.102453","0.315659","0.320007","0.319919","0.268441","0.109079","0.111834","0.329381","0.308632","0.11524","0.09575","0.27698","0.098156","0.316372","0.098533","0.349266","0.099986","0.113371","0.276976","0.276338","0.104996","0.285098","0.302778","0.098661","0.098582","0.09876","0.323134","0.30794","0.105294","0.107735","0.262454","0.303401","0.310798","0.116915","0.098696","0.113171","0.270215","0.100717","0.277403","0.329255","0.115973","0.09864","0.105768"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_0_0_0_bdd.cnf","6596470","300.0","1.35633","33.9457","67.0222","0.806378","14.3343","24.3235","300.0","1.30229","8.37497","300.0","11.3918","26.3599","300.0","21.1794","5.91778","6.55873","1.89836","13.7554","3.84533","300.0","4.82055","300.0","300.0","300.0","300.0","0.755515","0.5979","300.0","22.1946","12.0039","22.8548","1.43195","300.0","1.06301","300.0","16.7798","7.9021","300.0","42.9846","9.02981","300.0","3.20986","2.17942","12.9208","300.0","2.77628","0.242724","300.0","2.46961","1.93","1.17253","1.01559","0.582877","0.45279","12.3517","300.0","1.22156","2.34027","16.79","3.83844","3.01497","33.8355","27.3388","300.0","5.09551","1.94428","300.0","300.0","21.8435","1.34899","300.0","1.32495","300.0","8.86146","0.417645","9.46964","0.540671","3.94199","300.0","14.139","16.4908","19.0035","16.8002","300.0","0.557828","34.4905","18.8613","0.998389","0.594418","5.01275","1.15447","3.24842","300.0","300.0","24.6076","4.97018","2.52413","21.4885","0.536741"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_1_1_1_commander.cnf","16598844","0.074331","0.266406","0.077581","0.082192","0.082148","0.074606","0.075544","0.075314","0.213434","0.08588","0.080248","0.210369","0.22167","0.074001","0.076084","0.255365","0.075834","0.242527","0.081687","0.20861","0.074226","0.24308","0.257156","0.07648","0.077702","0.252793","0.08846","0.250471","0.208124","0.232053","0.076278","0.26373","0.246523","0.075269","0.085724","0.075017","0.081923","0.250736","0.254294","0.234133","0.07633","0.240903","0.088982","0.215721","0.23106","0.074211","0.246028","0.076901","0.207634","0.076938","0.076536","0.25142","0.258987","0.080719","0.090777","0.259432","0.24016","0.078269","0.241363","0.243551","0.244661","0.209063","0.083956","0.084009","0.252116","0.238395","0.089287","0.076938","0.208269","0.075408","0.236785","0.075872","0.262243","0.076735","0.086151","0.212664","0.211382","0.079182","0.218643","0.238218","0.074217","0.076654","0.075952","0.256539","0.232225","0.079216","0.081973","0.205717","0.232938","0.238095","0.089396","0.074822","0.089394","0.210055","0.077592","0.210089","0.241181","0.088095","0.0746","0.081675"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_0_0_1_1_bdd.cnf","9320178","0.113576","0.438271","0.116104","0.125914","0.125116","0.114309","0.11876","0.114655","0.320312","0.137345","0.124341","0.307441","0.322682","0.113396","0.114667","0.423365","0.115797","0.395831","0.127231","0.298461","0.11383","0.387387","0.424915","0.118582","0.117971","0.413521","0.135065","0.409188","0.340658","0.369737","0.118498","0.438311","0.401989","0.116763","0.135124","0.116106","0.135025","0.413459","0.414419","0.378985","0.116027","0.393859","0.137481","0.311468","0.378862","0.115347","0.392771","0.119689","0.297373","0.117628","0.116065","0.415734","0.420788","0.123276","0.136134","0.395213","0.390372","0.122219","0.397169","0.396614","0.397283","0.30464","0.13131","0.130061","0.402041","0.392852","0.13522","0.11653","0.295882","0.114347","0.384612","0.116594","0.433007","0.117378","0.133901","0.305998","0.297139","0.122558","0.316196","0.381702","0.115059","0.117343","0.115544","0.419848","0.375695","0.1231","0.126435","0.295088","0.371584","0.385404","0.13726","0.115532","0.136532","0.299652","0.117606","0.304371","0.393271","0.134174","0.11595","0.125249"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_1_1_1_nested.cnf","7886505","0.044068","0.142187","0.043629","0.046761","0.048271","0.045583","0.044667","0.043441","0.1221","0.050869","0.046207","0.117939","0.121931","0.042738","0.044066","0.143275","0.043182","0.134496","0.048921","0.114402","0.044607","0.134416","0.142445","0.045672","0.046299","0.138459","0.051762","0.136769","0.117045","0.122856","0.045274","0.146067","0.133245","0.043984","0.049992","0.043283","0.049128","0.140326","0.128639","0.12937","0.044466","0.13247","0.051601","0.117027","0.12613","0.045037","0.135431","0.045075","0.115029","0.043668","0.043744","0.138097","0.141289","0.049376","0.051534","0.143661","0.132368","0.047314","0.131959","0.13438","0.13339","0.11477","0.049156","0.048783","0.13314","0.129704","0.05152","0.044353","0.112563","0.044172","0.132972","0.046922","0.145421","0.044099","0.04951","0.117024","0.113605","0.046855","0.121562","0.128939","0.046041","0.044434","0.043963","0.141062","0.126346","0.046627","0.047383","0.113527","0.122697","0.128971","0.052337","0.045529","0.050619","0.113042","0.04681","0.117113","0.129125","0.049654","0.043522","0.04689"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_0_0_1_commander.cnf","8482276","0.534967","95.8092","1.2642","0.967001","0.84495","0.436939","0.653162","1.08076","0.533717","1.74119","3.243","0.161256","2.51613","0.366556","0.793045","0.345637","0.333414","15.8938","12.5933","0.301982","2.13207","0.402718","0.139582","0.361458","0.277099","2.60481","0.458416","0.868461","0.191465","0.363246","0.543905","0.403277","1.64115","3.0402","0.261102","2.99697","0.914672","0.816217","300.0","0.4275","0.324537","4.04865","0.255537","0.511608","0.393673","0.321232","1.2422","19.1562","0.679584","0.47585","0.272198","0.551098","0.448223","3.39184","64.4577","0.401972","0.402332","0.356964","0.341397","0.676055","0.249712","0.972505","0.687658","0.594333","0.219988","0.35785","0.731483","3.57892","0.393333","0.348511","0.447374","0.165168","0.638781","0.88178","2.86037","0.553501","0.485544","0.429962","0.979185","2.99026","0.807287","0.494692","0.541818","1.00703","2.46082","2.59609","2.21074","0.750745","0.207234","1.46354","0.960415","0.374292","1.74247","300.0","0.499386","0.628181","0.373934","0.248971","0.492828","0.430898"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_1_1_1_bimander.cnf","2974788","0.037577","0.123574","0.038217","0.044668","0.040976","0.038492","0.039582","0.03771","0.104358","0.044554","0.040019","0.101968","0.106187","0.040161","0.037982","0.136808","0.037742","0.118428","0.044918","0.100199","0.039827","0.115122","0.130727","0.040651","0.03748","0.120801","0.043663","0.120962","0.103291","0.112893","0.039152","0.126512","0.122953","0.03893","0.043676","0.038523","0.041477","0.121055","0.109842","0.114535","0.037622","0.111704","0.045441","0.104212","0.113997","0.037943","0.122877","0.0402","0.10199","0.039017","0.038152","0.127954","0.125242","0.040853","0.043991","0.125005","0.116457","0.039521","0.116429","0.118661","0.117757","0.101029","0.042275","0.04359","0.121863","0.115492","0.044229","0.039498","0.100718","0.038694","0.116687","0.037894","0.125531","0.038729","0.043792","0.103745","0.101231","0.039806","0.107605","0.110314","0.040993","0.039868","0.037984","0.124761","0.111857","0.039751","0.040743","0.100102","0.111145","0.113767","0.044525","0.040298","0.045309","0.101975","0.040008","0.104371","0.111122","0.044738","0.037133","0.041212"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_0_2product.cnf","8722406","300.0","0.186386","0.654944","1.64943","0.395366","0.494414","0.976707","13.6265","0.45534","3.45033","91.0486","0.22709","1.91148","212.463","0.398171","1.16126","0.253399","0.375231","1.68347","0.789991","300.0","0.257171","288.026","300.0","300.0","300.0","0.345287","0.546179","115.382","0.562797","0.529374","0.668602","0.244422","300.0","0.409621","300.0","0.671004","2.78231","300.0","0.575745","0.290193","299.389","0.265077","0.223744","0.664111","300.109","0.298776","0.056171","300.0","0.208157","0.486025","0.453283","0.144596","0.18608","0.120897","0.553125","89.9504","0.122624","0.179042","1.14256","0.84682","0.305047","0.272483","0.870046","52.7216","0.235404","0.350474","300.0","300.0","0.781886","0.625524","195.959","0.624621","16.9213","0.609659","0.118953","0.655507","0.152558","0.486265","300.0","0.661287","0.377365","0.559461","1.04111","21.3075","0.183291","1.3964","0.611805","0.376589","0.311981","0.281134","0.226373","2.60925","300.0","0.382883","0.755918","1.25848","1.06474","0.80275","0.214303"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_0_0_1_1_nested.cnf","4360338","0.067537","0.237796","0.069601","0.072979","0.071991","0.068524","0.070996","0.071919","0.190107","0.083374","0.072101","0.187207","0.19126","0.067024","0.068961","0.235153","0.069951","0.219428","0.078626","0.183415","0.068231","0.21568","0.234179","0.071351","0.069107","0.215872","0.079777","0.225998","0.183674","0.211943","0.070015","0.239142","0.221615","0.071063","0.078525","0.069179","0.074389","0.228335","0.210882","0.209725","0.066692","0.217588","0.079395","0.189054","0.210023","0.068336","0.219291","0.071833","0.185612","0.068064","0.068473","0.241574","0.234611","0.073284","0.080255","0.233843","0.208348","0.071389","0.218456","0.218953","0.220265","0.182696","0.074272","0.076806","0.225888","0.215239","0.07994","0.068634","0.18177","0.069762","0.217596","0.070376","0.239694","0.069051","0.08296","0.187081","0.183868","0.076619","0.195191","0.207496","0.068319","0.06978","0.068742","0.232123","0.199624","0.072481","0.075787","0.186769","0.211877","0.209996","0.080377","0.069966","0.079969","0.183044","0.069414","0.190693","0.214875","0.078222","0.067644","0.074436"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_0_0_1_1_pairwise.cnf","15161771","0.149577","1.02743","0.151372","0.157952","0.158882","0.147368","0.149892","0.152349","0.932293","0.177954","0.158238","0.945243","0.928065","0.147638","0.149094","1.02483","0.154365","0.996817","0.163416","0.937164","0.150712","0.983937","1.01649","0.153955","0.150602","0.967126","0.169518","1.01532","0.925455","0.97217","0.150531","1.0283","0.984141","0.149903","0.168048","0.150808","0.160408","1.00044","0.85","0.964302","0.147982","0.989328","0.171987","0.921541","0.965889","0.147725","0.98207","0.155531","0.938775","0.148436","0.149849","1.03716","1.02239","0.158354","0.171855","0.989156","0.955884","0.156272","0.977214","0.986825","0.985446","0.917491","0.159831","0.168779","0.982991","0.86","0.170463","0.151034","0.913919","0.151525","0.987693","0.149883","1.01836","0.149417","0.17645","0.928668","0.908965","0.157998","0.926157","0.970564","0.149349","0.154303","0.149487","0.985339","0.925202","0.158799","0.160593","0.935486","0.964727","0.978467","0.17113","0.15078","0.172903","0.926332","0.146664","0.944167","1.00724","0.170551","0.146912","0.159836"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_0_0_bdd.cnf","8939949","300.0","300.0","164.462","300.0","20.2577","97.9209","226.425","300.0","93.8159","75.0763","300.0","300.0","300.0","300.0","191.514","95.2857","300.0","208.221","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","73.069","75.8693","300.0","300.0","107.587","122.863","285.751","300.0","63.4974","300.0","126.339","300.0","300.0","180.091","36.8948","300.0","157.105","147.79","173.488","300.0","300.0","74.5419","300.0","300.0","57.6598","53.3037","44.4815","22.0937","68.0036","110.428","300.0","282.383","19.6133","300.0","176.37","300.0","300.0","300.0","300.0","137.426","300.0","300.0","300.0","139.672","25.8465","300.0","84.5049","300.0","300.0","13.9217","300.0","32.2529","300.0","300.0","110.203","103.398","144.293","300.0","300.0","38.9514","300.0","151.761","61.3566","281.935","300.0","37.6029","300.0","300.0","300.0","256.528","300.0","61.5797","118.278","53.425"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_1_pairwise.cnf","1185060","300.0","1.4938","0.820756","5.33536","1.66704","0.810091","0.821228","300.0","1.43286","5.72469","300.0","17.3008","2.64938","300.0","0.842253","7.03908","37.3928","5.17442","10.3535","8.33087","300.0","24.017","300.0","300.0","300.0","300.0","1.36556","0.627005","300.0","0.842064","0.820833","0.8955","5.78217","300.0","2.88584","300.0","0.872103","4.89469","300.0","0.839713","31.5842","300.0","5.2554","0.831061","0.827356","300.0","18.3484","0.568223","300.0","5.71837","7.27161","2.67768","0.866376","0.597457","0.585052","0.880357","300.0","2.0232","5.51466","7.82096","5.69624","1.9919","31.9707","7.87433","300.0","9.61863","8.0913","300.0","300.0","0.893259","3.64503","300.0","3.75139","300.0","19.0641","1.37","3.54604","1.22683","7.26416","300.0","0.81728","0.810487","0.726997","4.45866","300.0","0.912477","23.8037","0.82921","2.10353","1.3267","25.1438","0.824089","2.38123","300.0","0.815852","0.961893","105.706","6.30895","0.689636","1.24616"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_0_1_1_commander.cnf","8476027","0.128617","0.446969","0.126493","0.135219","0.133916","0.125716","0.125683","0.124413","0.362311","0.148698","0.132341","0.350385","0.379224","0.122991","0.128556","0.433659","0.127941","0.408743","0.138111","0.350071","0.126296","0.408168","0.431373","0.124983","0.128309","0.423082","0.148492","0.420087","0.354622","0.387334","0.125826","0.448383","0.421666","0.126674","0.146623","0.12638","0.135458","0.417676","0.39089","0.39414","0.125484","0.396626","0.145684","0.36011","0.395937","0.123653","0.422009","0.128918","0.349723","0.12772","0.125986","0.453182","0.438588","0.135147","0.149824","0.416693","0.391251","0.130917","0.417468","0.408786","0.412005","0.346481","0.13398","0.136186","0.422427","0.399706","0.148485","0.127408","0.345803","0.12215","0.406485","0.123651","0.447706","0.126668","0.145098","0.353487","0.345934","0.134323","0.371103","0.392939","0.124874","0.124244","0.124927","0.4276","0.397292","0.134652","0.135678","0.348867","0.402672","0.406681","0.147743","0.125077","0.148587","0.345445","0.125134","0.351569","0.428619","0.145667","0.125484","0.135241"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_1_0_1_1_pairwise.cnf","5939801","0.118641","0.745613","0.115683","0.122471","0.125873","0.114634","0.116562","0.114525","0.684809","0.132676","0.123075","0.671547","0.69391","0.113744","0.117614","0.738232","0.119405","0.719638","0.125564","0.679576","0.11686","0.737013","0.742537","0.115067","0.117338","0.733065","0.133048","0.727138","0.676878","0.684321","0.116906","0.74321","0.718608","0.116556","0.129154","0.115491","0.124084","0.708943","0.693679","0.704663","0.116787","0.698438","0.131503","0.670408","0.700458","0.114992","0.723591","0.119092","0.677181","0.116734","0.115735","0.740052","0.738387","0.123616","0.133394","0.751867","0.695114","0.121173","0.728499","0.711683","0.703057","0.661305","0.122706","0.123981","0.722713","0.704165","0.130682","0.118812","0.690963","0.113447","0.713021","0.113928","0.73927","0.115966","0.131289","0.674343","0.672249","0.122216","0.689324","0.706349","0.115318","0.115547","0.116408","0.718111","0.705276","0.122581","0.122696","0.676244","0.694319","0.695625","0.13246","0.115009","0.131597","0.664076","0.115397","0.678295","0.706097","0.131901","0.115218","0.121151"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_0_commander.cnf","2159216","300.0","1.01698","1.12109","13.3251","1.12969","0.840491","0.984557","29.7699","5.77679","7.60768","300.0","13.1684","0.953633","300.0","1.20861","0.909091","3.07704","2.52429","16.8385","1.39364","300.0","6.34864","300.0","300.0","300.0","300.0","0.607165","0.322406","221.405","0.945787","0.843464","1.00316","2.29835","300.0","0.884807","300.0","1.02425","1.33645","300.0","0.870089","4.36844","300.0","0.551868","0.853033","0.85308","300.0","6.99477","0.902862","300.0","3.25638","0.801685","0.474801","0.918146","0.27396","0.565907","0.866587","300.0","1.14424","1.11596","6.4746","1.08662","1.50583","1.95926","4.02416","199.353","0.696109","1.15908","300.0","300.0","0.838987","1.61532","300.0","0.82107","56.3598","6.67118","0.380673","2.06401","0.32089","1.83039","300.0","0.84195","0.838329","0.871373","2.63505","35.229","1.04768","47.1149","0.851877","0.318249","0.657948","4.19686","0.840763","0.948227","300.0","0.849991","0.905493","15.5036","1.20671","0.868356","0.519532"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_0_1_bimander.cnf","1343766","300.0","300.0","300.0","300.0","61.3799","160.064","300.0","300.0","214.105","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","178.367","300.0","300.0","220.128","295.418","300.0","300.0","175.974","300.0","238.261","300.0","300.0","282.298","300.0","300.0","300.0","300.0","300.0","300.0","300.0","22.6728","300.0","300.0","300.0","89.8566","97.0606","108.229","155.87","150.576","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","254.653","83.5068","300.0","300.0","300.0","300.0","148.341","300.0","80.4186","300.0","300.0","239.734","180.718","219.818","300.0","300.0","299.711","300.0","236.495","300.0","300.0","300.0","260.122","300.0","300.0","300.0","197.149","300.0","300.0","217.132","67.5121"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_0_0_0_bdd.cnf","4674415","300.0","57.6719","300.0","300.0","5.43909","212.619","300.0","300.0","12.7032","27.2329","300.0","300.0","300.0","300.0","283.785","85.6026","208.909","70.7012","300.0","24.5441","300.0","160.616","300.0","300.0","300.0","300.0","9.16998","11.795","300.0","300.0","300.0","294.092","33.9697","300.0","15.2967","300.0","255.617","197.438","300.0","268.787","267.285","300.0","103.271","87.9659","300.0","300.0","300.0","2.29243","300.0","249.609","10.1404","5.81905","9.67088","7.39608","4.96343","247.328","300.0","39.7761","30.4459","300.0","118.658","99.8147","150.443","300.0","300.0","53.9882","280.264","300.0","300.0","300.0","8.71667","300.0","16.6195","300.0","300.0","2.66749","113.747","5.7917","92.7906","300.0","300.0","195.6","270.84","300.0","300.0","17.173","300.0","300.0","21.8161","10.6812","218.516","11.752","193.684","300.0","300.0","91.148","161.107","98.9982","300.0","4.99815"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_0_0_0_0_commander.cnf","11619522","300.0","132.992","300.0","300.0","9.49655","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","237.011","300.0","299.966","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","247.413","51.6137","300.0","300.0","300.0","300.0","46.1135","300.0","40.098","300.0","159.097","300.0","300.0","300.0","300.0","300.0","267.19","300.0","300.0","300.0","300.0","4.0618","300.0","300.0","33.927","8.44135","20.6961","20.8472","38.294","300.0","300.0","29.5517","86.2349","300.0","167.962","109.218","300.0","300.0","300.0","160.631","300.0","300.0","300.0","300.0","11.0416","300.0","42.4365","300.0","300.0","5.92874","287.37","13.0732","202.445","300.0","300.0","300.0","300.0","300.0","300.0","58.3297","300.0","300.0","52.0536","18.6992","300.0","82.5361","300.0","300.0","300.0","91.5002","300.0","227.901","300.0","22.4185"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_1_1_commander.cnf","7165647","0.042832","0.129437","0.041826","0.044281","0.043225","0.041678","0.042287","0.041465","0.110865","0.047134","0.043793","0.111039","0.113634","0.040909","0.043827","0.13776","0.042308","0.126034","0.04474","0.107787","0.042712","0.123096","0.135798","0.041033","0.042654","0.132896","0.046517","0.140324","0.102878","0.121468","0.045249","0.134847","0.128089","0.040932","0.047786","0.043246","0.044427","0.128217","0.123146","0.125524","0.042245","0.1295","0.047722","0.114514","0.126621","0.041041","0.129184","0.042213","0.109047","0.040561","0.042047","0.13963","0.135382","0.045637","0.048684","0.137065","0.119716","0.043061","0.129765","0.128142","0.125163","0.116818","0.04359","0.0444","0.139378","0.130007","0.048033","0.041298","0.105554","0.041602","0.128169","0.042558","0.137694","0.041482","0.047917","0.11008","0.109095","0.04399","0.11292","0.125224","0.041139","0.041261","0.04163","0.132802","0.121042","0.044629","0.046977","0.108372","0.124361","0.127421","0.048701","0.041299","0.047933","0.105662","0.043033","0.110054","0.120526","0.047837","0.041543","0.045334"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_0_commander.cnf","11814481","300.0","0.755959","0.498277","1.93799","0.417725","0.654812","0.736341","21.7368","0.267953","2.73867","300.0","0.145113","1.74879","94.3205","0.64705","0.275037","0.381654","0.344348","3.08387","0.513995","300.0","0.087489","138.374","201.599","279.462","300.0","0.191922","0.33824","101.641","0.492614","0.475921","0.525056","0.32784","300.0","0.270996","300.0","0.667715","2.33041","300.0","0.560642","0.234588","300.0","0.282922","0.237921","0.39615","183.398","0.397587","0.071652","300.0","0.164813","0.433716","0.810243","0.125405","0.181188","0.17037","0.487697","65.2091","0.089952","0.270654","1.02567","0.539375","0.329512","0.344539","1.00257","39.8287","0.305121","0.174016","300.0","300.0","0.582013","0.496048","111.682","0.234788","34.5525","0.417022","0.18015","0.76437","0.108689","0.518224","300.0","0.681013","0.671764","0.805506","0.907629","110.839","0.091043","1.02594","0.595744","0.197439","0.346621","0.263294","0.208942","1.21408","300.0","4.94899","0.723956","3.25471","0.292412","0.71555","0.16883"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_0_1_1_pairwise.cnf","10709350","0.032053","0.133777","0.033486","0.033385","0.031539","0.031056","0.030938","0.031812","0.121865","0.03587","0.03507","0.123952","0.12538","0.030542","0.030242","0.13763","0.030128","0.129515","0.03557","0.123754","0.030663","0.131468","0.139289","0.030948","0.032329","0.13416","0.034655","0.137631","0.11998","0.126542","0.033164","0.136227","0.137594","0.031412","0.03533","0.032698","0.031965","0.133298","0.128616","0.128317","0.03228","0.132127","0.033484","0.126173","0.1313","0.029895","0.134704","0.033466","0.12398","0.030496","0.032907","0.134664","0.136446","0.032564","0.034473","0.138649","0.128996","0.031654","0.133875","0.13191","0.133784","0.130128","0.033657","0.03325","0.131881","0.13375","0.036625","0.030241","0.123481","0.031983","0.133914","0.030562","0.137441","0.032057","0.034414","0.1261","0.125857","0.031803","0.12619","0.128999","0.031388","0.030144","0.032974","0.143165","0.124023","0.032409","0.035012","0.121167","0.125827","0.130282","0.036238","0.032173","0.036823","0.122398","0.030415","0.125298","0.123096","0.034846","0.030079","0.033597"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_1_0_0_nested.cnf","1249495","300.0","300.0","300.0","300.0","38.681","300.0","300.0","300.0","231.279","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","114.632","300.0","300.0","300.0","300.0","300.0","120.735","300.0","169.976","300.0","202.492","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.8678","300.0","300.0","63.0234","34.1579","300.0","118.465","152.279","300.0","300.0","81.2604","300.0","300.0","300.0","68.9405","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","91.017","300.0","300.0","300.0","300.0","27.7683","300.0","102.052","300.0","300.0","300.0","300.0","300.0","300.0","300.0","103.413","300.0","300.0","300.0","135.162","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","30.3431"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_0_0_1_1_bdd.cnf","13305113","0.042734","0.151307","0.043908","0.050049","0.049222","0.043335","0.046618","0.045651","0.113313","0.051618","0.046848","0.110721","0.116767","0.044655","0.045235","0.175983","0.043206","0.139621","0.048611","0.109984","0.04729","0.142892","0.140056","0.045576","0.04457","0.149052","0.051658","0.135935","0.122427","0.13692","0.046691","0.152944","0.150722","0.043396","0.050741","0.044091","0.049682","0.144076","0.138292","0.137856","0.045975","0.141526","0.052205","0.113164","0.136443","0.045169","0.152896","0.04645","0.108138","0.04415","0.044132","0.146637","0.146453","0.047451","0.052206","0.153845","0.141565","0.046221","0.14656","0.140234","0.138279","0.106851","0.048945","0.049891","0.146569","0.142702","0.051087","0.043722","0.109316","0.0438","0.136613","0.0446","0.151081","0.043745","0.050398","0.109187","0.110065","0.046446","0.114004","0.134989","0.045768","0.043075","0.04562","0.146714","0.13087","0.047576","0.051774","0.106034","0.135197","0.141333","0.052621","0.044087","0.052323","0.107415","0.043059","0.110396","0.150645","0.051267","0.045364","0.048742"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_0_1_1_1_nested.cnf","5854182","0.111741","0.404817","0.116622","0.131282","0.126434","0.115991","0.116174","0.115099","0.328631","0.134808","0.121589","0.323227","0.337143","0.116947","0.115892","0.408313","0.114798","0.374933","0.125758","0.318245","0.119876","0.375038","0.380673","0.11612","0.117024","0.389425","0.136106","0.371326","0.319531","0.362689","0.116811","0.407846","0.427365","0.116082","0.134324","0.118395","0.125146","0.387998","0.362298","0.365788","0.116644","0.36867","0.136972","0.334762","0.360421","0.115791","0.386925","0.118524","0.319556","0.114572","0.11626","0.400465","0.394176","0.123851","0.135635","0.379634","0.368548","0.118098","0.386925","0.372859","0.373996","0.311773","0.123696","0.125612","0.389666","0.375148","0.1354","0.115853","0.314605","0.115735","0.361503","0.114891","0.40641","0.116045","0.133976","0.324509","0.322831","0.12158","0.340886","0.362045","0.118502","0.114698","0.115911","0.398375","0.348959","0.123077","0.130814","0.316969","0.362547","0.357354","0.135907","0.117147","0.135504","0.321761","0.116749","0.325198","0.395288","0.135281","0.119256","0.122409"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_1_0_0_bdd.cnf","2748983","300.0","300.0","300.0","300.0","59.9648","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","279.413","300.0","300.0","300.0","300.0","300.0","177.368","300.0","211.58","300.0","186.1","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","24.1499","300.0","300.0","300.0","70.0107","300.0","244.818","234.156","300.0","300.0","105.943","300.0","300.0","300.0","74.8526","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","75.7095","300.0","300.0","300.0","300.0","42.8041","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","301.0","300.0","300.0","300.0","127.371","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","104.753"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_0_0_0_1_bimander.cnf","6976706","300.0","247.976","300.0","300.0","35.1663","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","160.943","108.354","300.0","300.0","300.0","300.0","300.0","300.0","212.732","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","22.5209","300.0","300.0","64.9608","44.4549","300.0","97.507","41.8467","300.0","300.0","166.088","300.0","300.0","300.0","61.5535","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","32.6669","300.0","103.656","300.0","300.0","15.2176","300.0","44.1685","300.0","300.0","300.0","300.0","300.0","300.0","300.0","121.213","300.0","300.0","300.0","73.3204","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","24.8433"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_1_0_0_commander.cnf","11120120","300.0","300.0","300.0","300.0","61.2265","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","116.355","230.651","300.0","300.0","300.0","300.0","150.419","300.0","150.823","300.0","168.794","300.0","300.0","300.0","78.8533","300.0","300.0","300.0","300.0","300.0","300.0","20.2876","300.0","300.0","64.62","71.3089","159.285","166.792","231.519","300.0","300.0","107.182","300.0","300.0","300.0","85.7105","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","84.5533","300.0","300.0","300.0","300.0","26.1256","300.0","74.2379","300.0","300.0","300.0","300.0","300.0","300.0","300.0","151.153","300.0","300.0","300.0","117.023","300.0","300.0","300.0","300.0","300.0","225.462","300.0","300.0","300.0","50.4106"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_1_0_1_1_nested.cnf","12047482","0.077947","0.276337","0.078144","0.084139","0.085063","0.077862","0.081924","0.07726","0.221516","0.092114","0.083749","0.21635","0.228618","0.077546","0.081211","0.273222","0.079183","0.253761","0.085517","0.211105","0.079106","0.250927","0.27137","0.078823","0.078942","0.25589","0.090461","0.25058","0.232949","0.241189","0.080623","0.27745","0.258541","0.078983","0.091779","0.078418","0.08597","0.261683","0.239476","0.24462","0.078721","0.25026","0.093069","0.230225","0.246739","0.07809","0.265472","0.082053","0.215155","0.077987","0.079189","0.275155","0.26444","0.082999","0.092117","0.278576","0.244062","0.083273","0.256764","0.25176","0.261241","0.215206","0.086809","0.083467","0.260695","0.257179","0.092164","0.080091","0.215685","0.078125","0.255966","0.078383","0.279708","0.079778","0.091915","0.224294","0.220014","0.082725","0.230403","0.240664","0.077913","0.080135","0.078678","0.264671","0.247981","0.084698","0.084972","0.216604","0.254029","0.252494","0.092908","0.07806","0.093739","0.21569","0.081381","0.22104","0.264414","0.09224","0.077229","0.08481"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_1_1_bimander.cnf","15917922","0.034952","0.115413","0.034749","0.037026","0.037317","0.035137","0.03448","0.033796","0.093884","0.039854","0.036045","0.091235","0.096784","0.033963","0.034623","0.121975","0.034983","0.106712","0.037339","0.093756","0.035204","0.103411","0.118192","0.034989","0.035002","0.102704","0.040524","0.107445","0.095643","0.101279","0.035667","0.112645","0.105453","0.03578","0.039741","0.034699","0.037578","0.108445","0.099203","0.102545","0.034417","0.105402","0.039822","0.096446","0.102317","0.036903","0.114546","0.037929","0.091827","0.035707","0.036045","0.116556","0.115619","0.036715","0.039931","0.112917","0.102036","0.03587","0.105595","0.10624","0.114","0.089807","0.036995","0.039032","0.107748","0.106543","0.040575","0.036826","0.09194","0.034181","0.105908","0.034829","0.114252","0.035361","0.040448","0.094944","0.094234","0.037547","0.102942","0.100524","0.034681","0.034566","0.034117","0.117712","0.101767","0.037218","0.038573","0.091627","0.105024","0.104802","0.040065","0.036206","0.040436","0.090795","0.03565","0.095089","0.113505","0.040383","0.033556","0.036375"


==> raw_data/heatmaps/new_heatmaps/random_confs_cssc/queens/validationObjectiveMatrix-cli-1-walltime-TRAIN.csv <==
"Problem Instance","Seed","Objective of validation config #1","Objective of validation config #2","Objective of validation config #3","Objective of validation config #4","Objective of validation config #5","Objective of validation config #6","Objective of validation config #7","Objective of validation config #8","Objective of validation config #9","Objective of validation config #10","Objective of validation config #11","Objective of validation config #12","Objective of validation config #13","Objective of validation config #14","Objective of validation config #15","Objective of validation config #16","Objective of validation config #17","Objective of validation config #18","Objective of validation config #19","Objective of validation config #20","Objective of validation config #21","Objective of validation config #22","Objective of validation config #23","Objective of validation config #24","Objective of validation config #25","Objective of validation config #26","Objective of validation config #27","Objective of validation config #28","Objective of validation config #29","Objective of validation config #30","Objective of validation config #31","Objective of validation config #32","Objective of validation config #33","Objective of validation config #34","Objective of validation config #35","Objective of validation config #36","Objective of validation config #37","Objective of validation config #38","Objective of validation config #39","Objective of validation config #40","Objective of validation config #41","Objective of validation config #42","Objective of validation config #43","Objective of validation config #44","Objective of validation config #45","Objective of validation config #46","Objective of validation config #47","Objective of validation config #48","Objective of validation config #49","Objective of validation config #50","Objective of validation config #51","Objective of validation config #52","Objective of validation config #53","Objective of validation config #54","Objective of validation config #55","Objective of validation config #56","Objective of validation config #57","Objective of validation config #58","Objective of validation config #59","Objective of validation config #60","Objective of validation config #61","Objective of validation config #62","Objective of validation config #63","Objective of validation config #64","Objective of validation config #65","Objective of validation config #66","Objective of validation config #67","Objective of validation config #68","Objective of validation config #69","Objective of validation config #70","Objective of validation config #71","Objective of validation config #72","Objective of validation config #73","Objective of validation config #74","Objective of validation config #75","Objective of validation config #76","Objective of validation config #77","Objective of validation config #78","Objective of validation config #79","Objective of validation config #80","Objective of validation config #81","Objective of validation config #82","Objective of validation config #83","Objective of validation config #84","Objective of validation config #85","Objective of validation config #86","Objective of validation config #87","Objective of validation config #88","Objective of validation config #89","Objective of validation config #90","Objective of validation config #91","Objective of validation config #92","Objective of validation config #93","Objective of validation config #94","Objective of validation config #95","Objective of validation config #96","Objective of validation config #97","Objective of validation config #98","Objective of validation config #99","Objective of validation config #100"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_1_0_0_commander.cnf","8835615","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_1_1_1_bdd.cnf","962151","0.082994","0.319075","0.086881","0.091092","0.091635","0.084691","0.085413","0.084058","0.225293","0.100548","0.090308","0.219472","0.231208","0.081838","0.085237","0.298818","0.084693","0.289989","0.092917","0.214885","0.08302","0.301079","0.304563","0.084293","0.086312","0.289582","0.097832","0.272408","0.246168","0.271236","0.084643","0.311267","0.301658","0.088576","0.099475","0.08493","0.092208","0.286421","0.268732","0.281368","0.08455","0.28452","0.100105","0.224173","0.278287","0.08311","0.307245","0.087751","0.212851","0.085188","0.086025","0.320184","0.310578","0.090642","0.099198","0.31289","0.28484","0.088615","0.297621","0.287254","0.296391","0.215551","0.090894","0.090091","0.287768","0.29092","0.099571","0.085319","0.218851","0.083863","0.28059","0.084476","0.30788","0.08531","0.099376","0.220727","0.216926","0.089253","0.230599","0.278638","0.083757","0.084222","0.084482","0.298277","0.266932","0.090998","0.091701","0.211079","0.272547","0.268001","0.099043","0.085423","0.10022","0.215466","0.085459","0.220999","0.305693","0.098532","0.08244","0.0891"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_0_pairwise.cnf","3282095","300.0","2.2753","9.99002","17.7502","1.15866","4.12756","9.43546","300.624","2.72363","3.61635","284.101","5.01258","27.2111","300.0","6.92106","7.09953","5.44877","26.7595","8.57694","3.31575","300.0","4.17749","300.0","300.0","300.0","261.103","95.3301","0.706023","300.0","7.68371","7.1805","7.54","4.80412","300.0","0.852472","300.0","11.7006","29.818","300.0","7.5562","14.899","300.0","2.22133","2.62818","6.81144","300.0","5.19329","0.204688","300.0","3.30767","2.43818","7.70601","0.380259","0.834526","2.385","7.19957","300.0","0.672229","1.97937","9.4387","3.79082","7.42342","27.4535","11.8167","245.94","2.77748","187.022","300.0","300.0","7.24814","2.03406","300.0","1.55652","300.0","9.06034","0.519768","4.09048","1.27293","1.91719","300.0","4.83658","6.65272","3.77286","8.07504","126.321","4.40297","16.0527","4.59466","1.62591","1.3496","5.67053","0.542742","13.3021","300.0","300.0","7.0348","300.0","2.18012","7.93731","3.92086"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_1_pairwise.cnf","7582403","9.60628","4.57056","0.592348","1.73938","1.59288","0.78363","0.596338","3.38777","4.83261","5.16832","41.655","0.278996","6.16724","2.63587","0.673601","2.68438","2.15151","300.0","3.97735","1.03104","15.057","2.38294","1.4737","4.68509","3.42687","36.9906","301.0","18.6072","0.998812","0.39275","0.83026","0.700813","1.1064","35.6359","1.79415","62.2758","1.01464","2.19483","300.0","0.786993","2.34475","62.9172","0.89737","3.55943","0.61861","2.88494","7.27329","6.56762","9.63212","5.31336","1.06517","3.25932","0.344923","67.2173","62.7568","0.703989","4.59634","0.276062","1.77473","1.03323","1.21208","0.40421","6.0289","1.30414","0.767982","3.55929","13.3425","86.1457","5.48848","0.546467","1.24343","0.679878","0.989117","3.30826","2.95539","4.60716","0.933343","4.04889","6.7494","64.3872","0.694542","0.725528","0.837022","1.12594","19.5155","101.62","7.49134","0.509751","0.919581","20.228","5.20592","0.40834","2.10154","300.0","1.72374","1.45234","2.30024","0.91046","0.840095","2.01476"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_1_1_commander.cnf","15570933","0.034218","0.107613","0.036769","0.03749","0.036662","0.034462","0.036613","0.033868","0.09526","0.039974","0.03634","0.089987","0.096208","0.034799","0.03413","0.116383","0.034371","0.106102","0.037701","0.088729","0.037555","0.104331","0.110254","0.034264","0.037959","0.111904","0.040292","0.108868","0.092728","0.098472","0.033931","0.114362","0.110378","0.037587","0.041351","0.034846","0.037472","0.104102","0.099849","0.09747","0.03385","0.104819","0.039787","0.090108","0.10242","0.034682","0.115999","0.035689","0.09077","0.034655","0.036086","0.114963","0.113391","0.036693","0.041236","0.112505","0.102858","0.036016","0.10685","0.106687","0.108705","0.094066","0.036882","0.03813","0.107334","0.097969","0.039618","0.034703","0.092283","0.037739","0.107683","0.035929","0.109925","0.035439","0.040873","0.090716","0.092357","0.036208","0.095749","0.100014","0.037151","0.035653","0.034051","0.119455","0.10221","0.036476","0.038163","0.088174","0.103281","0.101673","0.040318","0.03429","0.03959","0.091028","0.035881","0.094648","0.11082","0.039951","0.035172","0.037489"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_1_1_2product.cnf","13977824","0.040844","0.122495","0.040839","0.043253","0.042568","0.039951","0.04173","0.040731","0.105333","0.045774","0.04262","0.097601","0.104808","0.03894","0.03964","0.131176","0.039352","0.114263","0.044052","0.096931","0.041997","0.113202","0.120859","0.039041","0.042559","0.119064","0.046404","0.117912","0.099919","0.107888","0.041477","0.124814","0.120001","0.040193","0.046789","0.041512","0.044178","0.117975","0.1091","0.105549","0.039245","0.113664","0.04876","0.100817","0.111747","0.042463","0.12727","0.042328","0.098834","0.041492","0.039616","0.129345","0.124509","0.042868","0.047568","0.120886","0.110826","0.042547","0.117487","0.11497","0.114834","0.09814","0.042418","0.04585","0.119772","0.107925","0.046674","0.040365","0.099302","0.042678","0.113435","0.041878","0.123125","0.040258","0.046484","0.098878","0.100365","0.041848","0.102144","0.11016","0.040749","0.041109","0.039921","0.122301","0.109884","0.044441","0.042654","0.097622","0.11265","0.109851","0.045721","0.039656","0.046036","0.096827","0.041081","0.101248","0.122097","0.046816","0.042156","0.042673"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_1_1_0_0_bdd.cnf","983045","300.0","59.6321","300.0","300.0","4.82115","300.0","300.0","300.0","9.91613","209.572","300.0","7.12262","300.0","300.0","300.0","18.4049","28.5428","21.2792","292.088","203.129","300.0","6.05311","300.0","300.0","300.0","300.0","10.1357","22.5721","300.0","300.0","300.0","300.0","8.09485","300.0","28.4957","300.0","73.1687","300.0","300.0","300.0","36.7574","300.0","72.0872","66.002","300.0","300.0","216.583","1.42932","300.0","75.8276","19.3277","3.32768","19.6163","9.97096","6.83982","300.0","300.0","3.59373","26.7781","300.0","203.526","11.8528","66.9926","300.0","300.0","83.8929","99.8868","300.0","300.0","300.0","14.3444","300.0","12.3615","300.0","300.0","4.1129","53.4425","6.47584","74.271","300.0","300.0","300.0","300.0","300.0","300.0","5.21967","100.008","300.0","33.7996","6.56725","120.695","15.9257","300.0","300.0","300.0","36.498","144.903","50.9218","300.0","23.0725"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_1_nested.cnf","5940124","300.0","1.12436","1.12116","3.9133","1.53971","0.964879","1.16516","102.584","7.82483","10.0019","300.0","11.4044","1.45919","300.0","1.01932","3.34757","17.0353","2.31007","17.967","5.83455","300.0","20.9966","300.0","300.0","300.0","300.0","1.15129","0.460627","300.0","0.964778","1.14007","0.989901","3.37945","300.0","1.99436","300.0","1.03454","2.71033","300.0","0.978171","14.6907","300.0","3.39116","1.00326","0.957936","300.0","11.8831","0.273221","300.0","8.40462","4.23249","1.3282","1.00118","0.424474","0.63406","1.02582","300.0","1.33344","5.25202","9.37013","4.8995","2.40018","50.9923","6.52523","272.381","3.15381","2.05709","300.0","300.0","1.18732","1.6688","300.0","1.47197","300.0","15.6838","0.535362","2.13108","0.96385","5.31488","300.0","0.9862","0.965789","1.0056","6.59233","300.0","1.12983","77.7091","0.964739","0.862173","1.22357","17.8925","1.03499","1.50861","300.0","0.962616","1.33748","14.0198","3.46194","0.984307","1.0595"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_0_1_1_1_bdd.cnf","9571042","0.091386","0.330791","0.092786","0.096999","0.097052","0.089964","0.090236","0.090439","0.238739","0.106089","0.093842","0.233708","0.252427","0.087557","0.088421","0.322786","0.090294","0.309833","0.098517","0.231497","0.093574","0.300155","0.32407","0.089199","0.092537","0.318188","0.105559","0.322797","0.250141","0.289315","0.090091","0.336177","0.319985","0.091499","0.108151","0.088701","0.097991","0.323012","0.290334","0.286893","0.092765","0.304643","0.11166","0.241015","0.287307","0.088659","0.305654","0.094401","0.227125","0.090002","0.089867","0.345853","0.328308","0.096979","0.106085","0.322496","0.301981","0.093019","0.317072","0.309895","0.305374","0.230604","0.096158","0.101469","0.321288","0.29013","0.10405","0.090147","0.23258","0.09157","0.305649","0.088863","0.338185","0.089583","0.105217","0.233923","0.229479","0.094343","0.240505","0.297194","0.089241","0.091169","0.090738","0.325075","0.290784","0.100191","0.096619","0.224445","0.325331","0.298664","0.106291","0.089513","0.10489","0.225771","0.089773","0.234176","0.329825","0.106467","0.089167","0.096191"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_0_1_1_2product.cnf","5586992","0.068341","0.224091","0.071623","0.075918","0.073872","0.068317","0.068019","0.067474","0.176615","0.079826","0.075236","0.173411","0.184353","0.065787","0.06914","0.215137","0.070254","0.202365","0.075342","0.171261","0.06794","0.198745","0.212926","0.068082","0.069942","0.207711","0.080765","0.20751","0.166639","0.196967","0.067927","0.223409","0.21602","0.070839","0.082592","0.06802","0.074614","0.215662","0.192653","0.192197","0.067944","0.199278","0.088409","0.179188","0.19244","0.0686","0.203489","0.070759","0.171317","0.06984","0.069784","0.224851","0.218904","0.07417","0.07929","0.218159","0.196","0.069498","0.207546","0.203023","0.204562","0.171893","0.073269","0.077953","0.212664","0.195248","0.079879","0.070007","0.171891","0.068495","0.201251","0.068567","0.224004","0.068563","0.079029","0.175583","0.17624","0.073851","0.180105","0.197481","0.067663","0.069084","0.068249","0.214796","0.193269","0.075589","0.073142","0.169191","0.211188","0.197663","0.079983","0.068454","0.080334","0.168503","0.069229","0.17647","0.215254","0.07972","0.068601","0.073994"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_1_0_0_pairwise.cnf","15846408","300.0","115.978","300.0","300.0","12.1008","300.0","300.0","300.0","183.479","123.241","300.0","127.309","300.0","300.0","300.0","211.522","220.594","119.28","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","9.67233","196.971","300.0","300.0","300.0","300.0","39.44","300.0","106.851","300.0","80.4753","300.0","300.0","300.0","138.184","300.0","300.0","300.0","300.0","300.0","300.0","7.66515","300.0","300.0","19.7769","9.69443","87.0052","46.6762","35.1556","300.0","300.0","12.8945","300.0","300.0","300.0","56.5489","258.177","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.3406","300.0","192.575","300.0","300.0","9.37279","159.403","45.7094","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.2976","300.0","300.0","300.0","9.51892","300.0","83.2866","300.0","300.0","300.0","56.9224","87.0345","300.0","300.0","6.68499"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_0_1_pairwise.cnf","8829304","300.0","300.0","300.0","300.0","68.4509","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","288.818","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","269.892","300.0","300.0","300.0","177.326","115.789","92.7203","137.181","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","139.736","300.0","300.0","300.0","300.0","162.619","300.0","107.8","300.0","300.0","272.607","300.0","300.0","300.0","300.0","284.168","300.0","300.0","300.0","300.0","300.0","164.823","300.0","300.0","300.0","300.0","300.0","300.0","300.0","110.704"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_0_0_1_pairwise.cnf","14377664","300.0","4.7295","9.78338","19.0268","72.0866","13.0057","7.30666","101.577","300.0","87.5725","244.902","0.931401","20.5205","190.808","5.05427","300.0","300.0","300.0","15.0441","274.154","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","5.5809","13.2478","13.7238","4.0145","300.0","172.488","300.0","9.03343","27.1145","300.0","301.0","300.0","300.0","31.0846","300.0","11.1206","300.0","100.78","10.4712","300.0","300.0","136.457","300.0","24.0306","300.0","122.366","7.31025","300.0","0.584178","103.167","10.7003","53.2269","3.72597","300.0","7.46962","43.3815","300.0","166.513","300.0","300.0","6.73035","56.2923","300.0","6.98448","300.0","32.5795","5.387","2.7322","119.235","13.0256","300.0","6.721","7.0032","10.1667","5.47502","300.0","300.0","33.1807","9.82331","65.8322","30.8259","128.404","300.0","17.9309","300.0","300.0","9.59944","300.0","40.5249","10.3909","122.454"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_1_1_0_0_nested.cnf","13617681","300.0","0.531339","0.151806","7.88581","0.752518","0.150751","0.156746","16.0287","0.429097","7.71484","59.8054","0.954011","0.833292","300.0","0.196457","1.44564","0.451522","0.331083","5.99744","2.41403","300.0","0.234065","300.0","300.0","300.0","184.952","1.8455","0.37383","211.955","0.158668","0.149539","0.169543","0.390615","300.0","0.859699","140.011","0.170088","2.59142","300.0","0.157158","0.211885","139.644","2.43809","0.158774","0.158471","300.0","0.697861","0.14125","300.0","0.431757","0.343863","1.4161","0.174056","0.219386","0.37125","0.169292","300.0","0.137491","0.43167","2.17656","0.824197","0.338829","0.910029","1.49467","181.866","0.67588","2.88098","300.0","300.0","0.152045","0.793856","300.0","1.00904","24.8821","1.08655","0.166672","0.999774","2.41124","1.407","80.6469","0.148329","0.148727","0.15085","0.577981","11.6704","0.180778","7.08672","0.158325","0.329092","0.180851","0.422849","0.149237","1.30562","300.0","0.152356","0.181225","3.16298","0.704582","0.151664","3.80784"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_1_0_0_2product.cnf","6322012","300.0","300.0","300.0","300.0","120.234","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","249.565","300.0","300.0","300.0","300.0","300.0","300.0","300.0","279.045","300.0","235.73","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","96.8606","300.0","300.0","153.392","67.4614","300.0","300.0","300.0","300.0","300.0","160.9","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","177.769","300.0","300.0","300.0","300.0","70.2791","300.0","288.211","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","57.7153"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_1_1_pairwise.cnf","12197986","0.047786","0.267451","0.050347","0.054059","0.0545","0.04872","0.049632","0.048141","0.238751","0.058929","0.052703","0.237339","0.255966","0.047943","0.051487","0.278427","0.049526","0.255583","0.055184","0.235597","0.049851","0.251202","0.251754","0.050571","0.051061","0.260364","0.057032","0.255458","0.226021","0.245813","0.04877","0.258556","0.263133","0.050253","0.057423","0.049694","0.054985","0.253211","0.242791","0.240271","0.051964","0.250212","0.056981","0.239603","0.252809","0.049429","0.263368","0.053265","0.236056","0.052118","0.051382","0.268253","0.265361","0.051877","0.058575","0.261803","0.241158","0.050405","0.251954","0.245714","0.244506","0.237136","0.055622","0.052387","0.252032","0.243076","0.056928","0.052136","0.238678","0.050729","0.246544","0.050155","0.262273","0.051472","0.058494","0.234941","0.235974","0.051952","0.239738","0.251246","0.050878","0.049278","0.051275","0.254644","0.234116","0.052072","0.052569","0.229017","0.252134","0.251062","0.056126","0.048912","0.057471","0.234643","0.052334","0.237835","0.26175","0.055386","0.052411","0.052276"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_0_0_1_1_bimander.cnf","8838416","0.093129","0.328968","0.095632","0.10071","0.101017","0.092213","0.095984","0.092174","0.258908","0.111093","0.098105","0.261902","0.267647","0.090357","0.092574","0.327558","0.091564","0.300925","0.101063","0.258055","0.093674","0.298302","0.316623","0.093698","0.096952","0.311323","0.111144","0.309121","0.253295","0.290048","0.093452","0.324538","0.32173","0.095036","0.110561","0.092777","0.10162","0.313994","0.288984","0.282411","0.093263","0.299144","0.108233","0.269871","0.292308","0.091111","0.308397","0.097917","0.255755","0.095212","0.092765","0.334012","0.327063","0.100213","0.112512","0.316999","0.287201","0.096031","0.306556","0.292466","0.308463","0.261112","0.101759","0.099552","0.313937","0.288691","0.110318","0.095252","0.2579","0.09514","0.293812","0.094353","0.327105","0.094217","0.110582","0.26001","0.258154","0.098842","0.272308","0.291739","0.09471","0.097181","0.09203","0.30618","0.285112","0.101319","0.099037","0.258712","0.297139","0.289003","0.108128","0.094203","0.111192","0.256795","0.095819","0.262933","0.319918","0.107603","0.09681","0.101585"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_0_commander.cnf","15638539","300.0","300.0","300.0","300.0","53.2925","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","220.877","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","47.1504","300.0","300.0","241.843","69.053","300.0","172.71","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","73.4895","300.0","300.0","300.0","300.0","17.8573","300.0","88.1682","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","157.147"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_0_0_1_nested.cnf","1997841","0.525861","5.0035","0.504459","0.643268","0.694733","0.322061","0.682942","1.19962","0.515386","2.42783","4.89073","0.154502","1.54559","0.354474","0.455591","0.388678","0.331948","10.9434","3.99038","0.262121","1.80017","0.441908","0.133163","0.352633","0.249997","4.31569","0.790861","1.13795","0.155819","0.685621","0.409977","0.463085","1.69213","4.02319","0.283678","3.86587","0.338501","1.05848","300.0","0.582264","0.311868","4.32524","0.24614","0.465736","0.429897","0.258887","0.763964","25.0406","0.533643","0.468531","0.229404","0.592675","0.963933","4.21012","51.2013","0.302205","0.363156","0.164576","0.316125","0.546828","0.255129","1.19499","0.801364","0.623032","0.163316","0.342971","0.870247","11.0698","0.334256","0.278473","0.214443","0.143383","0.654697","1.07662","2.92203","0.540603","0.483821","0.436719","0.868418","4.48752","0.41045","0.404341","0.423218","0.801603","3.98149","4.72465","10.049","0.369143","0.220745","1.12458","0.716291","0.210661","1.86698","300.0","0.405669","0.489468","0.352248","0.194828","0.379486","0.463837"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_1_1_nested.cnf","477223","0.039181","0.132523","0.042211","0.04257","0.042766","0.039746","0.040314","0.039161","0.110202","0.046814","0.04132","0.105781","0.110354","0.039916","0.039318","0.135221","0.041176","0.122738","0.043237","0.104838","0.040643","0.120502","0.128213","0.039187","0.043051","0.131873","0.048785","0.110393","0.101794","0.113869","0.042137","0.133846","0.127825","0.040328","0.046572","0.03981","0.042989","0.135036","0.11473","0.110189","0.041558","0.119097","0.046719","0.110968","0.116578","0.040944","0.12857","0.041321","0.101604","0.040771","0.04384","0.135901","0.125029","0.04468","0.045968","0.130069","0.116359","0.040851","0.123293","0.111628","0.125268","0.103329","0.043036","0.044383","0.123","0.111494","0.048201","0.041526","0.105683","0.040415","0.12464","0.039796","0.129357","0.040716","0.046829","0.108539","0.101488","0.042434","0.109259","0.117621","0.040398","0.041157","0.039355","0.131494","0.113676","0.043831","0.043811","0.10262","0.11585","0.11827","0.046709","0.0416","0.046446","0.104164","0.040695","0.10641","0.128266","0.046272","0.040325","0.043449"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_0_1_1_1_pairwise.cnf","8289389","0.053443","0.294936","0.055451","0.057994","0.05735","0.053392","0.054065","0.053794","0.280903","0.061981","0.059782","0.266137","0.270146","0.053119","0.054021","0.305925","0.054285","0.285098","0.059942","0.266963","0.054688","0.281979","0.288321","0.054352","0.055906","0.299965","0.062396","0.27866","0.265068","0.271617","0.055776","0.293242","0.290288","0.054915","0.062376","0.054385","0.059935","0.301638","0.272637","0.267302","0.054413","0.281104","0.061352","0.265001","0.277204","0.053956","0.291971","0.058021","0.264785","0.056212","0.057257","0.298482","0.285013","0.059639","0.061207","0.297418","0.277547","0.056462","0.2864","0.283293","0.27889","0.264244","0.05814","0.056444","0.28273","0.267502","0.062273","0.057581","0.263288","0.054183","0.286231","0.054868","0.290738","0.053807","0.061771","0.266635","0.266894","0.056407","0.271908","0.277919","0.056389","0.05702","0.054703","0.284937","0.271682","0.060859","0.057444","0.264823","0.278774","0.278366","0.059723","0.054992","0.062855","0.263097","0.054328","0.267276","0.288253","0.062426","0.054221","0.056548"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_1_1_0_0_bimander.cnf","2730790","300.0","44.7259","300.0","300.0","3.33552","300.0","300.0","300.0","55.6025","44.3142","300.0","12.9928","300.0","300.0","300.0","28.9265","30.8214","44.4188","269.586","32.3195","300.0","34.5551","300.0","300.0","300.0","300.0","3.89699","11.4349","300.0","300.0","300.0","300.0","19.3789","300.0","17.1964","300.0","99.918","300.0","300.0","300.0","22.6252","300.0","300.0","64.3381","300.0","300.0","173.127","1.47501","300.0","8.38773","3.80565","2.7115","11.4502","6.13909","8.03344","300.0","300.0","3.51466","52.7536","300.0","146.035","14.0323","41.9263","300.0","300.0","85.13","101.042","300.0","300.0","300.0","10.3758","300.0","25.9379","300.0","300.0","4.74621","71.3531","6.95344","71.5425","300.0","300.0","300.0","300.0","276.202","300.0","2.50073","39.8605","300.0","47.7155","6.07803","102.455","17.6895","300.0","300.0","300.0","31.23","46.692","99.5189","300.0","10.204"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_1_1_2product.cnf","7548733","0.042584","0.127737","0.042527","0.043349","0.043137","0.041198","0.040991","0.041263","0.100295","0.047019","0.042323","0.100547","0.104362","0.040348","0.039365","0.132485","0.039952","0.117216","0.044234","0.099858","0.041033","0.11151","0.121041","0.039984","0.040475","0.119697","0.048648","0.114273","0.098749","0.107784","0.039631","0.124597","0.122849","0.044276","0.047528","0.039957","0.043779","0.12044","0.109067","0.109934","0.039298","0.110082","0.046396","0.10285","0.111424","0.039048","0.121068","0.042493","0.099019","0.042265","0.042764","0.127568","0.124617","0.043982","0.049482","0.122742","0.113837","0.04308","0.117756","0.115168","0.114063","0.096518","0.042735","0.044811","0.112893","0.115078","0.047092","0.041052","0.097403","0.039852","0.11351","0.040712","0.123937","0.040307","0.045269","0.101929","0.097549","0.045562","0.10185","0.112261","0.041111","0.041789","0.039323","0.11841","0.10812","0.044201","0.044121","0.095918","0.112969","0.10787","0.045457","0.040231","0.047471","0.095893","0.040299","0.098262","0.121728","0.046124","0.041039","0.042431"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_0_bimander.cnf","16100032","300.0","2.61064","1.43267","1.79509","0.428868","1.11532","0.844914","16.3884","0.643276","1.99462","294.244","0.336152","2.02419","39.2468","0.730896","11.4115","0.744085","12.941","2.12197","1.20025","300.0","0.755954","300.635","90.9552","300.0","300.0","8.3153","0.255383","53.9506","0.858524","0.971258","1.05062","0.6657","300.0","0.336313","300.0","1.56168","3.03844","300.0","1.0998","0.69731","300.0","0.354912","0.367262","1.51259","300.0","0.624395","0.047328","300.0","0.624377","0.493508","2.94634","0.148844","0.331121","1.22716","1.42695","235.027","0.118837","0.433691","1.64855","0.673317","1.31436","2.94712","1.38414","36.7903","0.530311","15.2488","300.0","300.0","1.24013","0.592156","171.774","0.428073","41.4196","0.574688","0.199238","1.33775","0.479867","0.97999","300.0","0.959194","0.964023","0.870097","1.86779","33.3992","0.632","9.91147","1.24574","0.366532","0.995405","0.546515","0.242759","2.06374","300.0","4.32563","0.858213","27.7769","0.456059","0.680935","0.668525"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_0_nested.cnf","11261620","300.0","201.843","187.095","300.0","6.10193","165.754","300.0","300.0","7.72206","43.6157","300.0","300.0","300.0","300.0","158.516","28.6011","292.851","46.8505","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","17.4244","13.5601","300.0","300.0","262.636","176.078","70.0125","300.0","40.6744","300.0","118.95","178.226","300.0","179.545","300.0","300.0","16.3355","70.0593","174.176","300.0","251.155","8.79027","300.0","300.0","13.5379","5.64086","11.1611","6.46081","9.85409","120.951","300.0","40.1381","49.2258","300.0","15.1844","236.439","181.985","300.0","300.0","17.5912","300.0","300.0","300.0","115.988","11.3604","300.0","23.288","300.0","300.0","10.1623","172.906","16.2515","41.5896","300.0","249.674","88.2238","161.58","300.0","300.0","17.32","300.0","216.847","22.1238","36.1267","300.0","10.5962","97.2595","300.0","300.0","120.137","122.65","30.4888","140.958","6.77178"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_1_1_1_2product.cnf","8630187","0.029181","0.086948","0.029953","0.029894","0.029928","0.027612","0.028028","0.027088","0.069967","0.032748","0.029674","0.066277","0.071129","0.027314","0.028572","0.091218","0.030985","0.079131","0.030073","0.065902","0.029092","0.077075","0.08084","0.028809","0.028635","0.081684","0.032695","0.082152","0.068558","0.073894","0.029986","0.086334","0.081269","0.028362","0.034176","0.028259","0.030191","0.084459","0.074337","0.076744","0.028762","0.076533","0.03349","0.071832","0.075393","0.027764","0.083938","0.028341","0.067869","0.028343","0.030032","0.085214","0.084449","0.030417","0.033737","0.081422","0.076183","0.030912","0.078825","0.076905","0.085198","0.068224","0.030598","0.032102","0.080324","0.074311","0.0326","0.027981","0.066954","0.028185","0.080712","0.028471","0.086609","0.028373","0.032232","0.06795","0.069785","0.02954","0.070013","0.077121","0.027894","0.02777","0.028254","0.087846","0.071722","0.030438","0.031991","0.06677","0.078116","0.075259","0.034057","0.027493","0.033371","0.068389","0.028735","0.067339","0.083739","0.034578","0.0286","0.030807"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_0_0_0_commander.cnf","9961631","300.0","60.8435","11.1246","43.6229","0.883895","5.72244","21.5209","300.0","4.05158","5.20736","300.0","0.825327","30.5638","300.0","8.02859","6.1914","1.39687","2.37673","18.886","4.65343","300.0","0.941334","300.0","300.0","300.0","300.0","1.19116","1.23913","300.0","6.48816","13.6666","12.9707","1.38172","300.0","1.07862","300.0","13.5457","23.5996","300.0","6.9435","3.90774","300.0","2.25719","3.30669","5.38679","300.0","3.48432","0.161352","300.0","3.47091","2.27374","2.3939","1.44627","1.43863","0.745028","6.81478","300.0","0.338868","1.98571","21.3379","4.23984","1.02223","6.10715","23.4538","300.0","2.88429","3.01951","300.0","300.0","17.4465","1.81192","300.0","1.62531","300.0","15.9265","0.477985","4.00188","0.436417","7.4219","300.0","4.75586","7.20055","12.5435","10.2109","300.0","0.804886","7.3288","14.4358","2.96354","0.818333","3.26077","1.85665","12.2613","300.0","300.0","15.385","14.1588","2.6727","15.1056","0.54471"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_0_0_0_0_pairwise.cnf","5069557","300.0","14.8576","300.0","300.0","3.57617","300.0","300.0","300.0","28.0214","22.1904","300.0","214.053","300.0","300.0","300.0","48.2332","210.927","66.6399","208.52","34.0803","300.0","229.249","300.0","300.0","300.0","300.0","10.0881","15.735","300.0","300.0","300.0","300.0","31.0988","300.0","14.2889","300.0","111.368","150.835","300.0","300.0","300.0","300.0","100.624","136.598","300.0","300.0","300.0","2.47849","300.0","115.64","6.9638","7.62318","7.56806","7.46819","4.14274","300.0","300.0","18.2039","103.476","300.0","149.1","15.4489","275.119","300.0","300.0","83.0373","300.0","300.0","300.0","300.0","5.48809","300.0","20.3652","300.0","300.0","2.47517","68.6904","5.20736","137.6","300.0","300.0","300.0","300.0","300.0","300.0","4.46342","140.82","300.0","19.1446","7.70166","300.0","37.1015","300.0","300.0","300.0","44.3181","300.0","122.777","300.0","4.40802"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_1_1_1_2product.cnf","7734101","0.048139","0.149647","0.050457","0.050831","0.050837","0.052295","0.04837","0.046849","0.119127","0.054701","0.052159","0.113919","0.121018","0.046431","0.048242","0.145627","0.049094","0.136609","0.051699","0.116236","0.049384","0.134335","0.142361","0.049144","0.049693","0.141321","0.055775","0.139646","0.11663","0.127594","0.050652","0.148865","0.144401","0.04733","0.056658","0.048928","0.052003","0.139598","0.128649","0.130362","0.046505","0.134869","0.055207","0.120602","0.132017","0.046406","0.141448","0.049146","0.11491","0.047475","0.048747","0.156609","0.147539","0.052066","0.054338","0.148135","0.133211","0.050511","0.143728","0.136373","0.139726","0.114779","0.051869","0.050142","0.135213","0.132348","0.056135","0.047911","0.116176","0.048882","0.13366","0.046559","0.148273","0.047986","0.055086","0.119949","0.11611","0.049596","0.121691","0.129318","0.049029","0.047549","0.046995","0.145998","0.13195","0.049691","0.050922","0.113657","0.133739","0.130331","0.055103","0.047065","0.054789","0.115126","0.0477","0.120176","0.139356","0.054068","0.047275","0.051149"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_0_0_0_bdd.cnf","16749193","300.0","300.0","300.0","300.0","14.7943","300.0","300.0","300.0","300.0","300.0","300.0","28.5706","300.0","300.0","300.0","52.434","262.728","180.934","300.0","300.0","300.0","248.659","300.0","300.0","300.0","300.0","82.9676","106.881","300.0","300.0","300.0","300.0","22.4985","300.0","57.0884","300.0","100.2","300.0","300.0","300.0","95.8255","300.0","300.0","300.0","300.0","300.0","300.0","5.02588","300.0","300.0","144.909","15.6106","117.541","51.3663","39.0689","300.0","300.0","12.7322","254.279","300.0","300.0","9.58197","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","28.7371","300.0","92.8448","300.0","300.0","12.3579","178.643","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","61.3734","300.0","300.0","202.917","14.6098","300.0","66.047","300.0","300.0","300.0","192.126","33.3417","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_1_0_1_1_commander.cnf","11710087","0.096565","0.349488","0.099724","0.105981","0.106347","0.09703","0.099826","0.096742","0.283455","0.115117","0.103585","0.265024","0.282954","0.096772","0.100219","0.337606","0.097282","0.324217","0.10671","0.265477","0.101375","0.319866","0.326054","0.098577","0.100607","0.333234","0.116289","0.329468","0.274031","0.308056","0.101588","0.34603","0.333268","0.09815","0.117356","0.098952","0.108837","0.327229","0.302311","0.309671","0.09706","0.314988","0.114179","0.286457","0.304532","0.096652","0.320216","0.102733","0.273419","0.099666","0.099429","0.370941","0.336284","0.106104","0.113399","0.31935","0.314762","0.103013","0.34258","0.310991","0.330595","0.271177","0.104319","0.104536","0.318386","0.315242","0.117523","0.103403","0.274607","0.101369","0.311993","0.097331","0.350953","0.097227","0.113489","0.277204","0.278085","0.103484","0.284256","0.297152","0.097805","0.097645","0.096396","0.335969","0.303064","0.105491","0.105404","0.26644","0.315968","0.306591","0.115945","0.097692","0.116291","0.261701","0.097355","0.28174","0.324173","0.112164","0.097996","0.10417"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_1_0_0_pairwise.cnf","5972251","300.0","300.0","300.0","300.0","13.8214","300.0","300.0","300.0","217.843","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","208.385","300.0","300.0","300.0","300.0","300.0","300.0","88.0321","300.0","271.083","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.7994","300.0","300.0","251.346","125.587","75.9781","34.4916","31.3159","300.0","300.0","146.842","300.0","300.0","300.0","148.604","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","35.2408","300.0","185.71","300.0","300.0","13.3795","300.0","125.355","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","181.844","134.165","300.0","300.0","300.0","300.0","300.0","175.624","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_1_0_0_bimander.cnf","13825858","286.824","12.9344","0.246874","0.877408","0.362537","0.284851","0.392627","9.08498","0.99303","4.44769","192.679","0.832665","1.10641","300.0","0.291434","11.8719","0.804499","7.83459","2.41848","0.838335","226.673","0.654688","300.0","41.2781","300.0","300.0","4.16099","0.245734","36.9942","0.255172","0.209707","0.361744","1.70024","300.0","0.324362","300.0","0.255951","1.20429","300.0","0.385796","1.55686","165.016","0.4139","0.179255","0.353439","300.0","0.488492","0.058129","300.0","0.837527","0.593434","2.08952","0.168471","0.149556","1.01324","0.344249","300.0","0.138655","0.262238","1.14888","0.57747","0.799827","1.52649","1.15319","26.8193","0.396672","7.69576","182.197","300.0","0.296499","0.676885","245.655","0.230867","23.927","0.44452","0.219276","0.316351","0.20568","0.870327","188.307","0.236089","0.280759","0.226991","0.945684","8.80805","0.631965","11.0813","0.270823","0.559178","1.26893","0.559231","0.262517","0.467009","300.0","0.302676","0.261018","5.10549","0.684146","0.21758","3.74832"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_1_bdd.cnf","586499","300.0","300.0","300.0","300.0","74.8034","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","87.2666","300.0","300.0","300.0","136.725","300.0","300.0","134.296","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","79.8754","300.0","300.0","300.0","300.0","79.5305","300.0","66.3871","300.0","300.0","300.0","300.0","300.0","300.0","300.0","214.693","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","69.4506"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_0_0_0_nested.cnf","13169458","300.0","0.147992","0.210129","0.802505","0.380606","0.278933","0.197484","4.44301","0.398426","5.20804","82.9285","1.43365","0.506053","300.0","0.264912","0.199469","0.426502","0.215091","1.9292","0.633752","300.0","0.398588","300.0","300.0","300.0","88.2064","0.19986","0.09128","34.0927","0.235271","0.280919","0.239739","0.613943","136.329","0.166819","120.814","0.294094","0.502876","300.0","0.27437","0.607338","61.2991","0.215647","0.175529","0.335857","300.0","0.63546","0.109541","300.0","0.523799","0.27258","0.170873","0.165077","0.097465","0.076312","0.274348","300.0","0.16965","0.264151","1.29207","0.296245","0.306237","0.825788","0.827289","22.3512","0.230611","0.152379","300.0","300.0","0.301378","0.112984","300.0","0.158322","5.50127","0.439706","0.099229","0.694604","0.112351","0.5031","113.02","0.241586","0.278265","0.318306","0.649913","17.3151","0.142682","3.99946","0.346735","0.09995","0.2371","0.265853","0.296948","0.285803","300.0","0.299834","0.317521","10.8643","0.180514","0.27616","0.097012"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_0_0_0_bimander.cnf","7284054","300.0","149.884","12.022","59.967","1.18068","9.80749","27.6718","300.0","3.07364","11.6045","300.0","0.937465","69.3493","300.0","8.15003","13.3586","3.75546","2.7252","11.1946","5.70495","300.0","1.51011","300.0","300.0","300.0","300.0","6.0976","1.77287","300.0","9.03669","10.2827","10.7117","1.50855","300.0","1.74131","300.0","16.6034","27.3739","300.0","7.66476","1.12565","300.0","3.99059","3.77225","5.2151","300.0","7.86015","0.182099","300.0","0.886764","2.41315","3.76786","1.7598","1.16044","0.86114","5.84466","300.0","0.384588","1.8196","19.2441","7.55453","1.68496","2.03","32.6321","300.0","8.02314","3.46884","300.0","300.0","14.0954","2.31261","300.0","3.08361","300.0","19.6984","0.830822","301.0","17.29","4.18053","300.0","4.50685","5.72278","19.1154","12.45","300.0","0.845971","27.7708","11.0603","5.55371","1.30787","4.62887","1.58634","8.7633","300.0","300.0","11.4176","34.5464","6.02674","9.97483","16.218"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_1_0_0_bimander.cnf","15524091","300.0","300.0","14.9441","24.5458","2.11465","9.5592","21.6781","300.0","16.3277","11.0051","300.0","10.9191","52.1648","300.0","10.6677","142.196","27.8259","52.5968","25.4299","13.6144","300.0","86.6923","300.0","300.0","300.0","300.0","35.0071","1.95307","300.0","22.318","9.45195","19.515","7.0082","300.0","2.27492","300.0","11.6341","55.2289","300.0","12.6287","18.619","300.0","169.484","4.17789","17.2196","300.0","30.7688","0.340354","300.0","13.3956","3.19153","8.81685","0.844507","2.24179","6.88229","13.3364","300.0","1.40753","6.11308","28.8461","6.39285","4.65099","33.1484","29.8275","300.0","7.24483","300.0","300.0","300.0","29.6451","3.37324","300.0","2.8875","300.0","38.4857","1.04206","11.9196","26.4022","6.99828","300.0","13.6207","5.56921","301.0","18.5405","300.0","6.31808","300.0","17.7807","5.85504","7.37227","23.1438","1.74958","11.2916","300.0","300.0","16.9993","300.0","5.80176","14.9787","50.1803"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_1_1_1_1_2product.cnf","9230850","0.083956","0.279083","0.085662","0.091045","0.090521","0.085504","0.08539","0.081912","0.219923","0.098214","0.087843","0.216563","0.225767","0.081092","0.083263","0.271262","0.084309","0.243673","0.091333","0.211165","0.084266","0.24759","0.264361","0.084185","0.085534","0.274103","0.097288","0.250216","0.215121","0.253306","0.085396","0.280174","0.265823","0.086726","0.097505","0.08495","0.090819","0.258131","0.239362","0.236781","0.083433","0.243549","0.09771","0.222514","0.245295","0.082479","0.25057","0.086995","0.212292","0.085296","0.084541","0.2814","0.271878","0.089717","0.096015","0.269559","0.247684","0.086993","0.258639","0.249482","0.249422","0.214496","0.090176","0.09049","0.257562","0.241025","0.0978","0.084023","0.208444","0.08375","0.252938","0.084244","0.286656","0.083225","0.096393","0.217456","0.214795","0.089034","0.225013","0.240917","0.08568","0.083143","0.093654","0.288691","0.240941","0.090346","0.090831","0.208606","0.242545","0.241009","0.097781","0.08462","0.097016","0.20993","0.082538","0.219365","0.266206","0.097369","0.083907","0.090412"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_0_2product.cnf","7397353","300.0","300.0","300.0","300.0","126.453","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","296.803","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","137.148","300.0","300.0","300.0","124.097","300.0","300.0","97.1573","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","113.398","300.0","300.0","300.0","300.0","87.6397","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","297.395","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","71.0704"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_0_0_0_commander.cnf","14576022","300.0","300.0","300.0","300.0","61.6059","300.0","300.0","300.0","257.978","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.012","300.0","300.0","300.0","300.0","66.709","300.0","88.867","300.0","134.695","300.0","300.0","300.0","251.3","300.0","300.0","300.0","300.0","300.0","300.0","17.5896","300.0","300.0","128.343","119.109","300.0","186.147","285.369","300.0","300.0","37.2904","300.0","300.0","300.0","98.878","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","67.2052","300.0","187.25","300.0","300.0","26.2907","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","51.4178","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","134.188"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_1_1_1_bimander.cnf","13318801","0.081075","0.292331","0.083562","0.088575","0.08883","0.080924","0.082729","0.080873","0.242867","0.098559","0.085964","0.230314","0.235893","0.081486","0.082714","0.284316","0.083434","0.266746","0.089837","0.229669","0.081844","0.258993","0.278876","0.081657","0.084253","0.290064","0.095695","0.26311","0.231479","0.277437","0.082675","0.28398","0.280592","0.081665","0.096258","0.082313","0.09093","0.27073","0.271097","0.257904","0.082539","0.252148","0.09607","0.2423","0.253275","0.081337","0.271163","0.086522","0.219999","0.083983","0.082418","0.29058","0.281853","0.087466","0.092337","0.276626","0.259045","0.085662","0.271074","0.260119","0.260152","0.228219","0.086855","0.088726","0.270897","0.255089","0.095062","0.083622","0.21996","0.082384","0.260683","0.082021","0.286165","0.08348","0.096088","0.230056","0.227761","0.087899","0.253076","0.258393","0.083102","0.082809","0.083047","0.285225","0.24925","0.087829","0.087856","0.225052","0.254206","0.260126","0.095077","0.083479","0.09554","0.22377","0.082623","0.232666","0.283624","0.093929","0.083231","0.09169"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_1_0_1_nested.cnf","501792","94.7691","22.2252","0.180328","5.05857","6.60067","0.544191","0.349888","32.0364","89.6996","15.5981","300.0","0.205236","1.95742","12.3735","0.375701","15.3126","11.3411","300.0","48.8629","4.78545","151.131","19.4612","61.8368","44.4897","28.0084","300.0","68.2817","258.198","55.5782","0.346542","0.339937","0.281419","5.88457","300.0","14.7176","300.0","0.298117","1.43651","300.0","0.360023","10.2014","300.0","3.57099","13.6651","0.21105","14.579","75.4334","2.82143","74.6274","23.4733","4.35466","300.0","2.58168","300.0","89.8981","0.406654","40.4453","0.303488","8.81091","2.35024","5.36636","11.743","35.2357","3.274","4.42565","12.1959","88.7687","300.0","34.3017","0.199497","3.72061","11.4504","0.974271","35.7688","19.1326","3.78962","1.35388","10.2352","21.3051","300.0","0.261748","0.543606","0.233999","2.18804","228.791","300.0","81.2464","0.330323","6.16474","121.43","92.5084","0.371443","1.96671","300.0","0.550342","0.361092","11.7853","4.73983","0.418533","6.72939"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_1_1_commander.cnf","13841949","0.042433","0.138178","0.042215","0.044168","0.044673","0.041869","0.041854","0.040723","0.10435","0.047929","0.042972","0.109849","0.112052","0.04099","0.041399","0.144625","0.041591","0.129158","0.044915","0.108103","0.041105","0.125627","0.13127","0.042651","0.042262","0.132631","0.048428","0.122975","0.1107","0.124042","0.041899","0.13579","0.13635","0.043247","0.047297","0.043317","0.047105","0.129085","0.121524","0.125225","0.041373","0.125209","0.04754","0.113227","0.120415","0.04106","0.136552","0.042321","0.104626","0.042309","0.043761","0.140504","0.137285","0.045735","0.047996","0.134871","0.125892","0.043527","0.131564","0.125427","0.125794","0.107713","0.04367","0.04615","0.128734","0.122597","0.049842","0.042761","0.101877","0.041158","0.129265","0.040753","0.138577","0.040696","0.048666","0.112119","0.110147","0.044669","0.119248","0.123902","0.040999","0.040512","0.041497","0.137724","0.123741","0.044624","0.04574","0.107339","0.119444","0.123941","0.048138","0.041325","0.048225","0.11017","0.04296","0.110496","0.135423","0.048506","0.040818","0.043322"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_0_1_1_commander.cnf","1530897","0.068215","0.24853","0.072892","0.078202","0.076704","0.07045","0.071512","0.069293","0.18861","0.080922","0.07559","0.194956","0.204429","0.069075","0.071275","0.23926","0.069831","0.230044","0.077581","0.1936","0.072021","0.224128","0.235164","0.07106","0.073934","0.23659","0.084274","0.222742","0.195941","0.219676","0.071598","0.245813","0.238297","0.072921","0.082322","0.074896","0.079145","0.234777","0.216899","0.214738","0.070683","0.223396","0.083456","0.202025","0.221141","0.070856","0.233439","0.07356","0.187217","0.072573","0.071568","0.248593","0.238454","0.075089","0.083594","0.24336","0.221313","0.073862","0.232737","0.219502","0.230439","0.191906","0.075931","0.076967","0.228502","0.209711","0.082572","0.07587","0.194844","0.071","0.228384","0.069546","0.244008","0.070263","0.081981","0.198653","0.196097","0.077545","0.200818","0.222435","0.070043","0.071619","0.069953","0.232748","0.217476","0.075282","0.076778","0.188118","0.212993","0.219956","0.083237","0.071456","0.081857","0.195461","0.070488","0.190536","0.239867","0.081969","0.070978","0.073715"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_1_nested.cnf","2468219","7.87806","13.4856","0.911965","2.02059","2.81412","1.42006","1.43439","8.65863","7.66165","9.71013","265.394","0.209887","3.27554","3.24796","0.669334","4.08845","2.74736","300.0","18.7881","1.56663","31.6503","3.41591","1.09137","4.98408","3.69505","150.698","8.92775","20.5512","0.859634","0.452694","1.1597","1.0355","5.59434","162.203","1.97403","146.982","1.38814","1.04151","300.0","0.880987","2.83275","176.068","1.24381","3.99679","0.7577","2.92052","9.04619","17.2847","7.69466","4.96758","1.30116","4.0223","0.486563","114.485","64.1741","0.88294","4.62548","0.410749","2.20092","0.993413","1.44321","2.01566","5.36104","2.20761","0.863306","3.27395","13.1717","120.544","5.69311","0.962451","1.53935","0.615261","1.25827","30.4281","7.8097","5.43446","1.59595","4.58414","8.33355","182.755","0.795528","1.30667","1.63334","1.21886","70.198","112.423","93.4087","1.39881","0.953913","19.8216","11.307","2.71282","1.93328","300.0","0.746067","1.65431","3.37838","1.18596","1.28262","2.42342"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_0_0_1_bimander.cnf","10107977","300.0","0.207058","0.844436","1.26184","1.10476","0.908056","0.963227","13.6055","0.833511","3.54423","300.0","1.23467","3.3709","300.0","1.12565","1.12512","1.2223","0.679771","2.24801","1.38709","300.0","0.768331","300.0","300.0","300.0","300.0","0.562961","0.282617","100.64","1.17483","0.912252","0.931795","0.692791","300.0","0.314468","300.0","1.35618","1.04568","300.0","1.05933","1.3105","300.0","0.507979","0.283933","0.904576","300.0","0.703838","0.071211","300.0","0.571436","0.555694","0.745827","0.151091","0.301714","0.160045","0.743477","300.0","0.134819","0.504127","1.29959","0.743453","0.349797","1.52846","1.17172","15.4042","0.464953","0.286337","300.0","300.0","0.692296","0.543316","300.0","0.290899","46.6905","1.2012","0.244347","0.983235","0.171488","1.18092","300.0","0.986679","0.858425","1.23545","1.5861","70.7709","0.292095","3.599","1.44773","0.16085","0.183834","0.566877","0.295048","1.26992","300.0","0.699291","1.30452","6.8782","0.43123","0.951213","0.231894"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_1_1_0_0_nested.cnf","13346161","300.0","139.739","300.0","300.0","7.4349","300.0","300.0","300.0","111.815","300.0","300.0","19.4004","300.0","300.0","300.0","175.957","300.0","110.062","300.0","300.0","300.0","249.782","300.0","300.0","300.0","300.0","22.9308","41.9661","300.0","300.0","300.0","300.0","44.0709","300.0","31.4951","300.0","73.2386","300.0","300.0","300.0","300.0","300.0","300.0","197.007","300.0","300.0","300.0","3.2962","300.0","21.0315","57.7709","12.4725","94.9668","18.5731","16.8546","300.0","300.0","11.9194","56.4092","300.0","300.0","35.034","300.0","300.0","300.0","300.0","207.023","300.0","300.0","300.0","15.5013","300.0","37.6748","300.0","300.0","5.83727","227.94","19.5478","184.806","300.0","300.0","300.0","300.0","300.0","300.0","10.1761","300.0","300.0","231.786","19.2007","300.0","140.58","300.0","300.0","300.0","83.1884","300.0","244.151","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_0_0_0_commander.cnf","2321935","300.0","300.0","300.0","300.0","42.4297","300.0","300.0","300.0","154.234","300.0","300.0","187.618","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","146.679","139.982","300.0","300.0","300.0","300.0","75.238","300.0","170.175","300.0","116.221","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","13.734","300.0","300.0","47.806","67.3202","120.726","141.795","119.015","300.0","300.0","55.0887","300.0","300.0","300.0","64.1372","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","42.118","300.0","161.155","300.0","300.0","17.4786","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","56.1019","300.0","300.0","300.0","43.1018","300.0","300.0","300.0","300.0","300.0","300.0","166.835","300.0","300.0","25.6494"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_0_0_1_1_2product.cnf","3008974","0.131262","0.421323","0.134085","0.139781","0.138551","0.137913","0.132349","0.127655","0.337749","0.151054","0.138168","0.335498","0.360751","0.126314","0.129073","0.418032","0.128866","0.387681","0.141643","0.324334","0.129909","0.376328","0.409203","0.127572","0.130611","0.399839","0.151325","0.399909","0.324887","0.394194","0.130122","0.459474","0.412455","0.131631","0.15131","0.132755","0.141003","0.405906","0.367394","0.369597","0.129377","0.379464","0.150156","0.347665","0.378149","0.130268","0.402291","0.135093","0.328134","0.130387","0.138358","0.426868","0.42169","0.139598","0.150085","0.386961","0.380256","0.134013","0.398824","0.386509","0.397792","0.327316","0.138722","0.139669","0.425972","0.37901","0.156009","0.134563","0.3242","0.12851","0.389902","0.131585","0.430497","0.128447","0.151771","0.336319","0.32962","0.135443","0.349712","0.381347","0.129525","0.13122","0.130954","0.41388","0.398056","0.137845","0.138206","0.320774","0.377314","0.375891","0.157149","0.128349","0.151121","0.325365","0.127663","0.352005","0.409722","0.150499","0.128925","0.137328"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_1_0_1_1_nested.cnf","4792860","0.093647","0.33172","0.097747","0.104906","0.102944","0.095865","0.097628","0.094903","0.268296","0.112411","0.100347","0.268318","0.275121","0.094409","0.095883","0.333619","0.096414","0.311513","0.104819","0.260006","0.096352","0.298638","0.328284","0.095028","0.098045","0.32034","0.113109","0.317726","0.26178","0.317057","0.097436","0.338827","0.332705","0.095457","0.112999","0.09678","0.104414","0.327179","0.29012","0.291776","0.094603","0.303788","0.112241","0.277517","0.304938","0.095007","0.319332","0.100478","0.26488","0.096767","0.10132","0.337333","0.334964","0.103417","0.114443","0.301139","0.304053","0.099499","0.317841","0.309669","0.314077","0.266828","0.102912","0.104732","0.345739","0.301408","0.11289","0.096704","0.266243","0.09631","0.311072","0.096078","0.339186","0.095344","0.112981","0.269384","0.265986","0.101365","0.278909","0.301198","0.095464","0.097937","0.096039","0.328539","0.323179","0.103687","0.102803","0.255226","0.297295","0.294725","0.111065","0.096022","0.112173","0.259998","0.095041","0.287907","0.328234","0.112458","0.097623","0.10256"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_0_bdd.cnf","15290316","300.0","1.98404","10.5176","15.1849","0.931815","7.96063","7.06721","140.501","1.50252","5.1953","300.0","1.27412","12.4447","300.0","5.51431","7.87723","4.81568","14.5858","9.0651","2.8417","300.0","9.04888","300.0","300.0","300.0","300.0","72.065","0.587628","300.0","5.08067","3.77996","3.52052","2.64748","300.0","0.585169","300.0","7.55941","6.48282","300.0","4.70833","9.80474","300.0","0.950876","1.40663","7.06355","300.0","4.29352","0.14665","300.0","7.19321","1.00643","6.16401","0.373034","0.572327","2.23377","8.76435","300.0","0.302524","0.85","8.84587","1.03858","4.27822","16.0549","11.1983","209.511","0.784291","20.1079","300.0","300.0","14.5306","1.16061","300.0","0.691057","300.0","7.1444","0.370126","4.09244","1.86009","2.83251","300.0","4.46075","2.89078","5.35482","5.99654","224.275","2.15759","90.4747","6.82942","0.859829","1.26628","3.70281","0.588003","4.53878","300.0","300.0","4.88825","300.0","1.09751","6.03936","1.78219"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_0_0_0_bimander.cnf","6696402","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","232.786","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_1_0_1_1_nested.cnf","4817243","0.107182","0.355105","0.10354","0.111163","0.110985","0.10357","0.104658","0.100726","0.28227","0.1216","0.108416","0.290475","0.290544","0.100052","0.101695","0.353785","0.101645","0.332356","0.114693","0.276356","0.101976","0.315825","0.345017","0.100849","0.106821","0.345066","0.118572","0.337529","0.266239","0.317069","0.103617","0.360124","0.348155","0.103769","0.122693","0.101533","0.111843","0.342229","0.313747","0.308481","0.101114","0.321245","0.121168","0.299463","0.319502","0.101456","0.33484","0.107319","0.284664","0.101588","0.108712","0.362825","0.357547","0.109371","0.121524","0.319997","0.325663","0.106013","0.339224","0.322051","0.332354","0.282595","0.109014","0.109119","0.32984","0.319983","0.119321","0.104053","0.28312","0.10388","0.32344","0.10167","0.359066","0.104266","0.11967","0.285682","0.280685","0.109657","0.294388","0.320702","0.102145","0.103863","0.100973","0.353649","0.340848","0.110255","0.111056","0.277678","0.3192","0.306646","0.118105","0.103083","0.121236","0.281763","0.10388","0.283421","0.347683","0.122434","0.100021","0.10927"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_1_0_0_commander.cnf","1013909","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","184.881","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_1_1_1_pairwise.cnf","6047484","0.02785","0.124422","0.028128","0.029347","0.029075","0.029934","0.02961","0.027959","0.111796","0.03172","0.029476","0.112311","0.113454","0.027678","0.027816","0.127469","0.027498","0.116609","0.030767","0.109999","0.027668","0.113094","0.122441","0.027739","0.028766","0.118782","0.033","0.123555","0.104946","0.118199","0.029388","0.123348","0.1231","0.027982","0.032722","0.0277","0.030074","0.117948","0.110805","0.109472","0.028901","0.116161","0.032747","0.113535","0.115048","0.027881","0.122267","0.029732","0.110076","0.028288","0.027499","0.126788","0.122834","0.029652","0.03202","0.117764","0.12171","0.028863","0.119521","0.113366","0.119083","0.109338","0.029713","0.028816","0.11619","0.11492","0.031433","0.028158","0.108983","0.028202","0.117279","0.028578","0.121388","0.027517","0.031836","0.109457","0.104652","0.028694","0.11151","0.115487","0.027202","0.027271","0.027313","0.126829","0.112132","0.029623","0.029108","0.106931","0.112023","0.112392","0.031108","0.027871","0.03207","0.109761","0.027728","0.110099","0.12174","0.031341","0.028877","0.029651"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_1_0_0_2product.cnf","12417969","300.0","90.4874","16.0502","43.0655","2.05853","27.432","29.3242","300.0","15.439","20.7942","300.0","15.78","85.1712","300.0","13.3864","45.0807","14.1435","79.4578","28.7828","9.58438","300.0","96.4235","300.0","300.0","300.0","300.0","66.771","10.3645","300.0","8.60189","13.6959","15.5741","25.0417","300.0","2.59871","300.0","12.0492","29.1312","300.0","17.6344","11.7358","300.0","300.0","6.61636","22.5577","300.0","14.9203","0.524583","300.0","28.0723","11.108","17.763","0.825152","2.33352","7.84867","11.2205","300.0","1.94895","5.90112","15.2219","25.2575","3.37579","82.4506","23.4179","300.0","7.20606","300.0","300.0","300.0","19.8992","4.84579","300.0","4.44775","300.0","43.1926","0.82184","19.5157","231.325","24.1274","300.0","8.58586","13.6457","13.2363","24.1768","300.0","21.356","300.0","11.038","3.86596","9.32484","30.3203","1.13997","18.9337","300.0","300.0","16.6422","300.0","9.21771","27.2331","225.413"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_1_1_bdd.cnf","8314461","0.033728","0.121987","0.034628","0.037367","0.037843","0.033603","0.034712","0.034377","0.089418","0.040988","0.036787","0.085541","0.089032","0.032692","0.034845","0.126773","0.033657","0.110238","0.03712","0.085096","0.033558","0.100213","0.115436","0.035001","0.035715","0.113709","0.039689","0.11513","0.097008","0.09867","0.035255","0.113088","0.107708","0.034777","0.039232","0.035799","0.038425","0.115132","0.097549","0.095942","0.033158","0.106462","0.039718","0.088411","0.101726","0.036305","0.114761","0.035676","0.081636","0.035043","0.034002","0.121149","0.115706","0.036069","0.039593","0.115113","0.106451","0.034886","0.1121","0.100137","0.114183","0.082552","0.036807","0.036196","0.106423","0.100986","0.041264","0.036589","0.083996","0.035185","0.106643","0.034939","0.113271","0.034505","0.038324","0.084287","0.082833","0.036946","0.087935","0.107508","0.033646","0.033684","0.033529","0.128426","0.102368","0.038306","0.036774","0.080155","0.105161","0.096583","0.039571","0.034604","0.040545","0.082925","0.034927","0.084006","0.116905","0.03918","0.03589","0.038939"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_0_commander.cnf","13581857","300.0","10.8925","8.69307","19.4171","1.19642","9.06177","7.48955","179.862","2.92211","4.20952","300.0","2.20573","16.0219","300.0","8.03505","5.58793","5.13075","22.6753","15.6219","2.21823","300.0","12.3942","300.0","300.0","300.0","300.0","12.2424","1.03781","300.0","6.17041","20.247","4.39719","1.99832","300.0","0.680342","300.0","14.2671","7.21117","300.0","5.12563","6.37505","300.0","1.384","1.22134","11.126","300.0","3.16319","0.146049","300.0","5.45369","1.6044","6.44772","0.467812","1.02588","2.36693","8.6462","300.0","0.406962","2.164","7.49563","1.78611","5.95099","34.0843","6.05426","300.0","3.88293","5.45932","300.0","300.0","7.22269","1.78375","300.0","0.831584","300.0","3.20991","0.736315","5.68607","0.866807","5.38112","300.0","6.23463","6.64718","10.0651","5.35388","300.0","1.47201","59.4657","10.7228","0.682005","3.53849","3.2015","0.649733","8.59809","300.0","300.0","7.1039","214.374","0.956532","4.89013","1.45072"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_1_0_0_bdd.cnf","3741420","73.0813","0.365103","0.766855","0.850986","0.399109","0.855233","0.680934","18.1176","0.392052","4.17167","300.0","0.166374","1.202","3.66615","0.544659","2.04586","0.195584","2.24079","1.85362","0.535204","18.2523","0.259711","22.916","2.3599","6.09649","97.4032","3.0523","0.243671","27.8368","0.36368","0.434517","0.869037","0.62791","101.854","0.190906","139.169","0.849922","0.713337","300.0","0.696672","0.403048","110.328","0.167199","0.129533","0.671039","7.17755","0.313085","0.037989","63.181","0.171965","0.188182","0.751819","0.109868","0.151127","0.62533","0.463171","8.22655","0.099606","0.124937","0.727403","0.282878","0.306935","2.13852","0.590468","11.6532","0.162705","1.4653","300.0","11.6001","0.36387","0.460593","7.55593","0.156813","15.6098","0.348031","0.121027","0.549018","0.217399","0.612322","129.471","0.631413","0.739343","0.485604","0.753251","17.5158","0.360022","3.87603","0.518711","0.229195","0.523712","0.173371","0.177415","0.974212","300.0","0.441168","0.605073","3.67902","0.23054","0.556091","0.668725"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_0_0_1_nested.cnf","10628314","300.0","284.813","300.0","300.0","17.8339","300.0","300.0","300.0","64.7438","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","81.6646","40.7727","300.0","300.0","300.0","300.0","189.187","300.0","162.964","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","6.51546","300.0","300.0","73.6626","16.4734","228.946","29.519","16.6891","300.0","300.0","119.96","300.0","300.0","300.0","94.8856","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","23.3299","300.0","93.0325","300.0","300.0","9.10632","300.0","13.0923","300.0","300.0","300.0","300.0","300.0","300.0","300.0","54.6991","300.0","300.0","38.479","43.972","300.0","300.0","300.0","300.0","300.0","266.658","300.0","300.0","300.0","17.1599"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_0_1_1_pairwise.cnf","5954595","0.159228","1.15265","0.164425","0.171981","0.167971","0.159282","0.163036","0.155254","1.05211","0.186007","0.168801","1.02205","1.05903","0.156578","0.160164","1.11223","0.159943","1.08702","0.169466","1.05023","0.15873","1.10426","1.12434","0.160355","0.163711","1.13079","0.184078","1.11016","1.01077","1.05143","0.161664","1.12696","1.11859","0.161761","0.184235","0.161954","0.172577","1.08356","1.0579","1.1266","0.160443","1.09153","0.179605","1.03828","1.07888","0.159394","1.08042","0.162633","1.04238","0.162558","0.15854","1.11299","1.13596","0.178498","0.179192","1.09517","1.09135","0.165463","1.11613","1.09631","1.10999","1.04453","0.170859","0.171519","1.09677","1.0857","0.185015","0.16323","1.05763","0.161413","1.0928","0.159365","1.12802","0.159119","0.184251","1.04577","1.03988","0.168252","1.07796","1.06189","0.160409","0.159876","0.160963","1.11114","1.06245","0.177238","0.171946","1.04154","1.08784","0.96","0.183243","0.161484","0.186114","1.05446","0.154964","1.05115","1.11395","0.183005","0.155957","0.16924"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_1_0_0_bimander.cnf","12563172","300.0","300.0","300.0","300.0","34.2733","300.0","300.0","300.0","276.928","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","215.164","300.0","300.0","300.0","300.0","122.741","300.0","300.0","300.0","300.0","300.0","103.679","300.0","148.496","300.0","99.6928","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","17.9442","300.0","300.0","39.8568","27.1791","219.333","139.91","122.358","300.0","300.0","44.4909","300.0","300.0","300.0","47.8917","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","56.182","300.0","200.864","300.0","300.0","19.4827","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","83.0983","300.0","300.0","300.0","46.5366","300.0","300.0","300.0","300.0","300.0","176.238","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_1_bdd.cnf","10353012","300.0","1.28475","1.0002","4.43945","1.8493","1.14666","1.09998","300.0","1.17307","7.55499","300.0","9.49917","2.5281","300.0","0.943905","5.55337","8.05824","1.94092","23.3805","6.62819","300.0","30.4172","300.0","300.0","300.0","300.0","1.38327","0.565119","300.0","1.03212","1.22351","1.29044","3.42135","300.0","1.24797","300.0","1.1166","4.60508","300.0","1.33818","17.083","300.0","2.59635","1.18169","1.40665","300.0","5.23317","0.198472","300.0","6.3481","3.74156","1.10681","1.10892","0.563637","0.643078","1.36423","300.0","1.48727","4.34115","8.86028","4.33182","1.30391","23.3124","10.8053","299.348","4.94571","1.52846","300.0","300.0","1.19762","2.0637","300.0","1.16875","300.0","8.72118","0.63009","3.50728","0.940783","5.22725","300.0","1.34734","1.13561","1.17637","3.8661","300.0","1.08498","73.2283","1.15395","0.687848","0.791793","19.6867","1.20798","2.57257","300.0","1.20204","1.26684","123.747","3.06805","1.26677","0.988414"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_0_1_1_1_bimander.cnf","10292182","0.061221","0.211553","0.063297","0.067495","0.067142","0.061496","0.063268","0.061247","0.170307","0.071673","0.067151","0.171583","0.17371","0.060334","0.064618","0.210796","0.06191","0.200907","0.066956","0.167273","0.063027","0.192457","0.204779","0.063078","0.060583","0.201796","0.071007","0.200058","0.166179","0.186915","0.062391","0.210271","0.203339","0.063587","0.073445","0.0631","0.067994","0.201771","0.183777","0.18836","0.06004","0.191606","0.07171","0.169668","0.184545","0.061167","0.200281","0.064115","0.164011","0.062822","0.061303","0.209839","0.208671","0.064273","0.070935","0.202074","0.187411","0.062528","0.200602","0.192219","0.197161","0.169488","0.069455","0.067301","0.202559","0.194145","0.07047","0.063858","0.169939","0.062084","0.194764","0.061774","0.207887","0.062565","0.07187","0.173691","0.170186","0.065393","0.170766","0.190932","0.062737","0.060988","0.061636","0.208942","0.184781","0.0655","0.066687","0.163854","0.187054","0.185469","0.072976","0.06215","0.071504","0.167396","0.060878","0.172657","0.204932","0.072216","0.062443","0.066898"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_0_0_0_nested.cnf","16704303","300.0","300.0","300.0","300.0","12.7281","300.0","300.0","300.0","174.55","300.0","300.0","44.9479","300.0","300.0","300.0","135.571","143.8","300.0","300.0","300.0","300.0","105.523","300.0","300.0","300.0","300.0","300.0","165.655","300.0","300.0","300.0","300.0","32.1841","300.0","42.3977","300.0","92.1397","300.0","300.0","300.0","191.138","300.0","300.0","251.65","300.0","300.0","300.0","5.86335","300.0","159.399","12.0627","33.1072","71.7461","32.7119","26.6977","300.0","300.0","6.42686","300.0","300.0","111.372","57.7215","263.252","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.788","300.0","59.4906","300.0","300.0","10.8797","300.0","13.4192","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","202.771","18.7243","300.0","257.573","300.0","300.0","300.0","73.6826","46.843","263.95","300.0","11.5123"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_1_1_1_1_bdd.cnf","4489101","0.129693","0.49853","0.133998","0.139141","0.140509","0.128769","0.131707","0.130013","0.348419","0.154879","0.137079","0.34439","0.353856","0.127227","0.129292","0.487731","0.129214","0.470706","0.142513","0.347552","0.129617","0.443016","0.472548","0.131109","0.133552","0.469121","0.154385","0.4645","0.41796","0.436266","0.13223","0.489794","0.473489","0.132941","0.15444","0.131","0.143489","0.467021","0.42663","0.426989","0.131757","0.443158","0.152381","0.3603","0.413651","0.128376","0.457765","0.136614","0.325313","0.130562","0.129257","0.496224","0.483856","0.147076","0.154811","0.43272","0.437394","0.141436","0.460464","0.440861","0.452284","0.340726","0.145758","0.141534","0.467406","0.435335","0.15466","0.130971","0.34262","0.129816","0.486258","0.130064","0.488554","0.131564","0.150006","0.346379","0.341457","0.138573","0.350659","0.477482","0.130283","0.129364","0.130556","0.47611","0.429147","0.139629","0.141172","0.328024","0.426605","0.412492","0.155421","0.132795","0.156777","0.333897","0.131849","0.344761","0.475567","0.154711","0.127916","0.13969"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_1_0_0_bimander.cnf","324583","300.0","300.0","300.0","300.0","77.9952","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","236.166","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","81.9993","300.0","300.0","300.0","300.0","300.0","215.291","283.932","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","110.672","300.0","300.0","300.0","300.0","104.949","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_0_1_1_bimander.cnf","12863365","0.090092","0.315617","0.089585","0.099995","0.093548","0.088558","0.087534","0.092533","0.246588","0.104202","0.093589","0.24631","0.247791","0.085321","0.088675","0.307019","0.088679","0.285408","0.095505","0.258004","0.088682","0.279612","0.288512","0.089315","0.089947","0.292414","0.10225","0.305241","0.256215","0.271809","0.090149","0.304133","0.299557","0.088688","0.102443","0.088867","0.097183","0.293846","0.267123","0.266045","0.086867","0.279254","0.10205","0.25492","0.273217","0.086309","0.290596","0.09178","0.241354","0.090201","0.089761","0.310778","0.307255","0.093559","0.100982","0.291238","0.271968","0.094875","0.287588","0.282108","0.284322","0.243076","0.097209","0.094862","0.292481","0.277529","0.102487","0.089229","0.247349","0.090271","0.268658","0.087337","0.303635","0.08844","0.100049","0.260521","0.239978","0.092207","0.268566","0.293828","0.086229","0.087574","0.087182","0.296335","0.267566","0.093922","0.095334","0.235305","0.274088","0.272697","0.102047","0.087396","0.102659","0.243644","0.089372","0.239742","0.296822","0.103131","0.086084","0.095975"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_1_0_0_nested.cnf","10979259","300.0","0.123235","0.115503","2.72548","0.364689","0.138454","0.145893","9.17761","0.257529","3.39305","74.7043","0.139509","0.590767","228.517","0.142815","0.840103","0.168684","0.189941","2.2863","0.608104","300.0","0.121647","137.824","34.9182","163.791","62.3202","0.293744","0.097445","39.3888","0.135887","0.14899","0.163571","0.19504","188.775","0.396065","149.035","0.135015","1.46154","300.0","0.151903","0.156318","170.863","0.365553","0.132682","0.141548","300.511","0.241129","0.057497","300.0","0.175213","0.410697","0.471101","0.099704","0.108485","0.117591","0.141131","300.0","0.059109","0.223671","0.740469","0.261586","0.157027","0.305581","0.884006","34.311","0.38726","0.238047","300.0","153.055","0.188354","0.170989","58.5448","0.228375","11.7776","0.475721","0.140358","0.444779","0.153483","0.652446","69.3581","0.145066","0.138368","0.116934","0.405104","14.6627","0.067748","1.953","0.150909","0.216241","0.298251","0.167571","0.155642","0.424377","300.0","0.147578","0.156361","2.15616","0.216495","0.131911","0.092722"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_1_0_1_bimander.cnf","1806524","4.03217","19.3316","1.14048","1.8217","1.40692","1.41045","1.06693","3.78817","3.38508","4.82633","84.801","0.229613","4.03216","2.12322","1.10056","1.59365","0.995078","84.9058","7.30142","0.679153","10.5707","1.25018","1.04579","2.21835","1.45224","31.3727","2.6245","6.02941","0.810216","0.591333","0.994253","1.73364","4.85116","33.4261","0.83","36.2623","0.926788","1.50578","300.0","0.619468","0.985424","28.0408","0.764094","1.30918","0.965137","1.30774","3.20864","3.43571","5.50169","1.6846","0.584876","1.40047","0.974677","13.6043","90.1996","0.775504","2.24857","0.550492","1.06291","1.17334","1.04311","2.78791","1.86231","1.91299","0.984788","0.96311","6.25143","32.3045","2.13483","0.879233","0.56249","0.471419","1.71813","3.71239","4.88471","2.12917","1.29753","1.09136","2.16126","42.0527","0.785411","1.24858","0.885005","1.34895","18.7108","19.6556","35.3961","0.633254","0.532579","7.43233","2.89876","1.29384","1.99455","300.0","1.42047","1.53705","1.05089","0.68887","1.06006","1.01316"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_0_1_1_bdd.cnf","12760121","0.036826","0.131701","0.037544","0.039921","0.042072","0.037281","0.03776","0.036044","0.093994","0.044668","0.040753","0.091545","0.096383","0.035691","0.03815","0.141724","0.038502","0.122278","0.04113","0.091634","0.03892","0.117556","0.125366","0.037948","0.037535","0.126098","0.045617","0.124463","0.106055","0.117089","0.037554","0.12799","0.123616","0.038954","0.047572","0.036961","0.042989","0.125145","0.108507","0.112003","0.036976","0.11563","0.043174","0.099107","0.11154","0.037192","0.12867","0.039885","0.089995","0.039034","0.038261","0.134764","0.128652","0.042955","0.044468","0.126865","0.117877","0.040695","0.123465","0.11815","0.129705","0.089871","0.039127","0.041068","0.118799","0.110978","0.043906","0.04004","0.089583","0.037316","0.109639","0.039289","0.125414","0.037154","0.043726","0.093898","0.091132","0.039004","0.096743","0.11876","0.039051","0.037036","0.037314","0.139658","0.113894","0.039233","0.040002","0.089973","0.112518","0.114351","0.043557","0.038765","0.044681","0.089979","0.03671","0.091693","0.118489","0.04306","0.037722","0.039958"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_1_0_1_1_pairwise.cnf","10156798","0.120016","0.815512","0.12786","0.131428","0.13229","0.124154","0.124021","0.121169","0.7209","0.143223","0.129787","0.726407","0.732644","0.122343","0.12223","0.787003","0.125031","0.789793","0.134505","0.736351","0.123398","0.776072","0.799082","0.123841","0.126138","0.808682","0.142851","0.806745","0.740499","0.780813","0.124961","0.804988","0.783027","0.124505","0.149142","0.125155","0.134088","0.801209","0.773244","0.750333","0.122857","0.766777","0.140191","0.763391","0.752063","0.123575","0.794406","0.129564","0.744934","0.124167","0.126275","0.820429","0.813966","0.131913","0.14212","0.788285","0.771729","0.128879","0.794543","0.787297","0.793539","0.735979","0.131226","0.132622","0.771379","0.772462","0.13866","0.125211","0.739771","0.123376","0.751979","0.124293","0.7973","0.125968","0.137821","0.752129","0.737354","0.1296","0.759169","0.763675","0.123536","0.123244","0.122497","0.800213","0.773408","0.131557","0.131735","0.742407","0.770589","0.769938","0.141578","0.124192","0.14034","0.731799","0.123307","0.717085","0.775123","0.141625","0.124103","0.129627"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_0_0_1_1_bdd.cnf","10333505","0.068377","0.256675","0.071518","0.075629","0.074207","0.068576","0.068844","0.069307","0.179709","0.081828","0.072776","0.174695","0.18156","0.065435","0.068142","0.238401","0.070348","0.231271","0.074402","0.174001","0.069204","0.226894","0.243939","0.07069","0.070583","0.242993","0.081835","0.240971","0.200586","0.226335","0.070909","0.25465","0.242195","0.067437","0.086447","0.070543","0.07581","0.247307","0.223925","0.215679","0.069702","0.224002","0.080101","0.186315","0.218697","0.066957","0.238587","0.072224","0.171883","0.069007","0.071968","0.257189","0.249556","0.074836","0.080705","0.250877","0.228479","0.072702","0.238941","0.230147","0.238439","0.173337","0.072984","0.074601","0.230145","0.226672","0.080638","0.070034","0.178428","0.069262","0.217561","0.067405","0.251461","0.06985","0.08123","0.177157","0.174715","0.071361","0.181887","0.225665","0.069035","0.068285","0.066687","0.245664","0.224249","0.072886","0.074675","0.172566","0.227834","0.223944","0.081784","0.068183","0.07947","0.171761","0.070254","0.170896","0.244666","0.080288","0.068763","0.074085"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_0_pairwise.cnf","3276354","300.0","249.867","300.0","300.0","9.14128","141.566","300.0","300.0","28.2031","53.1198","300.0","300.0","300.0","300.0","202.269","63.8913","300.0","300.0","283.81","300.0","300.0","300.0","300.0","300.0","300.0","300.0","32.8008","54.8867","300.0","300.0","169.823","171.253","125.924","300.0","36.0374","300.0","137.744","300.0","300.0","137.237","300.0","300.0","222.776","257.237","220.959","300.0","300.0","12.0617","300.0","300.0","40.1237","9.63991","14.9813","9.14831","12.1909","123.393","300.0","112.624","300.0","300.0","133.179","111.671","300.0","300.0","300.0","66.1468","300.0","300.0","300.0","148.257","12.0281","300.0","95.2437","300.0","300.0","4.77028","114.903","12.72","131.606","300.0","300.0","107.859","111.056","300.0","300.0","18.755","300.0","226.179","75.1723","136.427","300.0","18.4361","300.0","300.0","300.0","135.414","300.0","257.741","145.583","8.53418"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_1_1_0_0_bimander.cnf","13537940","300.0","3.1207","18.692","64.8329","2.228","12.2152","22.1679","300.0","3.64944","26.4891","300.0","1.89229","67.3019","300.0","10.6711","7.4263","3.8027","3.42959","22.2409","7.75006","300.0","4.03033","300.0","300.0","300.0","300.0","2.0852","1.59377","300.0","16.2326","24.8223","18.6682","1.75948","300.0","2.46456","300.0","13.9965","19.2452","300.0","15.439","4.12593","300.0","88.9094","3.99767","21.0607","300.0","3.16518","0.335445","300.0","2.00167","6.73927","3.32317","1.46997","1.06374","0.898929","11.1064","300.0","0.526583","2.7248","16.4889","8.96555","1.50639","11.15","27.6507","300.0","5.56757","2.6808","300.0","300.0","18.8098","4.84966","300.0","2.91089","300.0","23.8824","0.905719","8.97716","0.68049","8.14789","300.0","9.89101","9.02372","20.3912","20.1942","300.0","0.836546","9.98216","19.4864","2.9669","0.832505","4.7181","2.21238","39.3933","300.0","300.0","13.3577","29.0298","7.5291","17.0573","5.08599"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_0_0_0_bdd.cnf","5575525","300.0","0.181113","0.219737","0.946939","0.520148","0.222537","0.192118","17.9472","0.188301","5.0044","300.0","1.50451","0.367702","300.0","0.268156","0.322777","0.237547","0.183507","1.71952","0.712354","300.0","0.329819","300.0","300.0","300.0","300.0","0.108892","0.062511","28.3321","0.300154","0.243189","0.288539","0.357239","300.0","0.264098","300.0","0.243582","1.32627","300.0","0.31411","0.367718","300.0","0.181037","0.205744","0.302041","300.0","0.15432","0.074791","300.0","0.25013","0.170541","0.134833","0.175069","0.094909","0.08927","0.399276","300.0","0.310919","0.219641","0.993047","0.347078","0.458606","0.427492","1.30447","30.3039","0.215222","0.118556","300.0","300.0","0.279765","0.245042","300.0","0.211336","40.0608","0.30277","0.122888","0.555785","0.161671","0.475806","300.0","0.304905","0.244511","0.267081","1.31772","33.3918","0.12539","3.52099","0.346375","0.180183","0.13805","0.277229","0.2568","0.392169","300.0","0.261036","0.249362","2.01592","0.23425","0.263585","0.123223"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_1_0_0_0_bdd.cnf","14802977","300.0","259.645","194.975","300.0","6.94861","150.781","300.0","300.0","69.7842","35.4742","300.0","10.1416","300.0","300.0","124.676","50.671","11.1981","20.9706","239.43","47.1641","300.0","35.6308","300.0","300.0","300.0","300.0","20.9184","37.0458","300.0","300.0","242.635","141.994","7.49696","300.0","23.6781","300.0","111.17","300.0","300.0","136.054","12.211","300.0","116.238","15.4652","67.296","300.0","101.24","2.05535","300.0","20.2449","11.2327","5.57786","12.0667","8.90452","8.58409","112.179","300.0","301.0","46.1656","192.724","78.6853","8.92824","27.5255","300.0","300.0","37.231","203.321","300.0","300.0","178.617","6.45633","300.0","21.2515","300.0","300.0","3.423","44.3796","36.1168","90.7957","300.0","300.0","119.79","232.775","300.0","300.0","8.89038","300.0","122.492","48.2849","4.95975","213.469","5.07267","300.0","300.0","300.0","28.0045","15.5833","107.264","129.45","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_1_0_0_bimander.cnf","14786038","300.0","300.0","300.0","300.0","112.338","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","269.42","300.0","238.248","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","59.9118","300.0","300.0","232.022","76.8468","300.0","300.0","294.995","300.0","300.0","218.345","300.0","300.0","300.0","201.857","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","160.16","300.0","300.0","300.0","300.0","78.6158","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","249.354","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_1_1_1_1_nested.cnf","11790037","0.050538","0.176928","0.051872","0.05575","0.056751","0.051443","0.053424","0.050811","0.141821","0.060635","0.05522","0.14083","0.145414","0.051381","0.05111","0.162646","0.053406","0.161111","0.055375","0.139452","0.051436","0.155857","0.166706","0.053337","0.053452","0.157995","0.059942","0.159154","0.132432","0.149069","0.053337","0.175052","0.163405","0.050952","0.061208","0.051461","0.057088","0.168583","0.152305","0.157843","0.051149","0.16394","0.059289","0.146651","0.154219","0.048949","0.165702","0.055009","0.136812","0.051287","0.051688","0.171266","0.174322","0.054717","0.062136","0.175224","0.15479","0.052525","0.166209","0.154759","0.16408","0.133617","0.055443","0.057434","0.165234","0.157491","0.058889","0.05091","0.135978","0.050932","0.159614","0.051657","0.17438","0.053532","0.057902","0.142617","0.139221","0.055333","0.144658","0.155375","0.051586","0.050508","0.050518","0.171297","0.15348","0.05768","0.057426","0.144952","0.152607","0.158922","0.060031","0.053453","0.060753","0.136054","0.05282","0.141492","0.162248","0.060659","0.051239","0.054791"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_0_0_0_pairwise.cnf","3167124","300.0","300.0","300.0","300.0","54.5627","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","217.809","300.0","300.0","300.0","300.0","300.0","300.0","300.0","162.925","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","97.822","300.0","300.0","300.0","88.3032","300.0","133.508","76.1775","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","97.1894","300.0","300.0","300.0","300.0","68.0346","300.0","156.344","300.0","300.0","300.0","300.0","300.0","300.0","300.0","143.45","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","95.269"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_0_0_1_commander.cnf","11090952","300.0","0.257097","1.46993","2.53158","1.0619","0.676717","1.63063","42.5802","1.0254","6.28556","300.0","1.62041","3.97336","300.0","0.861751","1.01317","0.983639","1.39316","6.21253","1.11261","300.0","1.41431","300.0","300.0","300.0","300.0","0.777092","0.482296","70.7931","0.937074","1.09969","0.971068","0.556863","300.0","0.466201","300.0","1.61697","0.934424","300.0","1.54142","0.818286","300.0","0.376573","0.305863","1.66221","300.0","0.796518","0.075287","300.0","0.637844","0.792099","0.243334","0.173606","0.3313","0.398838","0.744529","300.0","0.11903","0.509481","1.42867","0.509937","0.438382","2.22209","1.63008","12.6892","0.607766","0.788392","300.0","300.0","1.01924","0.491206","300.0","0.405548","228.496","1.44513","0.392159","0.954096","0.154604","1.44082","300.0","1.12383","0.909923","1.05809","1.67197","300.0","0.461613","14.6115","1.17238","0.177031","0.300562","0.746044","0.410701","2.29384","300.0","0.75281","1.36547","6.69911","0.547896","1.03932","0.299778"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_1_0_1_1_bdd.cnf","13617537","0.115763","0.44304","0.117842","0.124783","0.123996","0.113868","0.12555","0.119341","0.31295","0.137119","0.123241","0.308902","0.323591","0.117118","0.116437","0.419865","0.116827","0.399404","0.126981","0.324099","0.114777","0.39206","0.425355","0.116003","0.118179","0.413209","0.139685","0.415633","0.351358","0.388664","0.11885","0.426061","0.413674","0.118674","0.143497","0.116697","0.127336","0.448353","0.374854","0.374513","0.115123","0.38384","0.136826","0.313971","0.378393","0.113524","0.402828","0.121683","0.300111","0.116716","0.117518","0.423047","0.431411","0.128095","0.136121","0.401423","0.376904","0.121191","0.409897","0.395439","0.410054","0.298615","0.124131","0.125743","0.397984","0.391899","0.137096","0.116106","0.304815","0.117952","0.39436","0.118186","0.426053","0.11747","0.135639","0.307362","0.297614","0.122214","0.314769","0.387797","0.115409","0.115288","0.113669","0.420521","0.383275","0.129063","0.131235","0.293376","0.392817","0.368556","0.136461","0.11793","0.135769","0.298112","0.116109","0.304701","0.403558","0.134251","0.116222","0.123773"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_0_0_1_1_commander.cnf","10516148","0.053491","0.179189","0.054202","0.058106","0.056911","0.051963","0.056747","0.052634","0.146559","0.061081","0.056995","0.144537","0.151153","0.051479","0.053532","0.172092","0.05343","0.167795","0.058734","0.148467","0.052193","0.164333","0.165864","0.053529","0.054642","0.174883","0.061796","0.172899","0.143941","0.162812","0.052673","0.175143","0.168491","0.053219","0.063685","0.053656","0.057219","0.181875","0.157723","0.154693","0.051906","0.159777","0.059944","0.148913","0.162679","0.052762","0.168277","0.054926","0.142738","0.052395","0.053494","0.172901","0.178623","0.057672","0.060745","0.168075","0.15957","0.055772","0.171932","0.165381","0.171457","0.142232","0.055955","0.058027","0.164467","0.164455","0.061202","0.053427","0.143108","0.053922","0.16716","0.052778","0.17801","0.053136","0.06068","0.144787","0.137611","0.055613","0.14714","0.162556","0.05185","0.053485","0.052186","0.173604","0.1624","0.059061","0.059337","0.138896","0.163621","0.151217","0.059891","0.054914","0.060013","0.140377","0.053411","0.14451","0.166102","0.060545","0.053488","0.055497"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_1_1_1_1_pairwise.cnf","1650010","0.163693","1.25477","0.171604","0.18248","0.178986","0.167973","0.169934","0.165541","1.12066","0.193585","0.179276","1.1582","1.15164","0.166768","0.167049","1.21398","0.173861","1.19661","0.186099","1.16076","0.170722","1.17651","1.22634","0.168076","0.17133","1.21939","0.196117","1.24259","1.13633","1.17981","0.170275","1.21408","1.20496","0.170788","0.203324","0.170159","0.181534","1.24401","1.14679","1.13924","0.167479","1.16702","0.193868","1.1415","1.18773","0.168058","1.16041","0.178189","1.13088","0.172147","0.171937","1.19572","1.23671","0.180893","0.192096","1.16347","1.1742","0.177389","1.2164","1.17879","1.20224","1.1266","0.178131","0.181063","1.1742","1.18382","0.193242","0.170388","1.14165","0.170512","1.19545","0.170356","1.22341","0.170281","0.193879","1.14027","1.10412","0.17793","1.18831","1.17995","0.169114","0.167811","0.169156","1.20917","1.17358","0.188558","0.187647","1.09981","1.16336","1.13192","0.195277","0.172959","0.19317","1.12549","0.169685","1.13837","1.17834","0.193993","0.168762","0.177975"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_0_1_1_pairwise.cnf","5241901","0.068098","0.399823","0.070109","0.074337","0.07382","0.068848","0.069313","0.068253","0.355804","0.079123","0.073001","0.361261","0.366584","0.068688","0.068669","0.389608","0.069321","0.384771","0.077123","0.367621","0.070507","0.373755","0.396737","0.070941","0.071911","0.391448","0.080451","0.404086","0.361736","0.382164","0.073571","0.39313","0.383562","0.070821","0.082955","0.069907","0.077005","0.402558","0.371986","0.384899","0.068546","0.367916","0.079472","0.362344","0.377535","0.069952","0.37439","0.074347","0.359456","0.071769","0.070435","0.403345","0.394053","0.075527","0.080932","0.383356","0.373227","0.073224","0.387713","0.380201","0.381712","0.354034","0.073632","0.073604","0.373243","0.36989","0.078535","0.070233","0.357596","0.071255","0.382824","0.069794","0.393431","0.069037","0.079012","0.363568","0.352022","0.075214","0.378441","0.381232","0.070402","0.069084","0.06949","0.391618","0.373462","0.073975","0.076645","0.350396","0.374164","0.360736","0.080175","0.072064","0.079281","0.353534","0.069282","0.361571","0.389935","0.080565","0.069029","0.073688"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_1_bimander.cnf","16508918","27.5593","300.0","1.02652","1.14926","2.46561","0.942628","1.36124","13.1365","7.27819","6.30307","294.136","0.567681","6.27629","5.3763","1.17646","14.3657","2.74884","300.0","11.2566","1.65614","44.7634","3.31692","12.9006","10.4492","13.2319","300.0","7.05883","18.6235","72.0817","1.02021","1.37609","0.96","8.49153","293.454","2.91441","290.157","1.21296","6.74678","300.0","1.22559","2.71392","300.0","1.49825","3.5334","1.29026","11.0651","18.5894","55.808","44.9652","5.6514","1.30165","2.57294","0.270978","131.323","300.0","1.43742","6.34751","0.85722","1.93549","1.19357","1.57285","6.03614","5.41987","1.93833","7.89432","3.49666","12.7759","300.0","18.5105","1.06957","1.14299","8.77976","1.60622","61.9834","20.896","4.36303","2.12593","2.60419","9.96907","281.213","0.934744","0.754871","1.02349","2.14252","132.174","112.246","86.1041","1.08897","0.90879","28.5676","7.76856","0.298544","2.70737","300.0","1.11808","1.04015","3.22792","1.2159","0.745921","1.82462"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_0_0_0_bimander.cnf","6350253","300.0","77.9464","300.0","300.0","7.05868","290.635","300.0","300.0","17.0665","69.9179","300.0","300.0","300.0","300.0","246.947","85.2607","169.411","74.5582","206.293","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.4473","18.7258","300.0","300.0","256.962","300.0","32.6989","300.0","44.0006","300.0","244.609","158.37","300.0","294.233","300.0","300.0","135.108","139.548","300.0","300.0","300.0","3.59983","300.0","235.711","13.5143","5.62768","18.7401","12.3333","5.40124","242.099","300.0","30.2208","8.14959","300.0","300.0","72.6172","265.926","300.0","300.0","83.93","300.0","300.0","300.0","278.007","10.5719","300.0","33.4659","300.0","300.0","2.68501","138.493","6.00925","101.319","300.0","300.0","119.385","300.0","300.0","300.0","15.0315","300.0","300.0","50.6047","18.8513","300.0","24.5839","300.0","300.0","300.0","74.6056","153.435","131.592","247.859","5.31353"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_0_0_0_pairwise.cnf","3363760","300.0","0.100228","0.140047","0.562032","0.246204","0.089556","0.141283","3.21006","0.155062","2.18878","33.9001","0.207074","0.501852","300.0","0.107083","0.171184","0.324511","0.148976","0.773455","0.318069","300.0","0.152112","300.0","300.0","300.0","30.6862","0.246582","0.069265","44.0463","0.163323","0.09973","0.10847","0.140439","85.9459","0.302434","49.9973","0.137273","0.736309","300.0","0.089952","0.074413","29.4675","0.195339","0.104937","0.092497","300.0","0.247416","0.054947","300.0","0.114275","0.228895","0.111129","0.081894","0.091164","0.094043","0.095684","300.0","0.065072","0.203565","0.804153","0.255989","0.132751","0.414275","0.727223","35.2224","0.118236","0.087247","300.0","300.0","0.114395","0.409415","300.0","0.309695","8.11237","0.402076","0.076053","0.297252","0.051649","0.310956","18.7227","0.101011","0.086362","0.091368","0.301637","4.46988","0.066414","1.34543","0.121912","0.297414","0.103835","0.130334","0.098606","0.277537","300.0","0.101055","0.122721","0.435397","0.319994","0.117649","0.053225"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_1_1_0_0_pairwise.cnf","8817809","300.0","20.7817","300.0","300.0","3.13333","300.0","300.0","300.0","10.0442","20.2762","193.494","17.2507","275.939","300.0","300.0","18.7678","54.3098","50.6662","114.65","29.1864","300.0","9.69964","300.0","300.0","300.0","300.0","5.58974","18.4317","300.0","218.991","300.0","300.0","9.21345","300.0","24.9011","300.0","78.0719","107.563","300.0","300.0","32.888","300.0","148.442","86.9368","300.0","300.0","80.0272","2.07843","300.0","12.2898","3.18773","4.40656","12.764","6.60317","10.2037","300.0","300.0","4.72608","32.7052","300.0","122.218","4.56929","37.1784","300.0","300.0","79.7382","29.8501","300.0","300.0","300.0","14.4551","300.0","23.007","300.0","300.0","2.42082","39.8957","4.84561","77.5837","300.0","300.0","227.596","300.0","300.0","300.0","2.14748","53.2322","300.0","50.0766","6.05447","92.6726","10.7617","300.0","300.0","300.0","25.2072","61.3597","105.854","300.0","2.86426"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_1_1_0_0_pairwise.cnf","1145268","300.0","22.7397","97.3839","300.0","4.00483","106.164","300.0","300.0","20.5776","12.118","300.0","35.2844","300.0","300.0","79.1387","26.5689","8.98502","33.0917","116.631","164.225","300.0","12.2981","300.0","300.0","300.0","300.0","8.22021","22.7165","300.0","226.489","108.841","142.102","12.4393","300.0","23.4788","300.0","89.6625","300.0","300.0","240.402","11.75","300.0","300.0","26.8792","176.078","300.0","247.645","2.90709","300.0","64.2883","3.40909","4.85197","4.6489","8.83345","8.90167","81.004","300.0","4.9193","32.5612","300.0","300.0","33.2511","5.98911","300.0","300.0","23.4026","182.998","300.0","300.0","191.847","12.3632","300.0","35.1435","300.0","300.0","3.9185","32.2593","6.8711","72.7217","300.0","202.188","49.3293","158.14","300.0","300.0","4.88275","115.957","78.1784","44.3024","6.44033","180.481","6.5356","300.0","300.0","300.0","22.9733","39.0911","291.446","153.923","2.17399"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_0_1_1_2product.cnf","12585965","0.077216","0.245329","0.076478","0.079258","0.080574","0.073339","0.076223","0.07288","0.190021","0.085448","0.080713","0.189112","0.200173","0.06999","0.075024","0.231689","0.074062","0.219223","0.078725","0.187293","0.073738","0.218366","0.232891","0.073375","0.077921","0.226508","0.085372","0.225514","0.186064","0.209007","0.073279","0.242788","0.231258","0.073633","0.087079","0.074469","0.082289","0.24399","0.20516","0.21038","0.074228","0.215006","0.087675","0.19511","0.214366","0.071321","0.221555","0.07586","0.185907","0.074198","0.074757","0.243037","0.236867","0.07787","0.084931","0.232075","0.216452","0.078261","0.224723","0.217041","0.222891","0.186725","0.079479","0.078388","0.228251","0.210179","0.085779","0.074615","0.185938","0.074135","0.216903","0.074697","0.236491","0.075256","0.085576","0.189711","0.186905","0.079095","0.196177","0.212399","0.073749","0.074163","0.072103","0.237346","0.209158","0.076494","0.07995","0.182","0.218517","0.213172","0.086638","0.075593","0.085572","0.183592","0.077433","0.192652","0.223315","0.086009","0.072333","0.076985"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_0_0_1_pairwise.cnf","7203321","300.0","300.0","300.0","300.0","63.5781","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","207.471","300.0","300.0","300.0","148.251","300.0","128.465","214.11","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","166.212","300.0","300.0","300.0","300.0","92.6139","300.0","198.023","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","145.15"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_1_0_0_0_commander.cnf","11582877","300.0","300.0","300.0","300.0","15.7281","300.0","300.0","300.0","300.0","300.0","300.0","127.091","300.0","300.0","300.0","165.774","300.0","300.0","300.0","300.0","300.0","104.029","300.0","300.0","300.0","300.0","47.7412","210.036","300.0","300.0","300.0","300.0","86.0666","300.0","75.3308","300.0","80.5294","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","10.4754","300.0","300.0","21.9819","26.1267","154.837","40.2514","34.6502","300.0","300.0","23.3144","282.847","300.0","300.0","55.0541","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","19.8142","300.0","68.6695","300.0","300.0","14.2388","300.0","14.5951","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.7904","300.0","300.0","300.0","22.0309","300.0","300.0","300.0","300.0","300.0","143.775","28.5251","300.0","300.0","14.4829"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_1_0_0_nested.cnf","7254285","300.0","11.141","32.8531","47.8761","1.9946","24.8729","26.7269","300.0","7.60552","17.7164","300.0","5.09641","79.8748","300.0","28.095","28.4706","25.1418","300.0","29.777","5.16772","300.0","51.6005","300.0","300.0","300.0","300.0","300.0","1.67637","300.0","24.5801","23.9676","90.7385","3.34117","300.0","1.65362","300.0","38.7211","13.9181","300.0","61.5359","18.5468","300.0","4.45317","6.32127","46.1234","300.0","12.8288","0.298208","300.0","19.2177","4.00221","8.0793","0.602115","0.968027","5.88046","14.5025","300.0","0.869151","2.43829","31.106","2.62239","4.4639","19.5702","56.5228","300.0","12.0966","60.3364","300.0","300.0","18.5618","3.22131","300.0","1.70698","300.0","58.7047","1.14032","7.38812","3.34903","10.2206","300.0","24.2145","21.7853","37.6803","11.5665","300.0","4.94745","300.0","34.4709","7.54162","8.5777","10.9919","1.46133","15.8969","300.0","300.0","21.981","300.0","3.29749","62.8566","1.27519"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_0_0_1_commander.cnf","16400821","300.0","1.00267","9.22656","43.3616","2.72258","7.75564","8.32819","300.0","36.0964","15.6008","300.0","13.9122","38.722","300.0","6.94929","7.19481","13.8485","21.1178","45.6095","5.02465","300.0","21.9794","300.0","300.0","300.0","300.0","5.36151","1.10348","300.0","8.86849","11.7639","9.18257","2.33824","300.0","3.14752","300.0","9.02943","8.78644","300.0","10.5978","12.6588","300.0","3.15758","5.40776","9.37263","300.0","57.0855","0.265406","300.0","10.3044","5.24952","0.743507","1.16501","1.91549","3.18779","6.92305","300.0","1.43885","4.31709","16.9188","4.6084","3.3578","98.6478","28.4446","300.0","10.6438","11.546","300.0","300.0","11.173","2.99961","300.0","1.46454","300.0","18.4495","1.3769","8.15797","0.921605","8.62601","300.0","6.75467","7.34583","8.74484","19.0771","300.0","3.80232","300.0","9.31303","1.37768","0.89988","13.9923","1.50895","13.3003","300.0","300.0","7.09559","101.761","4.61682","7.68723","1.42859"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_0_nested.cnf","3268571","300.0","44.6432","300.0","300.0","3.49013","300.0","300.0","300.0","7.56863","95.505","300.0","300.0","300.0","300.0","300.0","53.1756","300.0","33.9105","188.049","21.9912","300.0","300.0","300.0","300.0","300.0","300.0","9.72522","5.9777","300.0","300.0","300.0","300.0","31.647","300.0","19.8784","300.0","140.732","235.511","300.0","300.0","262.607","300.0","41.3494","115.329","300.0","300.0","300.0","2.2976","300.0","153.633","7.15524","3.65913","11.151","3.90713","2.98126","300.0","300.0","14.6569","30.2102","300.0","53.6623","64.7326","300.0","300.0","300.0","95.5309","126.079","300.0","300.0","300.0","10.608","300.0","11.9003","300.0","300.0","1.75895","71.2968","5.25198","77.6874","300.0","300.0","300.0","300.0","300.0","300.0","9.92039","300.0","300.0","21.8192","8.65277","211.403","18.4611","300.0","300.0","300.0","63.0286","101.115","40.8511","300.0","2.51483"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_1_1_1_1_2product.cnf","13439040","0.12806","0.43455","0.129982","0.138658","0.1395","0.138763","0.132515","0.128849","0.341141","0.151741","0.134635","0.337318","0.348398","0.125496","0.129349","0.426721","0.130334","0.396042","0.14056","0.332461","0.129257","0.38817","0.415403","0.129192","0.130494","0.407289","0.152745","0.398622","0.331642","0.37339","0.129393","0.43947","0.413632","0.130292","0.150907","0.129717","0.139183","0.408475","0.369279","0.369662","0.128105","0.378521","0.151303","0.344316","0.378631","0.127976","0.406264","0.134682","0.331115","0.131214","0.131004","0.430929","0.42839","0.138555","0.151524","0.392917","0.379017","0.136663","0.424517","0.386664","0.398794","0.330565","0.139308","0.13998","0.408566","0.389844","0.153481","0.129583","0.328856","0.130583","0.389742","0.128944","0.430979","0.129306","0.157002","0.337102","0.327844","0.136349","0.349284","0.37832","0.128927","0.129126","0.130042","0.415293","0.371682","0.136062","0.142578","0.32904","0.385478","0.37514","0.152609","0.130365","0.152627","0.340599","0.129055","0.354074","0.417729","0.150414","0.127607","0.138"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_0_0_1_bimander.cnf","2450485","300.0","13.6719","6.11548","16.2608","112.735","10.2555","9.51098","217.174","300.0","300.0","300.0","0.879912","19.8348","187.786","7.52313","300.0","300.0","300.0","44.4223","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","6.3393","10.475","13.6028","4.86376","300.0","123.269","300.0","10.6551","23.2122","300.0","6.7824","300.0","300.0","50.4701","300.0","12.9708","300.0","224.642","7.47212","300.0","300.0","146.949","300.0","62.2073","300.0","103.326","6.26433","300.0","0.493961","115.49","7.82552","59.4904","2.49538","300.0","8.90057","39.3","300.0","153.326","300.0","300.0","6.57219","61.9895","300.0","5.21229","300.0","35.3976","7.01482","11.2133","159.18","28.4482","300.0","7.31285","7.30009","8.88632","7.1373","300.0","300.0","264.95","9.23452","62.4536","43.4536","114.242","300.0","9.89198","300.0","300.0","11.5056","300.0","42.7261","11.3235","162.218"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_1_0_0_0_2product.cnf","9925144","300.0","25.727","300.0","300.0","3.79021","300.0","300.0","300.0","55.4919","56.2717","300.0","34.4016","300.0","300.0","300.0","33.9217","34.5089","32.7675","233.17","28.9245","300.0","19.487","300.0","300.0","300.0","300.0","12.0806","22.0994","300.0","235.605","300.0","300.0","9.63848","300.0","20.9267","300.0","73.8118","300.0","300.0","300.0","35.1044","300.0","159.628","22.519","300.0","300.0","66.8754","1.28024","300.0","16.0048","4.26606","3.2065","3.80642","9.99677","8.09082","300.0","300.0","5.80704","27.0958","300.0","159.901","9.71327","17.2719","300.0","300.0","140.405","45.5929","300.0","300.0","300.0","11.8276","300.0","29.0945","300.0","300.0","4.40626","63.9862","2.70067","54.503","300.0","300.0","300.0","300.0","300.0","300.0","4.81577","32.4115","300.0","58.2633","7.49953","133.159","8.39276","300.0","300.0","300.0","42.1538","6.78572","151.32","300.0","2.5097"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_1_1_0_0_2product.cnf","14728210","300.0","32.6168","300.0","300.0","3.8765","300.0","300.0","300.0","22.6759","153.756","300.0","28.9131","300.0","300.0","300.0","19.9302","22.4548","24.7529","113.423","32.6506","300.0","27.4515","300.0","300.0","300.0","300.0","10.144","18.8211","300.0","300.0","300.0","300.0","14.1381","300.0","15.6256","300.0","84.0147","300.0","300.0","300.0","20.967","300.0","300.0","53.5613","300.0","300.0","300.0","1.58025","300.0","18.7191","15.7895","3.63786","10.1764","10.5728","9.44376","300.0","300.0","4.0736","51.8295","300.0","170.091","7.0469","33.6475","300.0","300.0","44.1369","63.8693","300.0","300.0","300.0","16.397","300.0","37.6658","300.0","300.0","3.02979","56.8833","7.55021","104.131","300.0","300.0","300.0","300.0","300.0","300.0","4.4296","97.5008","300.0","64.464","6.81955","88.6129","19.7767","300.0","300.0","300.0","301.0","23.6575","122.597","300.0","5.4887"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_0_0_1_1_bdd.cnf","8735234","0.05596","0.202813","0.056057","0.061407","0.059782","0.057926","0.056739","0.056048","0.143187","0.066507","0.060422","0.142749","0.146872","0.054207","0.055611","0.192636","0.055011","0.171278","0.060387","0.136523","0.055877","0.179386","0.19355","0.058565","0.057766","0.18608","0.06575","0.186857","0.157029","0.178672","0.055766","0.201414","0.191065","0.056569","0.065311","0.057266","0.062775","0.189859","0.166233","0.170327","0.056091","0.172814","0.06572","0.142559","0.176678","0.055493","0.194901","0.056521","0.133683","0.055723","0.055977","0.199177","0.197884","0.060051","0.065744","0.192961","0.181529","0.057799","0.188398","0.182289","0.185146","0.13779","0.059526","0.059782","0.189557","0.168677","0.06561","0.056388","0.141847","0.056983","0.17018","0.055888","0.198642","0.056974","0.065972","0.141745","0.136152","0.058048","0.144791","0.179407","0.055981","0.056322","0.055497","0.189865","0.168936","0.058916","0.062911","0.136463","0.178899","0.168989","0.065169","0.055018","0.065748","0.134811","0.05657","0.139356","0.17785","0.064588","0.056127","0.058823"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_1_0_1_commander.cnf","8926240","112.283","34.934","0.340481","2.80624","6.99131","0.3436","0.308531","24.5097","74.3583","15.6605","300.0","0.205066","2.65904","12.91","0.355411","13.7076","10.5886","300.0","37.6953","4.72958","106.718","13.9718","15.5134","41.3853","27.8124","300.0","84.3406","218.665","13.006","0.336279","0.422893","0.311892","10.7106","300.0","13.2102","300.0","0.415911","3.1573","300.0","0.314818","10.1869","300.0","3.99809","0.880323","0.237546","15.7313","78.3123","3.84003","107.263","24.6036","4.77046","300.0","10.2112","300.0","129.257","0.283373","39.3428","0.320622","9.45565","1.81528","5.42752","2.70391","31.0227","1.50347","4.459","11.4822","128.308","300.0","45.3386","0.730677","3.67922","12.5112","1.88566","21.5441","35.7834","22.6477","1.03119","15.1111","20.801","300.0","0.323318","0.370131","0.36067","1.53394","143.966","300.0","294.089","0.350013","3.1309","81.1829","69.6872","0.332267","0.968489","300.0","0.418631","0.461871","9.34596","5.18433","0.554529","6.83454"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_1_0_0_0_bimander.cnf","6393461","300.0","300.0","300.0","300.0","3.64398","300.0","300.0","300.0","31.3011","22.4251","300.0","11.8668","300.0","300.0","300.0","14.4882","30.4224","25.0957","242.38","75.7686","300.0","5.45424","300.0","300.0","300.0","300.0","9.2798","18.5615","300.0","263.733","300.0","300.0","11.5608","300.0","19.0373","300.0","72.3184","300.0","300.0","300.0","45.1992","300.0","103.944","26.5352","300.0","300.0","35.8709","1.65844","300.0","15.9266","1.95686","4.56839","9.09712","5.25029","5.11706","300.0","300.0","4.80805","22.6891","300.0","152.035","7.54302","50.7666","300.0","300.0","37.0841","29.7978","300.0","300.0","300.0","12.9062","300.0","19.8127","300.0","300.0","1.75328","67.4098","3.85684","94.9248","300.0","300.0","224.664","300.0","300.0","300.0","2.91802","49.5945","300.0","39.0682","6.57283","124.595","11.7311","300.0","300.0","300.0","38.0331","71.0574","112.322","300.0","2.24952"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_0_1_0_0_bdd.cnf","15505276","300.0","300.0","300.0","300.0","18.6425","300.0","300.0","300.0","293.818","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","66.6183","300.0","300.0","300.0","300.0","64.5918","300.0","69.8001","300.0","251.415","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","3.28307","300.0","300.0","161.23","41.0557","15.7098","22.6969","45.3793","300.0","300.0","47.5352","187.889","300.0","224.553","130.434","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","22.9468","300.0","26.104","300.0","300.0","11.3977","300.0","56.2349","288.436","300.0","300.0","300.0","300.0","300.0","300.0","145.122","300.0","300.0","150.499","169.112","300.0","72.2948","300.0","300.0","300.0","99.0891","300.0","127.224","300.0","217.883"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_1_1_1_1_pairwise.cnf","1692261","0.067217","0.366242","0.065196","0.069136","0.069315","0.064436","0.06694","0.065979","0.325803","0.074199","0.073322","0.333097","0.333902","0.063687","0.065775","0.365673","0.064876","0.354212","0.071352","0.329202","0.063502","0.346089","0.37428","0.06403","0.065741","0.35198","0.077209","0.356183","0.31975","0.336087","0.069193","0.357648","0.355378","0.066991","0.073137","0.063073","0.07108","0.350848","0.354835","0.345491","0.065411","0.345019","0.072222","0.331219","0.336248","0.062933","0.354612","0.065332","0.328894","0.066071","0.065199","0.356232","0.356589","0.068862","0.074423","0.362808","0.344633","0.068146","0.353434","0.34767","0.349787","0.32423","0.069275","0.069951","0.344459","0.346996","0.074028","0.064812","0.331528","0.067318","0.346846","0.066531","0.362742","0.06588","0.072938","0.331106","0.324486","0.067413","0.332836","0.346412","0.066313","0.063749","0.064615","0.355773","0.341564","0.068488","0.068585","0.317156","0.339916","0.338292","0.073576","0.063978","0.07289","0.323447","0.064835","0.33136","0.349518","0.071474","0.0631","0.069878"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_1_0_0_bimander.cnf","6438703","300.0","300.0","300.0","300.0","13.2207","300.0","300.0","300.0","69.1641","300.0","300.0","72.8424","300.0","300.0","300.0","239.255","300.0","131.563","300.0","300.0","300.0","35.2177","300.0","300.0","300.0","300.0","67.6285","152.253","300.0","300.0","300.0","300.0","26.217","300.0","66.2333","300.0","90.1451","300.0","300.0","300.0","147.778","300.0","300.0","300.0","300.0","300.0","300.0","5.3766","300.0","300.0","15.6478","17.0017","117.219","46.6607","31.5113","300.0","300.0","15.3538","300.0","300.0","300.0","31.4124","186.021","300.0","300.0","300.0","300.0","300.0","300.0","300.0","28.1683","300.0","113.269","300.0","300.0","8.3728","280.189","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","19.9018","300.0","300.0","300.0","21.6719","300.0","69.187","300.0","300.0","300.0","80.1752","64.0739","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_0_nested.cnf","8433049","300.0","6.05131","8.01414","15.6967","1.30941","5.4537","11.4367","240.173","3.79989","4.64066","273.578","2.20561","17.6729","300.0","7.29708","9.16922","6.53504","103.006","17.9","3.35899","300.0","9.71552","300.0","300.0","300.0","300.0","300.0","1.10766","300.0","8.176","11.2403","12.5592","3.10933","300.0","0.697955","300.0","6.6434","3.85932","300.0","9.00095","6.01801","300.0","1.42171","1.14076","15.1172","300.0","1.88737","0.184289","300.0","4.15","2.14099","8.21997","0.311052","0.646161","2.7715","5.33456","300.0","0.625579","1.9702","9.51127","1.21501","19.7107","17.7194","8.87529","300.0","2.17676","6.71577","300.0","300.0","11.7767","1.27447","300.0","0.925845","300.0","5.19348","0.487994","3.08708","1.05175","3.9632","300.0","4.32823","5.21994","8.24175","7.3926","300.0","3.31752","202.724","7.38756","1.07808","2.4348","4.60523","0.469409","4.95137","300.0","300.0","5.04658","121.389","1.268","6.79247","6.09421"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_0_2product.cnf","11869481","300.0","26.4251","300.0","300.0","7.82421","300.0","300.0","300.0","33.077","231.215","237.162","300.0","300.0","300.0","300.0","132.042","182.637","113.88","166.276","186.055","300.0","300.0","300.0","300.0","300.0","300.0","23.5962","16.3751","300.0","300.0","300.0","300.0","20.5681","300.0","25.871","300.0","156.867","153.709","300.0","300.0","300.0","300.0","96.3781","81.1668","300.0","300.0","300.0","1.94612","300.0","300.0","9.28541","8.15545","9.03539","12.7647","4.13699","300.0","300.0","22.5232","48.9974","300.0","89.479","26.1631","300.0","300.0","300.0","114.865","300.0","300.0","300.0","300.0","20.1017","300.0","19.2386","300.0","300.0","3.13306","143.621","9.85173","122.716","300.0","300.0","283.634","300.0","300.0","300.0","10.2357","292.059","300.0","48.6721","15.2161","300.0","19.1107","300.0","300.0","300.0","67.3793","300.0","143.021","300.0","7.14409"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_0_0_1_nested.cnf","2925122","300.0","56.6106","300.0","300.0","10.6023","300.0","300.0","300.0","18.8624","61.6405","300.0","300.0","300.0","300.0","255.107","208.484","300.0","160.774","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","19.508","18.9669","300.0","300.0","234.459","300.0","56.1876","300.0","92.7911","300.0","300.0","300.0","300.0","236.292","300.0","300.0","115.054","300.0","300.0","300.0","300.0","3.24227","300.0","300.0","19.4153","9.29547","21.8296","17.9515","9.03343","193.582","300.0","34.2872","148.512","300.0","300.0","85.1557","300.0","300.0","300.0","248.335","300.0","300.0","300.0","300.0","12.3223","300.0","24.3211","300.0","300.0","5.01594","113.769","14.4999","221.835","300.0","300.0","185.189","300.0","300.0","300.0","22.9561","300.0","300.0","17.0276","20.6795","300.0","40.8525","300.0","300.0","300.0","157.387","300.0","103.137","300.0","6.44127"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_1_0_0_bimander.cnf","14683561","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","285.095","300.0","300.0","300.0","128.75","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","237.542","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_1_0_1_nested.cnf","224648","3.15985","14.4571","0.727566","2.64224","1.60194","1.60561","0.902411","4.3512","3.14149","8.12769","34.3028","0.299246","4.93657","1.92947","0.8908","1.13882","0.977518","100.918","35.6849","0.638035","8.12592","1.23481","1.97066","2.2602","1.50366","28.2415","2.53233","8.36202","0.663624","0.642618","1.41938","1.28111","8.86184","36.5327","0.957624","26.1355","1.33149","1.25008","300.0","1.38826","0.944625","27.5227","0.649153","1.39328","0.694432","1.3618","5.85427","9.12593","4.50727","1.4109","0.576095","1.34758","3.42515","24.0357","75.667","1.32094","2.23014","0.561513","1.09346","1.46598","0.816083","5.27707","1.87299","1.80854","0.784152","1.02229","6.44967","29.7025","2.28793","0.959295","0.642357","0.501783","2.02083","4.41578","12.2001","2.31746","1.8374","1.07246","2.37932","27.0457","0.841841","1.44912","1.57231","1.94545","19.5918","19.0793","9.99808","1.00373","0.533045","7.33568","5.4199","1.36825","3.04587","300.0","1.21662","2.07564","0.931589","0.735354","2.25656","1.04612"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_1_1_1_2product.cnf","3836814","0.048367","0.15131","0.047859","0.051144","0.050403","0.047659","0.048243","0.046487","0.119911","0.056174","0.049668","0.120605","0.123562","0.046242","0.04788","0.150694","0.049272","0.134157","0.050578","0.119367","0.047056","0.136983","0.142697","0.04907","0.049182","0.13843","0.055038","0.140717","0.117012","0.129321","0.048914","0.149958","0.144789","0.047754","0.055468","0.048204","0.052362","0.143607","0.126988","0.128963","0.048495","0.135876","0.05461","0.12383","0.13344","0.047799","0.148922","0.04925","0.116654","0.048945","0.048321","0.15563","0.148349","0.051823","0.05616","0.133005","0.13914","0.051295","0.138944","0.136882","0.14106","0.117422","0.050103","0.050788","0.140538","0.131952","0.055693","0.047538","0.117804","0.048275","0.132069","0.049148","0.151442","0.049168","0.056357","0.119999","0.11922","0.049958","0.124363","0.129865","0.04818","0.046913","0.048272","0.14809","0.130703","0.051192","0.052546","0.118518","0.135947","0.129775","0.054293","0.048123","0.057776","0.115305","0.04844","0.120254","0.145014","0.054182","0.048857","0.052005"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_0_0_1_1_bdd.cnf","2614663","0.128182","0.498683","0.131856","0.140412","0.140097","0.130371","0.132813","0.129048","0.359289","0.15571","0.137047","0.346235","0.362995","0.126022","0.131307","0.507739","0.130194","0.438432","0.139868","0.340761","0.129741","0.451344","0.465562","0.133966","0.133512","0.453916","0.154009","0.461786","0.38284","0.423971","0.131623","0.485767","0.469398","0.131349","0.155601","0.131018","0.143111","0.462293","0.414096","0.41884","0.129559","0.439735","0.155138","0.356259","0.437175","0.12841","0.448557","0.135814","0.334421","0.131128","0.131018","0.510964","0.483555","0.137489","0.15509","0.45324","0.465293","0.135386","0.454068","0.442142","0.460111","0.330528","0.138307","0.140828","0.458194","0.433137","0.153658","0.13175","0.337591","0.132298","0.435638","0.12993","0.487473","0.130696","0.152545","0.343764","0.33922","0.138261","0.356092","0.418476","0.132984","0.128858","0.129012","0.476768","0.427053","0.14228","0.140608","0.342882","0.434891","0.417842","0.152215","0.130699","0.161541","0.331385","0.134134","0.339393","0.475592","0.154021","0.128791","0.142912"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_0_0_1_pairwise.cnf","6516004","300.0","2.30941","8.77384","20.5952","1.76278","4.70402","10.7328","300.0","3.4476","6.6627","300.0","14.6045","35.2561","300.0","4.77328","16.4663","11.1649","6.06732","16.444","7.56645","300.0","11.8535","300.0","300.0","300.0","300.0","3.60561","1.46355","300.0","5.31865","6.88752","5.29173","5.09719","300.0","5.36372","300.0","7.76508","23.7155","300.0","8.62474","15.5346","300.0","5.79431","2.45986","7.89527","300.0","25.897","0.473328","300.0","12.9885","5.35042","2.31434","0.95","1.08652","0.913953","6.24797","300.0","1.83298","6.78333","22.5597","10.8821","1.50031","73.7207","13.6529","300.0","14.0876","6.22024","300.0","300.0","6.95022","3.96683","300.0","4.33353","300.0","25.4488","2.89086","6.26114","1.73874","10.8573","300.0","5.06273","5.54732","5.05867","11.2725","300.0","1.11631","28.0572","6.36289","1.36594","0.914675","15.5963","1.05538","14.7536","300.0","300.0","4.81772","300.0","9.9363","6.25652","1.11218"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_0_0_1_1_commander.cnf","4795805","0.047185","0.147846","0.046317","0.048933","0.049414","0.044385","0.045808","0.045909","0.124014","0.052889","0.047047","0.122778","0.127709","0.043912","0.043999","0.161513","0.045289","0.135248","0.048789","0.120131","0.045336","0.139038","0.153322","0.045356","0.045693","0.144689","0.051402","0.145383","0.120457","0.133617","0.046147","0.150197","0.144807","0.046696","0.052126","0.045795","0.0479","0.143122","0.131892","0.129011","0.046838","0.139971","0.052447","0.124247","0.13701","0.043836","0.143924","0.046712","0.12147","0.046197","0.046734","0.154241","0.151104","0.04752","0.053031","0.149927","0.13638","0.048251","0.143319","0.140338","0.143743","0.11934","0.048824","0.048509","0.138841","0.134585","0.052845","0.046933","0.120442","0.046673","0.13565","0.044788","0.151069","0.0455","0.052016","0.122504","0.120855","0.046993","0.125305","0.131826","0.045524","0.046206","0.044198","0.157532","0.135129","0.048454","0.046808","0.120127","0.134169","0.132056","0.052841","0.044636","0.053702","0.118542","0.04602","0.120531","0.147094","0.051301","0.044973","0.047229"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_1_0_0_bdd.cnf","3980378","300.0","4.93252","25.2491","301.0","3.79951","8.32151","15.463","300.0","2.28193","19.6826","300.0","8.88612","28.2496","300.0","9.44608","15.7587","12.4035","10.1228","35.1055","11.0393","300.0","31.5731","300.0","300.0","300.0","300.0","131.213","1.42878","300.0","8.79967","9.15504","13.7473","3.09919","300.0","2.19032","300.0","16.494","22.0443","300.0","12.7585","24.4591","300.0","301.0","1.90519","20.883","300.0","13.5036","0.372078","300.0","21.0603","5.42348","6.41217","0.66444","1.11947","4.51283","11.2761","300.0","1.30735","3.524","21.6128","3.5478","4.30005","16.9534","18.9704","283.29","8.9333","74.09","300.0","300.0","10.3496","2.85372","300.0","1.32566","300.0","10.6387","0.798362","10.4998","1.38834","8.79421","300.0","7.10383","12.8164","6.7514","16.4855","300.0","3.78584","125.814","14.7459","2.81546","4.24207","4.80845","1.14658","12.8799","300.0","300.0","12.9885","300.0","3.05146","17.5006","2.40955"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_0_1_0_0_commander.cnf","1831267","300.0","300.0","300.0","300.0","25.8881","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","92.223","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.1046","300.0","300.0","133.875","190.186","111.578","30.27","115.757","300.0","300.0","52.3044","300.0","300.0","300.0","225.022","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","22.913","300.0","49.7579","300.0","300.0","24.2333","300.0","50.9269","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","175.989","300.0","287.211","300.0","300.0","300.0","125.865","300.0","300.0","300.0","26.1997"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_1_1_1_2product.cnf","9142975","0.121188","0.4034","0.123962","0.131374","0.137471","0.123055","0.124055","0.120354","0.322646","0.146041","0.129774","0.318929","0.330116","0.121325","0.119688","0.398156","0.123049","0.37193","0.13184","0.312224","0.121295","0.365944","0.390258","0.121464","0.124953","0.383231","0.148979","0.377599","0.306959","0.351589","0.124581","0.432042","0.397516","0.123355","0.143212","0.123417","0.13285","0.383362","0.34858","0.357768","0.121199","0.363548","0.143806","0.329549","0.353642","0.120937","0.37972","0.127573","0.319308","0.123481","0.123012","0.409979","0.40452","0.13137","0.144598","0.370147","0.352168","0.12733","0.374105","0.367022","0.380316","0.313042","0.131448","0.1321","0.37696","0.362941","0.144154","0.122388","0.314165","0.122304","0.365864","0.121898","0.405363","0.121598","0.143244","0.318791","0.314153","0.127167","0.333178","0.351613","0.122906","0.121309","0.120962","0.420342","0.3619","0.130928","0.129521","0.311598","0.360957","0.35251","0.144013","0.123894","0.144022","0.306623","0.120437","0.31884","0.388066","0.147225","0.121479","0.129621"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_1_1_1_commander.cnf","16439173","0.046843","0.159612","0.050802","0.054523","0.052396","0.048298","0.049692","0.047934","0.129155","0.057606","0.051975","0.132083","0.135533","0.047314","0.047644","0.161123","0.049683","0.154173","0.052879","0.130444","0.050175","0.152248","0.158909","0.048214","0.051419","0.159327","0.059774","0.15504","0.126144","0.142634","0.050614","0.173603","0.161102","0.05099","0.056566","0.05068","0.053049","0.155782","0.142994","0.149793","0.049086","0.152019","0.056859","0.135086","0.147193","0.047333","0.15343","0.050361","0.131335","0.049623","0.049502","0.164772","0.163814","0.052718","0.057022","0.162217","0.140535","0.050698","0.156423","0.150205","0.156269","0.130828","0.05166","0.053719","0.14875","0.147771","0.057592","0.049008","0.129995","0.048278","0.154456","0.051728","0.164713","0.049662","0.057025","0.132626","0.130372","0.052401","0.137436","0.147765","0.049884","0.048327","0.049892","0.168327","0.149654","0.052035","0.05289","0.129914","0.150659","0.144344","0.056679","0.048804","0.058529","0.124937","0.049786","0.131596","0.157528","0.056435","0.049527","0.053328"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_0_0_1_pairwise.cnf","5035055","300.0","1.68919","89.9977","47.0197","2.05551","51.7393","46.598","300.0","6.02944","8.32374","300.0","14.0418","58.2372","300.0","25.8505","15.0653","18.8349","8.55587","18.0266","7.34858","300.0","13.7289","300.0","300.0","300.0","300.0","3.91894","1.80247","300.0","34.3362","36.1585","34.5407","3.05976","300.0","9.56214","300.0","49.3788","24.6007","300.0","38.0203","18.1036","300.0","6.55643","12.517","33.0736","300.0","34.7043","0.385666","300.0","9.59072","8.67666","2.41581","1.44238","2.41759","0.952354","24.2489","300.0","2.01307","7.10014","36.9658","13.1428","13.624","91.7537","58.7509","300.0","19.3968","7.07246","300.0","300.0","16.1473","3.94838","300.0","4.21389","300.0","45.8616","2.9678","12.4376","1.25845","14.9784","300.0","26.592","22.8829","28.007","16.6813","300.0","1.68605","29.4916","24.7983","1.74276","1.29961","26.2195","1.83088","34.4449","300.0","300.0","27.8715","300.0","9.33939","43.4848","0.596253"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_1_bdd.cnf","2065858","50.9514","300.0","2.47597","2.81832","2.63872","0.920813","1.10007","8.78556","7.33788","5.67149","113.308","0.523578","4.60618","5.70642","2.28012","2.96031","3.32343","300.0","55.6604","1.37794","58.8226","4.36935","9.72353","12.2649","11.4032","94.9528","12.4705","78.8599","55.0291","1.08419","0.84457","0.897928","26.6439","94.8378","4.21584","78.2926","3.05438","3.8787","300.0","1.1253","3.02969","100.817","1.20628","4.48937","1.46849","9.49022","7.90361","3.41229","39.106","3.64606","1.52251","3.27217","0.20712","143.877","300.0","1.15187","6.68227","0.797909","1.90317","1.49174","1.39785","9.61088","5.31081","3.11611","6.0594","3.1795","39.1616","300.0","15.1024","0.997894","1.31731","8.32752","1.21709","9.63597","34.5148","5.71606","1.24782","2.53075","16.6584","120.734","1.1907","1.35953","1.091","1.76353","54.8939","207.512","40.8741","1.93237","1.08544","24.5265","10.8664","0.418387","2.1468","300.0","1.22385","1.74039","3.51542","1.44676","1.34529","2.2363"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_1_0_0_nested.cnf","16349397","300.0","300.0","300.0","300.0","8.89748","300.0","300.0","300.0","97.6969","300.0","300.0","300.0","300.0","300.0","244.845","145.191","233.33","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","33.104","300.0","300.0","300.0","300.0","70.7993","300.0","55.0284","300.0","292.398","265.429","300.0","300.0","300.0","300.0","300.0","165.728","300.0","300.0","300.0","2.19491","300.0","244.619","65.2914","68.6271","9.85148","7.68666","52.2545","296.753","300.0","15.9365","93.2414","300.0","127.427","49.1019","300.0","300.0","300.0","175.385","300.0","300.0","300.0","289.69","11.9463","300.0","17.1029","300.0","300.0","5.92789","87.5875","300.0","65.0971","300.0","300.0","218.527","300.0","300.0","300.0","300.0","300.0","300.0","80.8795","69.6829","300.0","10.2926","211.61","300.0","300.0","111.965","300.0","52.8286","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_0_0_1_1_bdd.cnf","3512467","0.125282","0.464597","0.124848","0.132502","0.131593","0.123658","0.123603","0.120913","0.342684","0.145176","0.129889","0.322313","0.339787","0.120555","0.122546","0.456635","0.123512","0.42008","0.135351","0.319432","0.124438","0.418866","0.442716","0.123596","0.124943","0.439393","0.144008","0.418608","0.353584","0.405167","0.125498","0.496204","0.44065","0.124245","0.145602","0.121973","0.132648","0.436859","0.391583","0.396234","0.122153","0.410862","0.144207","0.329387","0.407098","0.120592","0.436458","0.127759","0.304516","0.123205","0.124253","0.466638","0.457659","0.132493","0.144139","0.417456","0.396147","0.127487","0.46806","0.421337","0.438717","0.314996","0.130125","0.131876","0.410265","0.410359","0.14388","0.122732","0.320044","0.123073","0.419871","0.124086","0.460609","0.123007","0.143784","0.317423","0.312672","0.131724","0.334942","0.400416","0.122411","0.122842","0.122015","0.448244","0.393045","0.130173","0.131132","0.308833","0.40684","0.416405","0.145886","0.123313","0.145642","0.313512","0.121845","0.324151","0.452632","0.143628","0.121521","0.130079"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_1_0_0_2product.cnf","15566044","300.0","2.89328","28.7778","92.976","1.37644","32.5394","34.113","300.0","4.6248","33.0876","300.0","2.41633","41.1302","300.0","9.0003","2.20387","2.15007","5.25988","15.7146","4.81057","300.0","1.62525","300.0","300.0","300.0","300.0","1.91686","1.77032","300.0","14.4324","40.9049","26.9766","2.20976","300.0","2.04438","300.0","24.5347","56.086","300.0","24.1381","1.97428","300.0","6.63491","2.81212","21.2064","300.0","9.34088","0.23955","300.0","3.33359","2.52398","3.48537","1.44912","1.60668","1.17516","8.98571","300.0","0.560114","1.95731","38.8144","9.44192","1.92549","3.25586","35.6964","300.0","6.50506","1.13757","300.0","300.0","26.8286","3.40722","300.0","3.5658","300.0","26.2493","0.9341","5.68842","0.64565","8.4754","300.0","12.2231","14.5266","49.4015","16.4165","300.0","0.762682","9.79384","19.6972","4.21627","0.923174","3.80919","1.73214","30.9112","300.0","300.0","17.7318","8.06484","12.2431","35.3949","0.75267"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_0_0_0_bimander.cnf","9388861","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","199.169","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","197.991","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_0_0_0_0_nested.cnf","11186958","300.0","179.574","300.0","300.0","7.54005","300.0","300.0","300.0","56.7664","183.7","300.0","300.0","300.0","300.0","300.0","120.641","300.0","160.575","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.4118","37.4479","300.0","300.0","300.0","300.0","50.0782","300.0","36.8756","300.0","112.938","300.0","300.0","300.0","300.0","300.0","199.519","300.0","300.0","300.0","300.0","3.18517","300.0","300.0","22.1643","16.2099","75.664","11.0531","5.98486","300.0","300.0","46.0433","150.077","300.0","153.825","51.4128","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","14.2489","300.0","34.6055","300.0","300.0","3.67494","231.721","10.2374","198.946","300.0","300.0","300.0","300.0","300.0","300.0","13.6366","300.0","300.0","87.9147","15.3045","300.0","179.697","300.0","300.0","300.0","93.9084","300.0","197.16","300.0","6.67828"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_0_1_1_1_commander.cnf","2959485","0.057041","0.207462","0.057262","0.061374","0.061112","0.056961","0.058359","0.055931","0.155385","0.065341","0.059977","0.15851","0.160744","0.055673","0.057916","0.187037","0.059098","0.181069","0.06685","0.154088","0.057211","0.182878","0.187448","0.056125","0.058813","0.187966","0.065967","0.180879","0.150596","0.170206","0.0574","0.195257","0.189301","0.058674","0.066728","0.056711","0.06122","0.182638","0.167916","0.172239","0.059011","0.171867","0.065842","0.160535","0.174097","0.056608","0.189205","0.059431","0.149071","0.057598","0.057491","0.196349","0.187603","0.063443","0.065554","0.183453","0.173209","0.060078","0.184289","0.178852","0.184114","0.151676","0.062231","0.061376","0.185663","0.169662","0.066592","0.058115","0.155391","0.057857","0.172723","0.057616","0.193238","0.058216","0.066249","0.157469","0.150366","0.05998","0.162976","0.177253","0.055151","0.055302","0.060654","0.189499","0.167559","0.061837","0.061539","0.146901","0.17624","0.172126","0.066482","0.057535","0.065119","0.152288","0.059655","0.156746","0.183942","0.065523","0.056324","0.061242"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_0_0_1_1_bdd.cnf","5882125","0.058841","0.192361","0.051779","0.056555","0.056753","0.05237","0.054055","0.052602","0.13371","0.062861","0.053911","0.133404","0.136555","0.050533","0.051195","0.174056","0.051775","0.168871","0.056845","0.130477","0.052269","0.167959","0.167332","0.051216","0.052754","0.177906","0.060549","0.165364","0.142615","0.157059","0.052308","0.181852","0.17831","0.050862","0.060377","0.051698","0.054574","0.170196","0.154683","0.159051","0.05117","0.158318","0.060372","0.133744","0.162369","0.051697","0.182983","0.055055","0.124447","0.050995","0.052142","0.185883","0.179007","0.054335","0.060174","0.168811","0.158143","0.054862","0.175089","0.167202","0.169648","0.127624","0.054683","0.054788","0.175044","0.154872","0.062511","0.053153","0.126208","0.051452","0.160318","0.051496","0.181749","0.053198","0.060569","0.130117","0.125128","0.05387","0.134727","0.173154","0.051995","0.051474","0.054308","0.17957","0.155896","0.056595","0.054311","0.124083","0.163672","0.162276","0.061414","0.051796","0.060563","0.12627","0.051181","0.130496","0.179782","0.059957","0.052889","0.054316"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_1_0_0_nested.cnf","14654853","300.0","300.0","300.0","300.0","12.4509","300.0","300.0","300.0","100.038","300.0","300.0","35.8562","300.0","300.0","300.0","108.19","300.0","76.6985","300.0","300.0","300.0","91.9022","300.0","300.0","300.0","300.0","120.106","121.671","300.0","300.0","300.0","300.0","23.381","300.0","48.1492","300.0","93.3166","300.0","300.0","300.0","96.1523","300.0","300.0","300.0","300.0","300.0","300.0","4.7643","300.0","300.0","19.0635","12.9412","49.1549","28.8897","23.4205","300.0","300.0","10.475","184.103","300.0","300.0","11.2301","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","27.0872","300.0","57.3561","300.0","300.0","7.13799","240.092","14.6247","300.0","300.0","300.0","300.0","300.0","300.0","300.0","23.4099","300.0","300.0","209.386","18.2404","300.0","176.77","300.0","300.0","300.0","75.8419","182.111","267.887","300.0","72.3124"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_0_1_1_pairwise.cnf","11582899","0.045082","0.23849","0.046156","0.051244","0.049468","0.045917","0.046479","0.044403","0.207905","0.053488","0.050545","0.202659","0.215902","0.044396","0.045494","0.237239","0.046557","0.214227","0.048692","0.207135","0.046335","0.220814","0.219184","0.04541","0.046255","0.227114","0.051822","0.226597","0.20569","0.216755","0.048093","0.233913","0.221919","0.047191","0.051705","0.046526","0.051276","0.223074","0.209785","0.214126","0.044391","0.219812","0.051519","0.210005","0.214703","0.046697","0.233001","0.046879","0.208355","0.047701","0.047587","0.232202","0.232022","0.048317","0.053151","0.224205","0.213431","0.047538","0.224535","0.218426","0.228795","0.203316","0.047008","0.048198","0.224916","0.211571","0.053598","0.047328","0.200489","0.046312","0.21338","0.044486","0.228944","0.047537","0.051529","0.206721","0.202721","0.049503","0.209456","0.224481","0.047028","0.044719","0.045997","0.238344","0.210554","0.049472","0.048914","0.199599","0.215512","0.209463","0.050478","0.045381","0.050887","0.201238","0.046203","0.205235","0.227929","0.05145","0.045909","0.048155"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_0_0_2product.cnf","9690133","300.0","221.985","28.0068","300.0","10.1097","22.6589","71.7663","300.0","38.6788","45.4956","300.0","68.6933","300.0","300.0","28.1242","10.7049","16.1034","77.5577","231.774","111.104","300.0","300.0","300.0","300.0","300.0","300.0","20.0709","59.7812","300.0","52.5755","23.2812","20.7627","55.4414","300.0","59.2176","300.0","21.6697","203.878","300.0","21.7797","8.37567","300.0","300.0","19.7009","28.1642","300.0","300.0","8.52607","300.0","143.115","19.0073","29.9399","12.0995","18.885","53.6959","21.9779","300.0","17.2636","140.267","300.0","100.994","30.6866","37.309","300.0","300.0","300.0","300.0","300.0","300.0","20.3974","103.533","300.0","115.203","300.0","300.0","7.669","40.2674","8.78918","300.0","300.0","25.8131","24.2643","22.4225","134.64","300.0","12.7813","300.0","25.514","300.0","20.5795","258.308","16.345","297.405","300.0","22.1658","24.6372","43.8909","229.126","23.1102","17.3456"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_1_0_1_1_commander.cnf","2441255","0.06209","0.226543","0.061196","0.066168","0.064567","0.062953","0.065616","0.059749","0.171174","0.073149","0.063881","0.164493","0.183962","0.059857","0.061076","0.201705","0.062178","0.197517","0.068105","0.16651","0.062173","0.193684","0.204303","0.062243","0.061555","0.214063","0.070941","0.202001","0.166813","0.188624","0.063234","0.212898","0.196939","0.06327","0.071681","0.060546","0.068369","0.192537","0.189031","0.188515","0.062251","0.190619","0.070148","0.168939","0.187186","0.060962","0.201559","0.063982","0.166181","0.060418","0.062467","0.212168","0.206277","0.065673","0.070893","0.199225","0.192099","0.063347","0.198041","0.193665","0.200707","0.163278","0.065709","0.067803","0.193041","0.19224","0.071672","0.062928","0.166941","0.062037","0.196153","0.06002","0.210027","0.061612","0.071203","0.165202","0.163124","0.064783","0.172273","0.20728","0.064242","0.061636","0.06261","0.195995","0.187307","0.065056","0.065829","0.160134","0.191298","0.181632","0.072659","0.060303","0.070885","0.162889","0.06166","0.160774","0.202674","0.072053","0.060461","0.066559"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_0_0_0_nested.cnf","6494398","300.0","300.0","300.0","300.0","76.4078","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","103.522","300.0","300.0","300.0","236.437","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","29.1615","300.0","300.0","167.562","276.825","300.0","300.0","300.0","300.0","300.0","64.5609","300.0","300.0","300.0","65.8779","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","101.286","300.0","300.0","300.0","300.0","22.1606","300.0","130.902","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","108.181","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","271.564"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_1_1_1_pairwise.cnf","2497277","0.033441","0.16055","0.034614","0.036673","0.035967","0.032736","0.036057","0.035173","0.143102","0.039667","0.035947","0.146154","0.147083","0.03379","0.033875","0.168941","0.033286","0.153816","0.03593","0.143493","0.034839","0.150448","0.157718","0.03354","0.036768","0.159204","0.040852","0.155164","0.136112","0.150627","0.034713","0.162398","0.157376","0.034804","0.038931","0.034629","0.037035","0.154405","0.144708","0.151886","0.0353","0.15316","0.038134","0.145561","0.149498","0.036398","0.161825","0.035789","0.142577","0.034603","0.037075","0.1631","0.160483","0.036895","0.039056","0.158283","0.147947","0.035515","0.154086","0.153241","0.157109","0.141989","0.036455","0.035897","0.153717","0.155081","0.03954","0.03449","0.145957","0.033781","0.153149","0.035075","0.160632","0.035656","0.037572","0.144387","0.142613","0.036108","0.149217","0.146493","0.03441","0.034445","0.035361","0.163365","0.150207","0.035467","0.036975","0.139613","0.154865","0.150905","0.040474","0.036472","0.039424","0.141079","0.035337","0.142313","0.155939","0.039137","0.033223","0.036288"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_1_1_1_pairwise.cnf","5044574","0.051874","0.298089","0.053802","0.059406","0.056866","0.053493","0.055548","0.053541","0.262669","0.062631","0.056577","0.272974","0.270944","0.051837","0.055147","0.294038","0.054074","0.289141","0.061198","0.265265","0.056305","0.276364","0.295915","0.054422","0.055565","0.293923","0.063521","0.292431","0.2558","0.281178","0.056351","0.297105","0.291177","0.0557","0.062987","0.055151","0.058567","0.28261","0.278288","0.272921","0.055473","0.285978","0.062844","0.272476","0.279195","0.053654","0.297848","0.058695","0.267126","0.058602","0.056324","0.298146","0.297292","0.057782","0.061236","0.296726","0.274122","0.059131","0.290176","0.283461","0.292702","0.26683","0.059517","0.058578","0.283011","0.288581","0.062306","0.054546","0.270821","0.055504","0.2869","0.053604","0.298431","0.056067","0.06076","0.272239","0.266909","0.058759","0.271452","0.27646","0.055887","0.054214","0.055186","0.287903","0.28191","0.059404","0.058448","0.263858","0.289215","0.277216","0.062251","0.054772","0.063125","0.263011","0.057145","0.266732","0.30028","0.060593","0.054435","0.057738"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_0_1_1_nested.cnf","4045305","0.044878","0.161511","0.050503","0.050832","0.051079","0.047634","0.049676","0.047285","0.122581","0.05622","0.050375","0.125976","0.130513","0.045438","0.046778","0.166983","0.047289","0.146349","0.053417","0.122511","0.047637","0.137366","0.154709","0.046954","0.047764","0.151178","0.056567","0.149394","0.117967","0.140317","0.04782","0.158875","0.14997","0.048754","0.05756","0.049277","0.051474","0.14451","0.140126","0.13424","0.046588","0.142243","0.05467","0.12991","0.136888","0.048133","0.154239","0.049534","0.123645","0.049145","0.048684","0.160162","0.156065","0.052883","0.055537","0.145271","0.136849","0.049666","0.148286","0.14393","0.148317","0.123756","0.050999","0.050412","0.149466","0.141295","0.055906","0.0473","0.124412","0.047747","0.143315","0.049068","0.159084","0.046877","0.056548","0.127874","0.123063","0.049942","0.130362","0.136153","0.048343","0.05028","0.046981","0.147897","0.141604","0.050268","0.051334","0.121473","0.143261","0.13404","0.054342","0.048477","0.054556","0.120641","0.048882","0.12428","0.154852","0.054568","0.046407","0.050283"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_0_1_1_1_pairwise.cnf","9021435","0.179157","1.30459","0.182094","0.191946","0.191258","0.179654","0.179873","0.177895","1.13979","0.204617","0.187904","1.18481","1.19565","0.173713","0.178561","1.27199","0.182611","1.25022","0.201364","1.16569","0.179473","1.20191","1.2763","0.181364","0.18287","1.27436","0.204872","1.26568","1.12494","1.21552","0.180778","1.2763","1.25545","0.181314","0.215637","0.184971","0.194462","1.25642","1.2174","1.18028","0.180228","1.2311","0.204006","1.17491","1.21805","0.177393","1.26205","0.189838","1.18184","0.17887","0.181309","1.29961","1.2778","0.192647","0.204368","1.21193","1.23423","0.1888","1.24786","1.24275","1.25428","1.17788","0.192776","0.191136","1.2423","1.21735","0.208728","0.179457","1.18229","0.182341","1.24156","0.178845","1.29256","0.179214","0.214199","1.18321","1.15731","0.190771","1.18952","1.20726","0.177083","0.186221","0.179155","1.23279","1.22272","0.187561","0.190843","1.16452","1.21851","1.20334","0.203442","0.179749","0.210655","1.16285","0.17823","1.18175","1.29168","0.200936","0.178375","0.189254"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_0_1_1_1_commander.cnf","10350113","0.054093","0.180793","0.053161","0.058141","0.056104","0.052488","0.052964","0.05316","0.142118","0.061085","0.056313","0.145533","0.148261","0.055878","0.053805","0.177361","0.052242","0.167647","0.057477","0.142207","0.053733","0.157864","0.163756","0.052518","0.053642","0.17492","0.062064","0.164779","0.141222","0.162376","0.054295","0.180097","0.172523","0.0545","0.064314","0.054712","0.058132","0.169771","0.166969","0.156482","0.05263","0.164526","0.060927","0.144382","0.157467","0.053596","0.171126","0.05529","0.141558","0.051948","0.054102","0.181598","0.179011","0.0581","0.062751","0.170265","0.163287","0.055964","0.168106","0.1661","0.172688","0.142648","0.056875","0.056267","0.167584","0.161543","0.062623","0.054623","0.143635","0.054458","0.168719","0.052662","0.180736","0.052923","0.063783","0.145181","0.141751","0.054894","0.147508","0.163619","0.051752","0.054606","0.052362","0.17612","0.163683","0.055404","0.056176","0.14075","0.158387","0.155679","0.060417","0.051459","0.062294","0.137779","0.052551","0.139967","0.179133","0.06025","0.052306","0.054558"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_0_0_1_bimander.cnf","2011843","300.0","1.55105","9.29114","22.4218","2.18924","5.14296","9.02194","300.0","11.8003","10.7319","300.0","13.7512","12.3097","300.0","4.92901","8.73971","10.6905","11.0029","17.6521","7.09184","300.0","10.7519","300.0","300.0","300.0","300.0","4.19596","1.18929","300.0","5.09501","15.3436","5.59468","3.46675","300.0","2.11802","300.0","10.7987","12.2349","300.0","8.59157","14.1216","300.0","4.11298","1.88418","6.09334","300.0","41.5172","0.322071","300.0","18.7518","5.64652","1.35871","1.14576","1.45206","1.13604","5.06782","300.0","1.44626","5.26107","17.3635","6.24179","2.55803","62.2472","18.6737","300.0","8.54765","9.25431","300.0","300.0","10.4617","3.10769","300.0","2.58076","300.0","13.8065","1.16393","9.51819","1.77874","5.70258","300.0","4.68493","11.7949","4.55221","19.1961","300.0","1.55671","36.2","8.65989","0.911793","1.93198","21.3924","1.0725","3.88404","300.0","300.0","7.75235","225.577","5.14262","5.57415","1.48657"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_0_1_1_1_bdd.cnf","12739380","0.107517","0.419055","0.109215","0.116548","0.118026","0.108159","0.110509","0.108573","0.290326","0.129473","0.11567","0.293539","0.304927","0.106733","0.108815","0.388462","0.115752","0.374405","0.119009","0.282076","0.108015","0.36024","0.398317","0.108905","0.109353","0.397891","0.128672","0.37335","0.316448","0.364436","0.111314","0.40769","0.394933","0.114459","0.128431","0.109752","0.120072","0.38243","0.365262","0.350865","0.108395","0.371898","0.126923","0.294049","0.36343","0.107289","0.389802","0.118046","0.282565","0.10978","0.111066","0.412626","0.404896","0.116024","0.128287","0.364032","0.368358","0.114326","0.376124","0.379427","0.389979","0.281786","0.117048","0.117151","0.380806","0.369105","0.129125","0.109323","0.288421","0.108727","0.374486","0.108757","0.407005","0.108195","0.134291","0.290575","0.279937","0.116322","0.295463","0.35993","0.108891","0.122732","0.108279","0.398315","0.351153","0.115628","0.116471","0.277006","0.362231","0.362436","0.12777","0.11059","0.128397","0.275715","0.112364","0.283915","0.417284","0.125806","0.10904","0.115965"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_0_bimander.cnf","15399552","300.0","300.0","300.0","300.0","58.5093","300.0","300.0","300.0","237.571","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","71.8885","300.0","300.0","294.193","112.672","300.0","300.0","92.4516","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","88.3761","300.0","300.0","300.0","300.0","261.902","300.0","75.7309","300.0","300.0","300.0","300.0","300.0","300.0","300.0","150.439","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","74.0354"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_1_0_0_bimander.cnf","6893588","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","237.379","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_1_1_1_bimander.cnf","7749112","0.071007","0.252223","0.073123","0.076965","0.077367","0.071577","0.075609","0.071408","0.202919","0.084692","0.075992","0.204201","0.209746","0.070902","0.070696","0.245285","0.073464","0.228391","0.077392","0.199016","0.070855","0.222015","0.239087","0.072834","0.074058","0.237934","0.083083","0.230839","0.196471","0.223133","0.073042","0.248998","0.242634","0.072498","0.086995","0.072095","0.077748","0.240353","0.218108","0.238828","0.073431","0.22518","0.083782","0.209075","0.219813","0.071791","0.23809","0.074483","0.198881","0.072454","0.072595","0.254139","0.239377","0.075266","0.081886","0.24014","0.229362","0.074787","0.228802","0.225269","0.233492","0.200269","0.077367","0.077817","0.239303","0.22476","0.082542","0.073528","0.195382","0.072893","0.229689","0.071342","0.248774","0.07327","0.082481","0.201454","0.212083","0.075602","0.208135","0.221827","0.07073","0.070998","0.071812","0.240816","0.218435","0.078302","0.078565","0.194782","0.230009","0.224509","0.084315","0.070879","0.084318","0.198124","0.074708","0.215275","0.239922","0.082358","0.070884","0.076749"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_0_0_0_1_2product.cnf","1314657","300.0","300.0","300.0","300.0","48.312","300.0","300.0","300.0","251.811","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","198.336","300.0","300.0","300.0","300.0","300.0","300.0","300.0","290.586","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","34.6387","300.0","300.0","114.068","38.1631","300.0","131.063","48.0746","300.0","300.0","195.986","300.0","300.0","300.0","235.132","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","70.3501","300.0","201.187","300.0","300.0","17.3755","300.0","54.1916","300.0","300.0","300.0","300.0","300.0","300.0","300.0","133.577","300.0","300.0","300.0","124.083","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","31.5678"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_1_1_1_1_bdd.cnf","4428586","0.084095","0.320369","0.085562","0.093734","0.090884","0.083351","0.086643","0.085416","0.226025","0.101461","0.09047","0.223166","0.230639","0.082209","0.084295","0.310352","0.084386","0.288824","0.094111","0.220357","0.085138","0.27733","0.303552","0.084608","0.085536","0.30064","0.09837","0.288112","0.250706","0.278563","0.085891","0.319744","0.304973","0.085887","0.104781","0.085377","0.090282","0.293284","0.270919","0.277832","0.08342","0.279031","0.100414","0.229249","0.273214","0.082384","0.288786","0.0879","0.217077","0.085071","0.084653","0.320133","0.302021","0.09054","0.099561","0.312716","0.283184","0.087536","0.295701","0.282324","0.295037","0.219085","0.092668","0.091019","0.304296","0.282953","0.100911","0.086371","0.220319","0.08467","0.286593","0.08312","0.315841","0.085817","0.098487","0.220344","0.217384","0.087634","0.227511","0.272459","0.082927","0.085384","0.083661","0.305861","0.265507","0.091487","0.091039","0.212605","0.284592","0.283071","0.101492","0.086075","0.099134","0.213199","0.087854","0.232262","0.306075","0.098902","0.083957","0.089626"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_1_0_0_nested.cnf","15351291","300.0","300.0","300.0","300.0","65.0915","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","90.0007","300.0","135.73","300.0","148.641","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.2129","300.0","300.0","300.0","116.546","300.0","253.999","300.0","300.0","300.0","46.965","300.0","300.0","300.0","202.847","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","67.7209","300.0","164.308","300.0","300.0","18.4727","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","96.938","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_1_0_1_nested.cnf","12430038","300.0","67.4255","10.4409","18.9432","50.45","16.4279","16.1979","156.17","300.0","115.0","300.0","0.687772","33.8653","73.0226","11.647","300.0","210.744","300.0","283.79","96.8362","300.0","223.626","300.0","300.0","300.0","300.0","300.0","300.0","300.0","6.74111","15.8404","26.4935","12.6945","300.0","91.7543","300.0","14.5509","32.3321","300.0","15.507","228.13","300.0","22.2646","268.702","18.5328","163.726","300.0","9.87225","300.0","300.0","49.0998","300.0","29.0145","300.0","231.614","9.12059","300.0","1.04409","103.564","10.9095","36.2172","14.78","300.0","13.5163","33.2586","249.108","267.175","300.0","300.0","14.2779","23.0135","294.187","4.33077","300.0","52.575","15.6805","6.84294","75.362","54.1942","300.0","7.23452","8.66393","16.7461","9.33991","300.0","300.0","300.0","9.82309","27.4817","300.0","249.188","266.823","22.9649","300.0","300.0","12.4114","176.883","29.46","20.1133","44.8583"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_1_pairwise.cnf","2389524","300.0","300.0","8.26345","13.6757","85.7354","8.93088","7.55881","300.0","300.0","300.0","300.0","2.64557","29.2574","295.602","5.55471","300.0","300.0","300.0","22.374","231.941","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","5.21141","5.7958","10.7119","50.7735","300.0","300.0","300.0","7.60698","53.4786","300.0","7.64676","300.0","300.0","29.2625","300.0","15.1643","300.0","300.0","2.46597","300.0","300.0","141.028","300.0","0.5638","300.0","300.0","7.02381","300.0","1.35152","157.903","9.63418","75.3729","42.1978","300.0","14.8624","188.423","300.0","300.0","300.0","300.0","10.0745","46.6231","300.0","6.10421","300.0","87.8443","3.55328","11.0704","125.759","51.8077","300.0","5.15972","6.08829","9.32894","7.73481","300.0","300.0","300.0","5.34249","136.958","53.9662","300.0","24.4218","16.6285","300.0","300.0","8.77364","300.0","35.3831","5.9831","78.5758"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_1_0_0_bdd.cnf","9035105","300.0","205.751","300.0","300.0","10.8852","300.0","300.0","300.0","42.5216","300.0","300.0","86.7256","300.0","300.0","300.0","140.446","206.11","300.0","217.727","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","26.2275","300.0","300.0","300.0","300.0","77.0771","300.0","36.0664","300.0","262.913","300.0","300.0","300.0","228.578","300.0","149.655","300.0","300.0","300.0","300.0","1.89193","300.0","300.0","99.4579","35.7276","12.0496","6.26569","27.0618","300.0","300.0","19.0644","40.5569","300.0","73.4277","79.3403","300.0","300.0","300.0","150.578","300.0","300.0","300.0","300.0","7.14703","300.0","10.695","300.0","300.0","4.74849","100.606","300.0","76.3029","300.0","300.0","300.0","300.0","300.0","300.0","66.5192","300.0","300.0","41.6505","27.5138","300.0","27.1547","230.799","300.0","300.0","84.6349","300.0","78.2055","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_1_1_1_commander.cnf","9667754","0.150488","0.51354","0.14806","0.154169","0.151519","0.139579","0.143998","0.139736","0.426595","0.167647","0.147796","0.400088","0.415361","0.139329","0.141887","0.475239","0.14214","0.459329","0.159084","0.392815","0.140571","0.466586","0.48377","0.141513","0.147615","0.482319","0.167189","0.47725","0.418103","0.450198","0.143269","0.501249","0.478857","0.144819","0.166677","0.146595","0.154178","0.476038","0.446921","0.453841","0.142001","0.452247","0.164504","0.408071","0.487733","0.136622","0.475575","0.148041","0.395067","0.141424","0.14349","0.509792","0.492651","0.150123","0.16475","0.446427","0.447841","0.150337","0.475956","0.461177","0.466151","0.400159","0.151785","0.154243","0.464746","0.460789","0.177806","0.144857","0.390901","0.140646","0.451259","0.140013","0.492826","0.142705","0.164188","0.404554","0.398661","0.150881","0.424564","0.451861","0.139871","0.140538","0.139108","0.489358","0.445342","0.153903","0.156115","0.387426","0.457757","0.455714","0.167914","0.143888","0.165605","0.384001","0.142478","0.407344","0.486571","0.163756","0.13995","0.150055"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_1_0_0_bdd.cnf","7821793","300.0","207.659","30.3913","300.0","9.59103","19.6039","70.9153","300.0","28.1122","66.4516","300.0","120.837","300.0","300.0","33.0888","11.5682","31.1129","20.7227","300.0","300.0","300.0","13.9381","300.0","300.0","300.0","300.0","22.5881","23.4306","300.0","62.3929","20.0767","19.1177","17.9154","300.0","21.5119","300.0","26.3255","255.659","300.0","28.6864","10.4133","300.0","300.0","18.9432","30.1813","300.0","300.0","6.99425","300.0","232.597","25.9374","17.7617","11.3722","9.54188","43.5918","27.297","300.0","9.63532","21.1788","300.0","43.4915","20.425","9.90474","300.0","300.0","23.5124","217.627","300.0","300.0","27.4867","23.3199","300.0","35.0494","300.0","300.0","10.4941","60.7854","4.01237","175.445","300.0","25.556","26.1312","19.8124","300.0","300.0","4.93138","300.0","25.8068","50.0658","13.2657","153.706","17.3191","300.0","300.0","20.2598","21.9304","30.9184","67.3635","19.9557","107.217"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_1_1_1_1_nested.cnf","568760","0.058262","0.210148","0.059413","0.063864","0.06343","0.060883","0.061036","0.057953","0.162093","0.072119","0.062184","0.162265","0.170563","0.057699","0.05956","0.188531","0.062268","0.187681","0.067936","0.16129","0.060272","0.181365","0.189161","0.058226","0.060286","0.196223","0.072747","0.194135","0.159857","0.181748","0.059303","0.204981","0.196886","0.060847","0.069457","0.062606","0.066563","0.186319","0.176239","0.176956","0.05806","0.184799","0.070328","0.167505","0.179902","0.05698","0.196055","0.061848","0.160369","0.06161","0.06033","0.206719","0.202771","0.065481","0.069934","0.185955","0.180583","0.06269","0.194467","0.183629","0.189913","0.163554","0.064082","0.064124","0.194084","0.188456","0.070209","0.059536","0.160622","0.060823","0.184636","0.059254","0.210619","0.059102","0.068381","0.162765","0.160697","0.064301","0.169364","0.18264","0.059885","0.060233","0.05893","0.196055","0.18328","0.062715","0.066151","0.154459","0.18393","0.183095","0.070521","0.058991","0.068653","0.156978","0.060897","0.16602","0.198141","0.069591","0.060329","0.064131"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_1_1_1_pairwise.cnf","14003878","0.037066","0.185306","0.03849","0.039758","0.04013","0.038805","0.037257","0.037695","0.160478","0.0446","0.038475","0.162953","0.166173","0.03631","0.038335","0.18247","0.040023","0.17445","0.041467","0.161814","0.03766","0.170229","0.171474","0.038909","0.03809","0.178846","0.043886","0.17295","0.160355","0.16807","0.037492","0.180459","0.1747","0.039055","0.04243","0.038027","0.042441","0.178416","0.167818","0.164832","0.036865","0.17315","0.043653","0.162101","0.169344","0.037735","0.18013","0.039516","0.162845","0.038532","0.040745","0.184484","0.181782","0.039785","0.04365","0.184347","0.168475","0.039977","0.178559","0.176601","0.18038","0.162087","0.041258","0.041794","0.174192","0.174469","0.044168","0.038763","0.159777","0.038867","0.171508","0.038645","0.180977","0.038679","0.042939","0.17064","0.163714","0.041028","0.167833","0.17066","0.03912","0.037884","0.039174","0.189007","0.169724","0.040661","0.040376","0.158973","0.170198","0.16989","0.042412","0.037637","0.043205","0.162247","0.038335","0.160697","0.179781","0.04206","0.039423","0.04015"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_0_1_1_1_pairwise.cnf","15219833","0.070367","0.394429","0.072131","0.075122","0.075898","0.069591","0.070482","0.069387","0.353287","0.078607","0.073661","0.360292","0.362209","0.068565","0.069816","0.384346","0.070684","0.381761","0.076457","0.354256","0.069641","0.377067","0.375531","0.06997","0.072466","0.391435","0.082292","0.375516","0.346328","0.372757","0.069398","0.391892","0.37578","0.072013","0.079841","0.071982","0.075763","0.383606","0.372206","0.363704","0.070839","0.38017","0.080352","0.353315","0.376566","0.069381","0.382986","0.072706","0.359274","0.073819","0.069778","0.401588","0.389163","0.07288","0.081407","0.396463","0.359638","0.077407","0.380882","0.379537","0.375843","0.353918","0.076025","0.07649","0.38095","0.379283","0.08026","0.070388","0.352653","0.07032","0.378178","0.070252","0.395256","0.070685","0.080341","0.373673","0.358969","0.073112","0.362192","0.369332","0.072505","0.069638","0.069782","0.380886","0.372594","0.073044","0.075608","0.349069","0.368391","0.371751","0.079591","0.069398","0.08118","0.352468","0.070785","0.352947","0.384987","0.07881","0.069897","0.073522"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_1_1_1_nested.cnf","12735701","0.048601","0.160286","0.047296","0.050659","0.051037","0.047422","0.049118","0.047016","0.125618","0.055416","0.05019","0.127578","0.133076","0.046984","0.046996","0.151914","0.048626","0.14738","0.055698","0.123876","0.047061","0.144271","0.153894","0.04739","0.049648","0.152515","0.058642","0.142701","0.123267","0.143702","0.047604","0.158471","0.148571","0.047138","0.05516","0.049267","0.051617","0.152202","0.139684","0.136576","0.047582","0.145413","0.055418","0.127201","0.144195","0.047599","0.155801","0.048778","0.125958","0.05016","0.048045","0.159965","0.159636","0.051604","0.056037","0.15699","0.135645","0.052421","0.149594","0.14697","0.145346","0.125652","0.051731","0.052828","0.147285","0.140182","0.054985","0.047549","0.123507","0.04803","0.14634","0.047539","0.159319","0.04846","0.054047","0.136481","0.126178","0.049074","0.131491","0.138392","0.049223","0.047885","0.049228","0.154937","0.139575","0.050341","0.051139","0.123271","0.137596","0.143798","0.055136","0.050332","0.056298","0.124332","0.047386","0.126301","0.152374","0.056304","0.046965","0.052628"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_0_1_1_commander.cnf","5660672","0.075916","0.268789","0.077454","0.081495","0.082632","0.076531","0.077808","0.074964","0.210848","0.087637","0.079091","0.212475","0.220233","0.07545","0.076746","0.253051","0.078453","0.24457","0.081868","0.20023","0.075533","0.245282","0.254334","0.074761","0.077904","0.256337","0.093526","0.251633","0.206435","0.240923","0.080408","0.264994","0.259085","0.076404","0.0874","0.076799","0.081791","0.254339","0.234465","0.229564","0.074255","0.237161","0.088079","0.214829","0.240456","0.074757","0.248708","0.079799","0.208951","0.077602","0.075921","0.267221","0.260638","0.080208","0.088871","0.262097","0.22733","0.080918","0.25341","0.246063","0.24913","0.207187","0.08092","0.080778","0.246871","0.236131","0.089868","0.075756","0.204327","0.075574","0.244546","0.079414","0.265151","0.07481","0.086588","0.206962","0.209104","0.079073","0.218221","0.229416","0.077022","0.074078","0.073959","0.256608","0.23501","0.080768","0.081435","0.200275","0.239646","0.237893","0.086213","0.078466","0.0885","0.206017","0.075989","0.209618","0.254885","0.088323","0.076676","0.080832"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_0_2product.cnf","6027307","300.0","1.64918","0.891826","2.50629","0.808468","0.754051","0.795459","96.4566","1.18947","3.70638","300.0","19.4402","1.38895","300.0","0.750678","2.22459","5.06652","1.39607","9.37756","2.26724","300.0","4.07574","300.0","300.0","300.0","300.0","0.799493","0.682194","300.0","0.777084","0.763508","0.764832","2.89738","300.0","1.03857","300.0","0.833697","1.42788","300.0","0.772745","9.73347","300.0","2.17692","0.776223","0.766751","300.0","7.12247","0.184266","300.0","2.95885","1.74847","0.793147","0.960901","0.430119","0.526808","0.814617","300.0","2.17411","1.62829","3.82631","2.96494","2.23868","4.68824","2.86132","256.636","1.00125","15.138","300.0","300.0","0.769944","1.118","300.0","2.37769","300.0","9.51302","0.302243","2.03159","0.802048","2.94333","300.0","0.761397","0.753847","0.761777","2.47662","123.463","0.856272","24.4452","0.761141","1.18722","0.994626","4.07888","0.777178","1.34175","300.0","0.762159","0.812674","33.6561","1.60419","0.770663","0.771968"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_0_0_0_bdd.cnf","8630375","300.0","300.0","300.0","300.0","78.8659","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","224.767","300.0","300.0","300.0","300.0","184.818","300.0","300.0","300.0","300.0","300.0","177.816","300.0","300.0","300.0","247.019","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","35.7203","300.0","300.0","300.0","46.9194","300.0","176.978","216.771","300.0","300.0","134.166","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","98.8708","300.0","300.0","300.0","300.0","46.7642","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","95.2572","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_0_1_1_pairwise.cnf","11315209","0.044812","0.231209","0.047447","0.048284","0.04658","0.046975","0.044832","0.04644","0.197279","0.052953","0.047828","0.206768","0.208894","0.044793","0.044363","0.234876","0.047628","0.220168","0.049006","0.199334","0.045799","0.211331","0.22522","0.045764","0.046506","0.224279","0.052353","0.220675","0.20205","0.210445","0.048214","0.2272","0.225403","0.048619","0.052101","0.045922","0.051443","0.20805","0.211799","0.212844","0.04568","0.210014","0.051299","0.20752","0.20903","0.045643","0.230591","0.047762","0.205393","0.047422","0.045273","0.221136","0.23328","0.048909","0.052042","0.226298","0.211558","0.049113","0.219082","0.216176","0.224535","0.200767","0.047398","0.046792","0.216131","0.216475","0.052241","0.046794","0.20173","0.04565","0.20891","0.045671","0.224295","0.045936","0.051685","0.205866","0.20143","0.049372","0.208789","0.212433","0.046324","0.044848","0.046581","0.234441","0.211058","0.047875","0.048013","0.19797","0.215583","0.213212","0.050785","0.045837","0.052789","0.198939","0.045655","0.205216","0.225074","0.050306","0.044636","0.0466"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_0_0_1_pairwise.cnf","14863437","166.473","0.165422","0.497524","0.649146","0.335536","0.445589","0.879572","5.29498","0.373969","1.43023","104.568","0.609027","0.928176","54.7438","0.684084","1.72875","0.306206","0.364779","1.03655","0.373433","57.8834","0.321643","13.8688","300.0","177.897","52.2511","0.18133","0.170276","10.9177","0.561462","0.814556","0.585272","0.204843","200.851","0.251864","210.775","0.459468","0.485288","300.0","0.526209","0.353773","40.7224","0.222125","0.130841","0.442169","83.0234","0.221919","0.049185","201.787","0.222875","0.26132","0.201195","0.092772","0.138766","0.138","0.417895","218.104","0.134965","0.185568","0.485481","0.237378","0.241123","1.37167","0.508431","5.13484","0.319464","0.307285","164.978","300.0","0.455104","0.352154","23.0572","0.165565","4.91034","0.262834","0.167889","0.37515","0.168496","0.655874","52.5287","0.592923","0.413894","0.500026","0.723448","17.877","0.093898","1.30258","0.748667","0.047957","0.1788","0.296921","0.151554","0.614956","300.0","0.428629","0.526311","2.4714","0.344756","0.447658","0.112413"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_0_commander.cnf","14723215","300.0","30.2943","300.0","300.0","5.39273","300.0","300.0","300.0","195.457","67.7086","300.0","300.0","300.0","300.0","300.0","63.5768","300.0","108.828","299.659","294.502","300.0","135.525","300.0","300.0","300.0","300.0","55.5551","10.4404","300.0","300.0","300.0","300.0","25.7861","300.0","14.7543","300.0","209.278","191.583","300.0","300.0","128.703","300.0","46.3828","199.888","300.0","300.0","300.0","2.66014","300.0","272.778","7.7575","3.63967","6.71721","6.74657","11.8324","300.0","300.0","14.6297","50.036","300.0","57.8281","23.012","300.0","300.0","300.0","96.1099","300.0","300.0","300.0","300.0","8.67887","300.0","9.94377","300.0","221.06","2.01453","88.6948","8.44716","42.1413","300.0","300.0","300.0","300.0","300.0","300.0","23.1767","300.0","300.0","16.3435","7.44806","140.418","19.4591","300.0","300.0","300.0","55.3061","186.527","42.4826","300.0","7.16354"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_0_1_1_2product.cnf","7755556","0.084027","0.278307","0.085328","0.094726","0.089504","0.084296","0.084869","0.088813","0.220711","0.098295","0.089017","0.214414","0.224969","0.081203","0.082893","0.270983","0.084356","0.250515","0.091068","0.20688","0.082735","0.241229","0.264886","0.085238","0.083993","0.258851","0.098298","0.25808","0.21921","0.243172","0.085001","0.275154","0.262848","0.084151","0.097766","0.083278","0.092361","0.255982","0.238865","0.237362","0.082825","0.240383","0.097366","0.226111","0.243598","0.082412","0.262921","0.086655","0.213167","0.08493","0.089199","0.277811","0.283367","0.090356","0.097197","0.270812","0.261094","0.088092","0.252873","0.249074","0.257181","0.212037","0.089259","0.088384","0.257078","0.247393","0.099022","0.084435","0.212557","0.089921","0.239752","0.085191","0.275081","0.084597","0.095414","0.228036","0.213781","0.091348","0.220993","0.244434","0.086763","0.08349","0.082901","0.264737","0.236383","0.089463","0.090206","0.211574","0.243686","0.242227","0.097053","0.084182","0.100058","0.208535","0.084419","0.213827","0.265687","0.096721","0.082195","0.090888"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_1_0_0_0_commander.cnf","5038695","300.0","300.0","33.9233","300.0","4.77705","24.2042","125.657","300.0","16.0496","24.2941","300.0","13.4177","258.961","300.0","36.69","19.4944","12.4785","9.65583","246.915","119.356","300.0","17.2104","300.0","300.0","300.0","300.0","8.11115","10.9741","300.0","55.3957","32.5746","25.1236","7.42081","300.0","10.207","300.0","25.6289","146.87","300.0","26.2762","8.4177","300.0","32.4629","34.2372","30.655","300.0","49.5585","1.73433","300.0","109.972","6.30863","34.3069","6.27889","5.91646","7.88588","27.6984","300.0","2.57188","20.5069","300.0","22.1406","5.60135","14.571","266.173","300.0","30.9659","300.0","300.0","300.0","34.0438","14.1975","300.0","13.2369","300.0","146.156","2.96416","53.3918","2.5583","49.4529","300.0","74.5892","23.0236","26.6646","261.281","300.0","3.19665","285.479","34.6428","34.3846","3.97555","65.3212","5.2649","289.634","300.0","300.0","34.4748","22.9449","45.422","32.593","1.91396"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_0_0_1_1_nested.cnf","8024816","0.088997","0.319437","0.089735","0.098191","0.101712","0.092888","0.09155","0.08838","0.254382","0.106052","0.095957","0.249221","0.25472","0.08732","0.08908","0.307882","0.090642","0.28813","0.097573","0.246878","0.088417","0.283531","0.290543","0.091977","0.091225","0.301115","0.107907","0.293975","0.259962","0.275829","0.090391","0.31141","0.303122","0.091499","0.107164","0.089861","0.096943","0.299744","0.274554","0.270755","0.088737","0.272761","0.105796","0.262014","0.271533","0.08965","0.295178","0.094799","0.248356","0.090209","0.096127","0.320503","0.31145","0.09439","0.104157","0.313246","0.279317","0.096542","0.298322","0.288306","0.295428","0.246675","0.097943","0.095737","0.298961","0.28944","0.105914","0.089937","0.24246","0.090553","0.287963","0.090514","0.31342","0.090763","0.105267","0.27261","0.248686","0.0944","0.274212","0.284792","0.093581","0.090992","0.089874","0.306176","0.278534","0.095306","0.097801","0.241908","0.28094","0.278998","0.104543","0.0911","0.106396","0.243265","0.088724","0.241964","0.304831","0.104754","0.088455","0.096481"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_1_1_1_1_bdd.cnf","11336217","0.108221","0.419198","0.108366","0.118723","0.124146","0.110145","0.109972","0.107442","0.298461","0.130117","0.118448","0.290792","0.303032","0.104267","0.110141","0.401508","0.108376","0.379792","0.118683","0.2855","0.107722","0.369369","0.382268","0.108318","0.111472","0.395896","0.128619","0.384854","0.339769","0.359285","0.11963","0.409822","0.393064","0.109392","0.130115","0.109819","0.118642","0.391707","0.356568","0.351652","0.10617","0.354446","0.128554","0.300613","0.356139","0.107082","0.384836","0.114735","0.278858","0.110305","0.114097","0.416673","0.407389","0.116111","0.128483","0.379223","0.366561","0.117421","0.388407","0.375412","0.383651","0.282039","0.118225","0.117993","0.388987","0.355771","0.129276","0.109009","0.281702","0.109178","0.376373","0.109507","0.406603","0.108889","0.128663","0.286939","0.286124","0.115","0.311303","0.356288","0.112323","0.110482","0.108455","0.401776","0.363525","0.115744","0.118057","0.281927","0.364486","0.359091","0.12884","0.109902","0.129265","0.281758","0.107243","0.298356","0.400842","0.128466","0.108439","0.117355"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_1_pairwise.cnf","368630","29.3106","87.765","0.948116","1.41814","1.70213","0.724225","0.480751","12.2958","4.93967","5.89762","215.895","0.823504","5.08451","5.29482","1.0418","2.86226","2.10208","300.0","4.66106","1.12231","20.8522","2.60568","7.80341","11.2667","12.5091","300.0","15.8991","33.5145","22.9089","1.25491","1.10344","1.21798","14.8756","288.364","1.50954","300.0","1.47268","4.80926","300.0","0.798046","2.16226","278.165","0.918943","3.44395","1.02887","8.55241","5.32246","14.765","38.4107","3.348","1.2529","3.25917","0.314272","83.6336","300.0","0.715451","5.25342","0.630962","1.67729","1.46088","1.38759","8.1434","3.5146","2.19974","6.92213","2.58604","47.7086","194.548","14.1492","1.03378","1.20984","7.46039","1.08625","45.7778","18.43","5.17983","2.25568","2.83304","13.6443","232.245","0.738203","0.686875","1.02407","1.86778","115.112","116.986","42.8429","1.23841","0.80007","24.8385","8.41735","0.290696","2.60224","300.0","0.700396","0.624776","2.46879","0.867394","1.05161","1.6842"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_1_0_0_bimander.cnf","2873643","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","158.083","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","212.999","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_1_1_1_commander.cnf","651738","0.031315","0.103841","0.033062","0.035187","0.036622","0.033056","0.032289","0.031405","0.085321","0.036942","0.033748","0.082069","0.095149","0.031081","0.032526","0.106603","0.032867","0.098944","0.034925","0.082358","0.03173","0.096219","0.10019","0.032015","0.031873","0.097135","0.036661","0.094412","0.080489","0.093104","0.033986","0.097206","0.10283","0.032168","0.037512","0.031043","0.03425","0.098525","0.090617","0.09261","0.031941","0.094549","0.03721","0.084375","0.092948","0.03039","0.104936","0.033202","0.081538","0.032144","0.032168","0.105216","0.100879","0.032937","0.035929","0.100816","0.094347","0.034688","0.099886","0.090928","0.101067","0.080092","0.033017","0.03423","0.095988","0.091784","0.037379","0.031932","0.077702","0.031548","0.098796","0.032518","0.102967","0.032245","0.037544","0.084967","0.081787","0.033661","0.089405","0.094926","0.031641","0.032981","0.031173","0.103798","0.09057","0.033754","0.034313","0.078491","0.096203","0.096445","0.036717","0.032145","0.036692","0.081212","0.031543","0.081147","0.098132","0.036293","0.03296","0.035561"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_1_1_1_pairwise.cnf","10315751","0.093861","0.582915","0.093639","0.098959","0.101422","0.09363","0.091752","0.095271","0.516654","0.109285","0.099359","0.514911","0.522374","0.094062","0.094722","0.576099","0.094978","0.558293","0.100551","0.525116","0.093557","0.548815","0.574608","0.095964","0.096107","0.560613","0.105978","0.549927","0.51861","0.568625","0.093873","0.558756","0.573392","0.093899","0.107508","0.093221","0.100688","0.560165","0.530316","0.543259","0.093571","0.552101","0.10667","0.534502","0.545143","0.091672","0.568128","0.099238","0.519827","0.095557","0.094684","0.580581","0.576409","0.098347","0.1074","0.574578","0.548026","0.102195","0.566989","0.550185","0.55386","0.525441","0.099548","0.100687","0.554103","0.539883","0.105565","0.095692","0.50916","0.094802","0.549985","0.09558","0.567429","0.093538","0.106828","0.529944","0.525643","0.101362","0.52739","0.544404","0.096789","0.093958","0.092519","0.561386","0.534274","0.101894","0.101381","0.517315","0.559151","0.532727","0.108133","0.094073","0.105305","0.510473","0.092371","0.518586","0.566388","0.106703","0.092184","0.099736"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_0_0_0_bdd.cnf","11625872","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","201.935","300.0","300.0","300.0","223.073","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","212.569","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_0_0_0_pairwise.cnf","15674658","300.0","2.07217","18.1882","62.9791","1.5706","8.3066","35.873","300.0","2.38919","3.16163","295.592","15.8752","40.5834","300.0","9.93624","4.72166","19.336","4.43091","13.4949","9.78906","300.0","10.2786","300.0","300.0","300.0","300.0","1.09661","1.08181","300.0","10.3394","9.42523","18.4273","3.00808","300.0","2.33993","300.0","8.0685","43.5318","300.0","13.0815","13.2342","300.0","6.35054","7.01537","15.0536","300.0","49.2541","0.749616","300.0","10.1963","3.24708","1.71799","0.970186","0.913859","0.790318","9.40171","300.0","1.8123","7.04564","26.7377","14.7091","1.53577","17.7738","15.9291","300.0","3.30478","16.0582","300.0","300.0","8.79028","4.11477","300.0","3.59348","300.0","41.5583","0.645569","7.66435","0.781366","7.82216","300.0","12.6148","9.82154","10.8111","18.4375","300.0","0.717109","20.4555","16.6035","1.47827","1.40692","20.6752","1.6234","33.0157","300.0","300.0","9.58947","26.8999","9.97393","9.51443","0.555864"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_1_1_1_pairwise.cnf","1807127","0.062748","0.329264","0.061408","0.064253","0.064313","0.0614","0.06011","0.058641","0.295263","0.069706","0.062701","0.29553","0.301463","0.059379","0.061165","0.321596","0.06054","0.31375","0.063852","0.289426","0.060053","0.312572","0.309484","0.060267","0.060712","0.318455","0.069335","0.304402","0.282898","0.298581","0.060432","0.322802","0.324121","0.060526","0.067987","0.060536","0.064341","0.317174","0.300493","0.305568","0.06129","0.308389","0.066794","0.293072","0.303757","0.059203","0.328384","0.062191","0.283302","0.059428","0.059484","0.3267","0.321565","0.063379","0.068595","0.329779","0.30826","0.061553","0.312246","0.31067","0.313862","0.286756","0.063266","0.062817","0.310256","0.311383","0.070031","0.062097","0.291468","0.060956","0.317451","0.058572","0.323336","0.058883","0.068485","0.292668","0.286209","0.062346","0.298804","0.298728","0.060545","0.058945","0.059669","0.314482","0.298881","0.062166","0.063862","0.287144","0.306597","0.301246","0.068071","0.058367","0.068917","0.286793","0.061662","0.298751","0.30571","0.067146","0.058987","0.063708"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_0_1_1_1_2product.cnf","10489750","0.100914","0.339857","0.102112","0.108551","0.109277","0.101873","0.103656","0.101232","0.269951","0.121241","0.107199","0.261878","0.274766","0.099626","0.100221","0.326133","0.100735","0.306476","0.110349","0.254339","0.103336","0.305066","0.321134","0.105656","0.103095","0.31489","0.119056","0.311882","0.252698","0.287562","0.104605","0.336211","0.323091","0.103852","0.117557","0.101724","0.111619","0.320439","0.287754","0.286184","0.101524","0.298621","0.118","0.271585","0.29105","0.099948","0.312811","0.104106","0.249665","0.100509","0.101981","0.337203","0.328984","0.107752","0.119166","0.314448","0.29815","0.106482","0.309555","0.304003","0.311292","0.255675","0.10846","0.110306","0.316011","0.300634","0.11848","0.102755","0.258969","0.100505","0.306862","0.099755","0.334836","0.101431","0.118161","0.264551","0.256498","0.107684","0.274178","0.288794","0.101674","0.102408","0.102798","0.322648","0.284417","0.108244","0.109634","0.256255","0.298863","0.289874","0.117893","0.102432","0.118747","0.255039","0.102164","0.268008","0.310268","0.118468","0.101874","0.10845"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_1_0_0_pairwise.cnf","10283756","300.0","300.0","300.0","300.0","99.2507","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","278.954","300.0","189.783","300.0","300.0","300.0","145.086","300.0","300.0","300.0","300.0","300.0","300.0","71.4259","300.0","300.0","150.393","95.3761","300.0","300.0","300.0","300.0","300.0","161.42","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","219.532","300.0","300.0","300.0","300.0","45.6483","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","261.668","300.0","300.0","300.0","176.336","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","301.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_1_0_0_bimander.cnf","10425763","300.0","300.0","300.0","300.0","49.9113","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","186.599","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","44.6713","300.0","300.0","300.0","300.0","300.0","110.408","205.919","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","68.2989","300.0","300.0","300.0","300.0","123.715","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_1_1_1_bdd.cnf","2040165","0.031736","0.1033","0.03116","0.033494","0.034806","0.032937","0.030924","0.032293","0.079588","0.038099","0.032897","0.079293","0.080995","0.031601","0.031371","0.118787","0.031458","0.098549","0.036699","0.076798","0.031116","0.094952","0.102993","0.030574","0.03104","0.104535","0.036498","0.095","0.084001","0.091721","0.032418","0.10032","0.106516","0.031262","0.038572","0.032186","0.037511","0.097349","0.090611","0.090442","0.029741","0.097802","0.03571","0.077941","0.092153","0.03039","0.103975","0.032171","0.075609","0.030881","0.031262","0.107948","0.104883","0.032981","0.038036","0.102293","0.092762","0.032012","0.099328","0.096819","0.103508","0.076092","0.034109","0.033275","0.095795","0.097494","0.03637","0.032392","0.076411","0.031501","0.097401","0.031923","0.100274","0.031309","0.036574","0.074193","0.073999","0.033207","0.080197","0.092746","0.030574","0.030616","0.030395","0.11756","0.092233","0.034089","0.034676","0.074959","0.092341","0.095632","0.040699","0.030773","0.036727","0.073136","0.030492","0.078103","0.09606","0.037235","0.03161","0.032891"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_1_0_0_0_nested.cnf","15693209","300.0","167.496","300.0","300.0","3.68374","300.0","300.0","300.0","300.0","37.6588","300.0","15.5758","300.0","300.0","300.0","31.974","34.712","191.312","300.0","63.3769","300.0","17.0255","300.0","300.0","300.0","300.0","300.0","33.0497","300.0","300.0","300.0","300.0","10.9788","300.0","16.3837","300.0","66.7304","300.0","300.0","300.0","18.0407","300.0","88.1075","40.6175","300.0","300.0","133.193","1.54713","300.0","24.617","2.51666","5.54897","13.4945","6.09064","6.16841","300.0","300.0","4.92039","49.2563","300.0","141.435","10.7689","56.0767","300.0","300.0","146.114","93.1759","300.0","300.0","300.0","10.717","300.0","20.4875","300.0","300.0","5.31653","50.6667","88.3782","56.7329","300.0","300.0","176.989","300.0","201.291","300.0","22.8646","276.203","259.027","36.3678","10.562","63.8032","11.9073","300.0","300.0","300.0","37.897","50.9152","89.3705","300.0","205.897"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_1_0_0_0_pairwise.cnf","6407614","300.0","179.209","300.0","300.0","10.0545","300.0","300.0","300.0","237.715","285.453","300.0","180.301","300.0","300.0","300.0","213.061","300.0","223.083","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.7505","149.71","300.0","300.0","300.0","300.0","56.564","300.0","109.662","300.0","59.3892","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","9.43421","300.0","300.0","22.6792","9.94859","175.409","51.9861","23.6508","300.0","300.0","20.9603","300.0","300.0","300.0","42.846","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","31.7645","300.0","220.311","300.0","300.0","14.7174","300.0","32.9419","300.0","300.0","300.0","300.0","300.0","300.0","300.0","14.1502","300.0","300.0","225.721","37.777","300.0","300.0","300.0","300.0","300.0","51.3742","38.5767","300.0","300.0","11.2446"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_0_0_1_2product.cnf","5370573","300.0","300.0","300.0","300.0","169.156","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.691","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","49.7924","300.0","300.0","300.0","100.773","300.0","284.485","102.673","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","160.234","300.0","300.0","300.0","300.0","62.8305","300.0","148.41","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","78.2192"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_0_1_1_bdd.cnf","3432163","0.030863","0.101684","0.032477","0.033607","0.03425","0.030988","0.031605","0.031219","0.080655","0.037342","0.032354","0.074138","0.08092","0.030128","0.031275","0.107788","0.031497","0.099464","0.034009","0.076797","0.031192","0.094762","0.103149","0.030672","0.034602","0.095874","0.035968","0.094048","0.084878","0.087412","0.031074","0.104184","0.100829","0.032124","0.03615","0.030853","0.032862","0.097865","0.093807","0.088733","0.030778","0.098155","0.036343","0.077967","0.096657","0.030199","0.105382","0.032698","0.076241","0.033387","0.031912","0.101406","0.105396","0.033317","0.03657","0.102395","0.096516","0.034142","0.098075","0.097292","0.105017","0.075062","0.033645","0.033123","0.097109","0.099514","0.035791","0.03116","0.077741","0.031482","0.095971","0.031066","0.101131","0.031017","0.038658","0.080048","0.074122","0.033147","0.078383","0.092931","0.03112","0.031274","0.030163","0.1162","0.095144","0.032746","0.034044","0.075254","0.092549","0.096987","0.03767","0.031539","0.038175","0.076416","0.030264","0.078281","0.103696","0.037122","0.030523","0.034477"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_1_0_0_bimander.cnf","8531752","300.0","2.65109","14.2943","55.3283","1.2745","13.3156","23.0094","300.0","2.98069","9.77469","300.0","1.20923","32.9359","300.0","6.2693","11.8622","2.85853","2.43647","15.3781","5.33956","300.0","2.82209","300.0","300.0","300.0","300.0","3.57842","1.41672","300.0","10.4047","21.6969","21.9497","0.906631","300.0","1.76327","300.0","12.1668","12.5816","300.0","10.7982","2.09855","300.0","4.44492","3.99437","11.914","300.0","6.06739","0.282071","300.0","1.47184","2.74771","2.64499","2.19446","1.45524","0.751415","6.77315","300.0","0.405246","2.09182","24.5098","7.71201","1.0467","4.76734","32.872","300.0","9.75139","1.4111","300.0","300.0","26.7511","2.73688","300.0","2.77736","300.0","8.68189","0.50823","6.29429","1.84406","6.5835","300.0","6.14657","8.06687","9.45942","11.8653","300.0","0.660382","11.2832","6.2825","1.97685","1.13407","4.78482","1.72007","10.7231","300.0","300.0","15.3784","16.5846","6.97056","15.0242","7.56624"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_0_1_0_0_2product.cnf","6060476","300.0","300.0","300.0","300.0","232.128","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","206.506","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","159.646","300.0","300.0","300.0","300.0","180.357","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_0_0_1_1_pairwise.cnf","7526135","0.083072","0.474501","0.081974","0.088819","0.085942","0.079288","0.082261","0.079967","0.448966","0.094437","0.086843","0.426563","0.452915","0.079841","0.085221","0.470791","0.083076","0.456167","0.089676","0.426663","0.081722","0.451394","0.465042","0.082716","0.083073","0.461435","0.091938","0.457323","0.421385","0.442633","0.086088","0.468687","0.454333","0.080754","0.093287","0.079187","0.087934","0.451658","0.435235","0.435933","0.081174","0.447742","0.092813","0.436235","0.447988","0.080748","0.460848","0.084478","0.42584","0.082959","0.080045","0.460328","0.454652","0.086157","0.093152","0.490455","0.440908","0.085147","0.451232","0.448027","0.457371","0.425482","0.086569","0.086801","0.450063","0.453506","0.094461","0.080339","0.426445","0.08158","0.441341","0.081459","0.465473","0.081017","0.092973","0.422883","0.422159","0.085476","0.437643","0.437253","0.081198","0.081565","0.080245","0.456615","0.433575","0.084279","0.088193","0.420899","0.443592","0.448349","0.095139","0.082307","0.095584","0.401205","0.080532","0.425193","0.460863","0.092753","0.083589","0.088121"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_1_0_1_pairwise.cnf","9051294","300.0","6.79718","11.4646","14.3914","29.4645","7.92288","17.0223","86.1575","300.0","111.36","242.08","0.801766","31.0255","80.2793","5.15162","300.0","169.625","300.0","21.0818","86.1386","300.0","195.315","300.0","300.0","300.0","300.0","300.0","300.0","300.0","5.39461","14.2476","15.4404","13.7502","300.0","88.0678","300.0","14.6632","19.654","300.0","13.8068","172.394","300.0","16.0243","207.681","12.3987","176.609","300.0","6.91171","300.0","300.0","35.4279","300.0","36.4377","300.0","153.467","11.5812","300.0","0.645188","66.3513","7.08876","29.865","7.14768","300.0","14.1554","27.9251","172.572","148.961","300.0","300.0","11.1732","20.5168","300.0","7.79967","300.0","49.0728","6.72662","2.87141","65.3128","89.2176","300.0","4.98626","9.52856","14.2136","5.19752","300.0","300.0","55.5778","9.37234","52.949","129.91","188.028","225.788","12.1709","300.0","300.0","15.511","143.593","19.5053","17.3099","45.8196"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_1_1_1_1_bdd.cnf","4681466","0.0806","0.29665","0.079638","0.085076","0.085959","0.078176","0.081031","0.07829","0.216194","0.093101","0.084964","0.207728","0.218803","0.076841","0.083108","0.292067","0.083353","0.272075","0.086792","0.205124","0.078975","0.2655","0.283782","0.079958","0.082967","0.285786","0.093754","0.276086","0.224312","0.258936","0.081867","0.293119","0.275352","0.080552","0.09308","0.078876","0.085794","0.276283","0.248789","0.25041","0.077614","0.257748","0.096244","0.214894","0.262567","0.07676","0.283363","0.081401","0.198482","0.080441","0.0795","0.284317","0.294496","0.086039","0.091749","0.286029","0.279078","0.083603","0.275237","0.269676","0.27457","0.203349","0.085765","0.08602","0.272945","0.265897","0.092295","0.079935","0.202846","0.079215","0.262497","0.080007","0.290213","0.078854","0.094094","0.21383","0.199957","0.084856","0.21637","0.264781","0.078456","0.080131","0.07783","0.28473","0.257572","0.083392","0.085573","0.201147","0.265837","0.268305","0.094325","0.080597","0.094392","0.202099","0.077745","0.205215","0.28272","0.092418","0.079572","0.085351"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_0_0_0_commander.cnf","15769208","300.0","300.0","300.0","300.0","30.2585","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","180.751","300.0","300.0","300.0","300.0","145.365","300.0","141.671","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","29.7079","300.0","300.0","98.8268","36.5382","300.0","59.5647","300.0","300.0","300.0","224.513","300.0","300.0","300.0","190.063","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","30.068","300.0","300.0","300.0","300.0","10.006","300.0","69.672","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","165.997","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","118.061"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_1_0_0_2product.cnf","14841522","300.0","300.0","300.0","300.0","13.2005","300.0","300.0","300.0","157.01","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","54.5787","300.0","300.0","300.0","300.0","44.0723","300.0","44.1829","300.0","208.949","300.0","300.0","300.0","224.151","300.0","300.0","225.265","300.0","300.0","300.0","2.16273","300.0","300.0","39.3506","67.0855","8.04505","14.2246","32.8347","300.0","300.0","16.9411","153.065","300.0","300.0","86.8223","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","12.5938","300.0","34.2207","300.0","300.0","3.44608","100.031","18.0537","203.175","300.0","300.0","300.0","300.0","300.0","300.0","263.923","300.0","300.0","99.8851","53.9512","300.0","6.21485","300.0","300.0","300.0","67.6385","300.0","105.768","300.0","131.157"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_0_0_0_bdd.cnf","6760386","300.0","300.0","300.0","300.0","25.1292","300.0","300.0","300.0","155.828","300.0","300.0","300.0","300.0","300.0","300.0","216.387","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","50.6609","93.0366","300.0","300.0","300.0","300.0","138.769","300.0","105.659","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","22.8917","300.0","300.0","124.39","27.0443","300.0","33.1621","32.2523","300.0","300.0","261.151","300.0","300.0","300.0","114.665","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","35.3036","300.0","290.906","300.0","300.0","106.456","300.0","29.7501","300.0","300.0","300.0","300.0","300.0","300.0","300.0","57.9005","300.0","300.0","300.0","123.938","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","26.574"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_0_commander.cnf","1143900","300.0","178.426","223.753","300.0","7.44642","147.268","300.0","300.0","22.1844","28.189","300.0","300.0","300.0","300.0","204.403","36.363","300.0","228.509","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","108.109","34.9367","300.0","277.541","144.528","300.0","51.8013","300.0","40.4794","300.0","124.588","181.12","300.0","191.477","265.781","300.0","28.3187","57.5576","300.0","300.0","300.0","5.28611","300.0","300.0","17.1671","14.9992","13.7607","8.09659","26.2678","228.741","300.0","42.7088","48.1164","300.0","10.9505","14.6124","236.455","300.0","300.0","72.1534","300.0","300.0","300.0","277.009","8.42184","300.0","19.8832","300.0","176.027","3.33457","119.085","14.6312","22.5836","300.0","300.0","114.299","196.289","300.0","300.0","76.5147","300.0","212.858","18.4265","52.0404","300.0","14.154","288.31","300.0","300.0","158.478","107.599","107.749","161.145","17.1765"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_0_0_1_bdd.cnf","3022733","300.0","300.0","300.0","300.0","112.785","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","82.1962","300.0","300.0","300.0","178.583","300.0","300.0","132.969","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","133.363","300.0","300.0","300.0","300.0","92.2023","300.0","132.707","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","106.462"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_0_0_1_bdd.cnf","12005075","300.0","217.354","300.0","300.0","22.0101","300.0","300.0","300.0","45.5011","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","55.6533","81.3835","300.0","300.0","300.0","300.0","269.765","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","6.25159","300.0","300.0","71.6064","40.0773","300.0","33.0134","22.81","300.0","300.0","259.765","300.0","300.0","300.0","166.694","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","27.181","300.0","78.6647","300.0","300.0","8.66569","300.0","46.5206","300.0","300.0","300.0","300.0","300.0","300.0","300.0","65.007","300.0","300.0","48.5846","55.1365","300.0","300.0","300.0","300.0","300.0","280.418","300.0","300.0","300.0","41.4983"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_0_1_1_2product.cnf","13944915","0.046896","0.152534","0.049352","0.052148","0.053825","0.046991","0.048754","0.04678","0.122519","0.055919","0.051926","0.118663","0.122547","0.046225","0.049891","0.160686","0.049499","0.13762","0.05288","0.115333","0.046933","0.135215","0.139435","0.04888","0.048573","0.137552","0.05432","0.140832","0.114861","0.130673","0.047597","0.150976","0.145681","0.048308","0.055042","0.047598","0.052836","0.142514","0.128249","0.129246","0.04775","0.133499","0.05561","0.121261","0.127007","0.046722","0.147969","0.048824","0.115218","0.047412","0.048023","0.15074","0.148415","0.050295","0.054227","0.151651","0.132983","0.049155","0.139253","0.136142","0.138634","0.114982","0.052154","0.051768","0.137647","0.137384","0.056651","0.047417","0.116272","0.04857","0.134868","0.048432","0.1485","0.047533","0.055882","0.1184","0.117044","0.049816","0.120173","0.131091","0.048171","0.047196","0.04894","0.145753","0.127596","0.051879","0.050861","0.112545","0.131525","0.132899","0.054617","0.050082","0.055508","0.11434","0.048169","0.119654","0.142849","0.05463","0.04837","0.05037"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_0_0_0_0_commander.cnf","14394523","300.0","300.0","300.0","300.0","76.0492","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","241.881","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","72.5732","300.0","300.0","300.0","116.877","300.0","157.814","300.0","300.0","300.0","300.0","300.0","300.0","300.0","242.942","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","58.282","300.0","300.0","300.0","300.0","66.2417","300.0","147.219","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","253.249"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_1_1_1_commander.cnf","6682825","0.081452","0.283304","0.08321","0.086584","0.090848","0.080009","0.081494","0.080042","0.227185","0.095888","0.085232","0.229958","0.238087","0.077474","0.08132","0.277851","0.084157","0.265252","0.088046","0.226221","0.080944","0.251573","0.262771","0.082335","0.082954","0.295232","0.095176","0.268913","0.223956","0.239355","0.081017","0.287071","0.277314","0.084611","0.09505","0.082282","0.090544","0.266965","0.243844","0.252544","0.081941","0.259477","0.093267","0.232924","0.251885","0.078846","0.272211","0.084795","0.223706","0.083016","0.082603","0.290796","0.278145","0.084706","0.093665","0.275013","0.257819","0.083774","0.266413","0.261529","0.272277","0.21989","0.087433","0.086044","0.256647","0.254025","0.094892","0.082551","0.229271","0.080594","0.264823","0.079964","0.286522","0.081577","0.094616","0.230376","0.222312","0.085028","0.237494","0.25807","0.080961","0.079102","0.085355","0.26899","0.247932","0.088202","0.088514","0.219119","0.245587","0.252774","0.096331","0.082919","0.098808","0.218474","0.08224","0.227758","0.278076","0.0947","0.080897","0.086407"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_0_1_1_nested.cnf","9989614","0.025132","0.078931","0.026329","0.027392","0.028993","0.024983","0.025155","0.025541","0.064744","0.029692","0.026539","0.064441","0.067665","0.024687","0.026194","0.0836","0.02808","0.077551","0.030738","0.066212","0.024611","0.069393","0.078969","0.025414","0.027096","0.078772","0.029959","0.076271","0.063165","0.064404","0.024949","0.080569","0.076385","0.027014","0.029666","0.026161","0.029455","0.073468","0.068124","0.069611","0.025499","0.072682","0.028711","0.067611","0.068245","0.024807","0.08028","0.026015","0.063584","0.025755","0.02567","0.08138","0.078199","0.026426","0.030201","0.076293","0.07468","0.026395","0.075915","0.071976","0.079586","0.062104","0.028677","0.027948","0.074311","0.070244","0.030642","0.025154","0.065649","0.025104","0.073775","0.027659","0.080716","0.025242","0.030824","0.064808","0.061994","0.026973","0.067187","0.070853","0.025065","0.025072","0.027406","0.079246","0.069822","0.027393","0.027301","0.060992","0.067591","0.069641","0.032533","0.025898","0.030609","0.060673","0.025425","0.065649","0.077021","0.028716","0.024981","0.026989"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_1_0_0_bimander.cnf","4005511","300.0","300.0","300.0","300.0","13.4018","300.0","300.0","300.0","143.938","215.037","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","299.506","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","48.1879","300.0","288.601","300.0","300.0","74.811","300.0","46.4495","300.0","271.044","300.0","300.0","266.527","300.0","300.0","208.126","201.435","300.0","300.0","300.0","2.87008","300.0","300.0","120.079","65.4183","9.30261","9.88745","60.6945","270.779","300.0","21.4462","163.935","300.0","212.712","159.267","300.0","300.0","300.0","106.899","300.0","300.0","300.0","300.0","14.6324","300.0","27.3933","300.0","300.0","4.02016","86.4651","22.1441","137.157","300.0","300.0","204.542","300.0","300.0","300.0","219.216","300.0","300.0","113.095","90.9969","300.0","24.3015","300.0","300.0","300.0","89.836","300.0","160.327","277.617","21.5233"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_0_1_1_1_nested.cnf","15832683","0.121812","0.428279","0.12391","0.140187","0.137963","0.12453","0.125517","0.11981","0.343124","0.145427","0.129662","0.341536","0.358744","0.121382","0.122203","0.426908","0.1242","0.3959","0.133203","0.337255","0.121707","0.390789","0.418797","0.120884","0.124981","0.41717","0.150877","0.410653","0.340617","0.37079","0.129068","0.432486","0.426226","0.123814","0.144075","0.121865","0.136279","0.406559","0.386716","0.382444","0.124516","0.391537","0.144039","0.35864","0.38485","0.120994","0.406635","0.127757","0.336815","0.123798","0.122868","0.438205","0.425284","0.130655","0.144026","0.393915","0.387458","0.128316","0.409471","0.387944","0.408297","0.337021","0.136283","0.132565","0.403109","0.385989","0.144789","0.122875","0.341615","0.124183","0.398682","0.120642","0.433709","0.123196","0.145227","0.340908","0.337786","0.130004","0.354885","0.3869","0.120947","0.12183","0.125931","0.428112","0.372704","0.130673","0.13277","0.326425","0.379963","0.38878","0.144395","0.12512","0.144304","0.323309","0.122995","0.346069","0.416421","0.143024","0.122419","0.131445"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_1_0_0_commander.cnf","2416130","300.0","300.0","300.0","300.0","8.99549","233.626","300.0","300.0","36.157","42.4095","300.0","300.0","300.0","300.0","220.924","116.438","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","27.9641","300.0","300.0","156.779","223.246","101.483","300.0","62.0978","300.0","275.803","299.216","300.0","135.975","300.0","300.0","300.0","70.2569","258.866","300.0","300.0","4.38667","300.0","300.0","45.3743","99.4164","16.0762","7.57394","71.5889","145.02","300.0","40.8512","46.122","300.0","187.986","148.489","300.0","300.0","300.0","59.6405","300.0","300.0","300.0","202.262","20.4837","300.0","19.1622","300.0","300.0","3.30239","173.123","224.12","68.6729","300.0","300.0","207.664","217.103","300.0","300.0","154.726","300.0","216.157","100.493","300.0","300.0","15.2445","300.0","300.0","300.0","164.094","300.0","91.1315","196.316","288.462"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_0_0_0_bdd.cnf","7968257","300.0","1.43736","5.05431","7.72766","1.30598","7.28838","5.28285","145.742","2.20253","5.1031","300.0","0.518011","10.9763","300.0","4.47325","3.47719","1.89465","1.16299","8.95581","3.40933","300.0","0.64787","300.0","300.0","300.0","300.0","5.47473","1.66978","300.0","4.24079","11.5932","6.3436","0.964483","300.0","0.720467","300.0","5.80616","11.822","300.0","8.58655","1.60141","300.0","1.00067","2.16778","7.84442","300.0","2.27661","0.160544","300.0","0.792673","1.20628","1.43454","0.661267","0.644946","0.42358","3.96323","300.0","0.24869","1.65764","3.37134","1.34396","0.557588","2.37383","3.68692","153.674","1.24452","1.63995","300.0","300.0","8.84087","1.36032","300.0","0.740114","248.548","4.87946","0.355484","3.26673","0.511334","1.9976","300.0","3.29519","4.73496","12.2446","4.0337","223.78","0.512263","6.83845","9.64527","0.47938","0.756822","1.483","1.03384","301.0","300.0","300.0","4.48774","12.6236","1.25055","4.77566","0.214007"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_1_0_0_bdd.cnf","6377129","300.0","300.0","300.0","300.0","35.0459","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","196.236","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","33.1624","300.0","300.0","300.0","159.265","260.176","48.5538","166.163","300.0","300.0","262.726","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","55.7529","300.0","161.808","300.0","300.0","34.9072","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","287.89","300.0","229.817","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_1_0_0_commander.cnf","15734437","300.0","300.0","300.0","300.0","66.7594","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","242.606","300.0","300.0","300.0","300.0","300.0","208.689","300.0","268.853","300.0","276.992","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","43.5105","300.0","300.0","120.54","83.329","300.0","300.0","300.0","300.0","300.0","151.003","300.0","300.0","300.0","167.783","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.2582","300.0","300.0","300.0","300.0","39.0479","300.0","74.3502","300.0","300.0","300.0","300.0","300.0","300.0","300.0","219.519","300.0","300.0","300.0","198.68","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","90.0767"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_1_0_0_bdd.cnf","7533118","268.378","0.184711","1.88613","1.97145","0.505572","1.36161","1.0505","24.4696","0.368456","2.99492","273.616","0.123634","2.37286","16.403","0.683118","1.04939","0.369146","0.166479","3.37259","0.734203","180.801","0.353282","59.4452","58.0199","92.2365","300.0","1.88917","0.200682","112.8","0.478158","2.33166","0.579853","0.491996","300.0","0.413591","300.0","2.36493","1.68506","300.0","0.401171","0.358754","300.0","0.334338","0.155877","0.498381","53.1749","0.274796","0.047493","174.386","0.22714","0.45207","0.493944","0.125157","0.179523","0.079772","0.451542","136.788","0.083211","0.274253","1.0227","0.427018","0.257145","0.756639","1.20101","46.4035","0.281892","0.563656","300.0","146.656","1.27893","0.38454","40.1963","0.206957","52.4479","0.676629","0.147964","0.577005","0.18606","0.717734","300.0","0.787673","1.43432","1.25163","0.871098","63.342","0.088686","1.11168","1.30497","0.199148","0.495369","0.291864","0.232271","2.86317","300.0","32.5335","1.54556","1.49636","0.43982","1.91419","0.227464"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_0_1_1_1_nested.cnf","4451275","0.059628","0.207635","0.061054","0.065234","0.068418","0.059872","0.062038","0.060065","0.168585","0.07067","0.063141","0.163582","0.17194","0.059316","0.058734","0.200036","0.05961","0.179361","0.067336","0.159218","0.059594","0.184949","0.197608","0.059418","0.062351","0.195542","0.071887","0.1896","0.161846","0.177854","0.061871","0.206577","0.200526","0.061443","0.069631","0.059675","0.063499","0.191536","0.175426","0.17443","0.058941","0.178386","0.068903","0.17131","0.179376","0.05899","0.19148","0.06104","0.16129","0.061026","0.061108","0.200586","0.202761","0.064411","0.069028","0.189363","0.18577","0.061165","0.192412","0.191808","0.193732","0.162262","0.065034","0.06306","0.185461","0.178147","0.071013","0.061149","0.161472","0.062256","0.187878","0.059879","0.203773","0.059048","0.069581","0.163107","0.156299","0.061838","0.160913","0.186258","0.062294","0.060355","0.060693","0.202945","0.183251","0.063176","0.067665","0.157103","0.181969","0.181686","0.069855","0.06008","0.069072","0.159315","0.059513","0.16184","0.193008","0.070541","0.058826","0.062793"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_1_0_0_pairwise.cnf","5360880","87.3332","0.359864","0.450315","0.874398","0.246386","0.261254","1.16286","8.85541","0.408991","1.6298","113.791","0.226927","1.55509","2.48264","0.649563","0.984887","0.191002","4.25315","0.863773","0.324772","16.3741","0.145944","22.1015","1.28915","8.29375","48.6855","13.7655","0.112681","48.0804","0.415434","0.33826","0.548389","0.302271","127.594","0.283441","100.547","0.360907","0.655891","300.0","0.524636","0.414187","46.0152","0.175413","0.12263","0.345889","30.2555","0.400558","0.042279","95.2757","0.35235","0.224648","1.89752","0.061032","0.187118","0.457561","0.474648","10.2149","0.063222","0.181486","0.833516","0.274039","0.188804","1.37747","0.89773","12.1262","0.311781","0.782876","139.382","10.5139","0.546862","0.276855","8.15906","0.173872","16.1759","0.870708","0.090758","0.304696","4.55546","0.470079","43.1488","0.496434","0.480912","0.467098","0.400411","7.57626","0.765195","1.95074","0.43594","0.155032","0.446682","0.140149","0.140719","0.369431","300.0","1.25112","0.317932","2.55698","0.188633","0.47067","4.52412"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_1_0_1_1_commander.cnf","1361939","0.087123","0.308499","0.086632","0.093924","0.097511","0.086101","0.088265","0.084519","0.249307","0.102272","0.091373","0.237377","0.256785","0.085254","0.085621","0.29665","0.088736","0.282124","0.094508","0.238606","0.086667","0.278193","0.293943","0.088188","0.088959","0.290418","0.1014","0.289745","0.239444","0.293851","0.089699","0.304592","0.297218","0.088359","0.100032","0.086572","0.093836","0.28117","0.268103","0.266038","0.088969","0.276902","0.10067","0.251522","0.267539","0.085872","0.285618","0.090167","0.236577","0.087781","0.088065","0.311267","0.300505","0.093473","0.101013","0.291146","0.273959","0.090799","0.288742","0.272016","0.284035","0.240017","0.091592","0.093717","0.281239","0.266914","0.102579","0.08681","0.240592","0.086405","0.279928","0.085407","0.304572","0.087452","0.098731","0.241964","0.235297","0.090061","0.243324","0.273541","0.090252","0.084841","0.086776","0.301549","0.272359","0.090973","0.097486","0.234911","0.273082","0.266736","0.101672","0.090423","0.099736","0.234489","0.087523","0.242585","0.291871","0.100976","0.087222","0.092296"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_0_0_commander.cnf","6128497","300.0","300.0","28.371","300.0","9.55799","21.1322","146.336","300.0","25.1718","57.8066","300.0","87.677","300.0","300.0","48.7149","14.902","18.1359","20.8822","300.0","38.5203","300.0","300.0","300.0","300.0","300.0","300.0","15.8377","29.9927","300.0","51.7915","19.5862","23.1827","22.0947","300.0","20.2467","300.0","22.9591","220.349","300.0","28.55","25.9137","300.0","300.0","21.6867","30.094","300.0","300.0","6.42481","300.0","118.519","28.6928","264.991","9.70598","13.6034","31.7252","24.2031","300.0","11.9522","22.6579","300.0","25.9294","19.015","12.6063","300.0","300.0","17.6642","157.467","300.0","300.0","28.5494","24.9801","300.0","36.1582","300.0","300.0","7.17371","59.205","300.0","300.0","300.0","26.5091","23.0494","24.0416","246.295","300.0","4.9713","300.0","29.0851","300.0","11.5995","204.755","15.8546","300.0","300.0","20.2498","28.668","24.22","61.0096","22.2893","9.75088"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_1_bimander.cnf","5834372","18.6089","13.9875","0.744447","1.93564","2.68901","0.973995","0.777006","6.5887","8.02363","9.90549","232.281","0.288613","3.30541","3.51681","0.688242","3.87945","2.7559","300.0","8.33684","1.56649","47.3447","4.1846","0.875928","4.57535","3.64645","132.004","5.24126","18.2867","1.07407","0.577443","0.83728","0.999949","5.07049","154.102","3.20924","161.004","1.03931","2.32601","300.0","0.750464","2.74792","144.306","1.34338","3.95592","0.568731","2.7262","11.1236","11.1127","12.031","6.05063","1.4302","3.47022","3.16964","117.97","49.5334","0.844208","4.86209","0.377208","1.8561","1.20685","1.4747","1.35569","5.96725","1.62521","0.846007","2.77586","14.2211","143.308","6.49394","0.830507","1.09504","0.667492","1.23728","13.3757","11.3731","6.24888","1.20092","3.2775","10.9442","163.766","0.869454","1.02074","1.30991","1.02394","57.4152","90.5788","60.7258","0.592941","1.11349","25.675","9.45613","0.58997","2.48013","300.0","0.994011","0.965966","3.50491","1.18706","0.866345","2.03169"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_1_0_0_commander.cnf","1219488","300.0","33.7005","45.7546","83.1067","1.84365","36.5089","45.173","300.0","6.45579","8.17178","300.0","3.59422","74.5705","300.0","27.2407","15.1901","9.79732","30.2005","19.3257","4.57025","300.0","22.5671","300.0","300.0","300.0","300.0","52.8222","2.50647","300.0","27.2772","24.6953","301.0","5.9451","300.0","1.1504","300.0","33.083","14.3379","300.0","18.6894","8.65218","300.0","3.06793","3.51113","17.6735","300.0","8.10173","0.226188","300.0","10.0042","2.90757","93.7233","0.608144","1.41222","3.4409","13.9952","300.0","0.878118","3.09179","18.7467","6.03191","5.75073","43.4654","22.5351","300.0","7.0257","14.8881","300.0","300.0","33.5213","2.22933","300.0","1.75548","300.0","7.1575","0.528694","11.935","4.65193","11.7499","300.0","27.3275","20.2473","21.3803","17.0827","300.0","2.55365","140.377","28.9678","2.24186","3.23148","7.40761","1.18523","14.7366","300.0","300.0","21.6208","300.0","2.51717","27.9997","1.41775"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_0_1_1_nested.cnf","10051036","0.083324","0.301055","0.08672","0.090744","0.090361","0.084454","0.084469","0.08354","0.237439","0.098528","0.089152","0.228156","0.246826","0.081684","0.084244","0.285718","0.086529","0.288792","0.091736","0.227581","0.088071","0.266972","0.283421","0.085807","0.086714","0.281478","0.098916","0.297864","0.226035","0.257564","0.085565","0.301532","0.28751","0.085539","0.09958","0.084022","0.091416","0.2758","0.263551","0.255793","0.083937","0.265605","0.09803","0.242604","0.262312","0.085983","0.277875","0.087455","0.231925","0.086207","0.084361","0.294272","0.291963","0.089942","0.098095","0.283899","0.26754","0.086803","0.299869","0.267306","0.276931","0.229701","0.093892","0.090647","0.295215","0.263592","0.098403","0.085074","0.230578","0.084611","0.268503","0.084636","0.280963","0.084757","0.098258","0.237494","0.230883","0.089283","0.239803","0.26005","0.08435","0.08384","0.084651","0.289771","0.256719","0.089143","0.095516","0.221237","0.265583","0.259943","0.097689","0.087701","0.09846","0.229384","0.085735","0.234934","0.285694","0.097516","0.084101","0.09039"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_0_1_1_bimander.cnf","14969632","0.07296","0.252697","0.073073","0.076907","0.076165","0.072199","0.072891","0.071747","0.203678","0.082008","0.075326","0.199646","0.209005","0.06992","0.071772","0.24383","0.071482","0.235251","0.079662","0.197268","0.077558","0.227252","0.240925","0.07229","0.073509","0.238124","0.082539","0.251385","0.19593","0.219216","0.071843","0.250389","0.239537","0.073666","0.08506","0.071604","0.076781","0.233586","0.218221","0.218844","0.071348","0.227705","0.082323","0.208698","0.222723","0.07072","0.235036","0.075996","0.199667","0.071452","0.073541","0.250926","0.245772","0.077336","0.083255","0.235202","0.22768","0.075505","0.251172","0.226072","0.23565","0.199179","0.07918","0.077962","0.234476","0.223109","0.083354","0.072398","0.200563","0.073092","0.22709","0.071952","0.235147","0.071193","0.082932","0.204567","0.199479","0.076541","0.205186","0.219734","0.07067","0.070305","0.071183","0.241284","0.216621","0.075944","0.077912","0.193594","0.22308","0.22004","0.082184","0.075868","0.08223","0.19736","0.071967","0.200671","0.238869","0.082543","0.070925","0.077454"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_1_1_0_0_bimander.cnf","502458","300.0","88.0196","105.808","300.0","4.31317","234.193","300.0","300.0","57.7238","44.6743","300.0","18.6755","300.0","300.0","81.9771","7.57892","12.2146","28.8586","137.762","9.74716","300.0","9.18851","300.0","300.0","300.0","300.0","10.106","21.04","300.0","216.65","140.604","147.032","13.5922","300.0","27.2273","300.0","87.4919","226.88","300.0","91.0158","5.45758","300.0","277.107","76.6518","109.613","300.0","300.0","2.26241","300.0","18.2687","3.732","7.04121","4.33147","13.6381","10.068","70.0815","300.0","3.8952","25.3845","300.0","157.667","10.2959","10.9649","300.0","300.0","34.8685","84.2035","300.0","300.0","110.493","9.65343","300.0","27.3529","300.0","300.0","3.0506","42.0862","7.51072","77.3072","300.0","300.0","64.0561","141.647","300.0","300.0","3.65745","300.0","65.0914","73.3504","9.98578","265.019","7.48228","300.0","300.0","300.0","27.7096","17.9483","153.813","173.419","6.08397"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_1_0_0_bimander.cnf","2145872","300.0","300.0","300.0","300.0","81.2583","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","186.672","300.0","189.902","300.0","184.034","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.0684","300.0","300.0","171.989","64.0664","300.0","300.0","186.183","300.0","300.0","83.5058","300.0","300.0","300.0","93.7335","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.8202","300.0","300.0","300.0","300.0","28.2245","300.0","271.703","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","109.528","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_0_0_0_nested.cnf","7799786","300.0","300.0","300.0","300.0","24.2408","300.0","300.0","300.0","111.72","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","129.809","194.257","300.0","300.0","300.0","300.0","278.75","300.0","114.009","300.0","300.0","300.0","300.0","300.0","75.4659","300.0","300.0","300.0","300.0","300.0","300.0","31.4417","300.0","300.0","58.1388","69.6269","132.3","35.4216","29.7611","300.0","300.0","217.714","159.025","300.0","75.411","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","36.7581","300.0","166.166","300.0","300.0","51.9661","300.0","30.7348","300.0","300.0","300.0","300.0","300.0","300.0","300.0","99.1838","300.0","300.0","300.0","120.475","300.0","300.0","300.0","300.0","300.0","300.0","300.0","118.495","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_0_0_1_1_bimander.cnf","512524","0.032598","0.099045","0.031829","0.033775","0.034034","0.034397","0.032489","0.031367","0.087508","0.035997","0.03394","0.081916","0.087008","0.030209","0.032491","0.111689","0.031969","0.095861","0.034505","0.079216","0.031589","0.094558","0.097466","0.031125","0.032009","0.091735","0.036954","0.098153","0.079414","0.091924","0.033892","0.103552","0.100174","0.031914","0.038486","0.032598","0.034055","0.094222","0.086691","0.090514","0.032592","0.096681","0.037911","0.083458","0.095775","0.031308","0.098785","0.032043","0.083933","0.032139","0.032517","0.105464","0.102919","0.035441","0.036371","0.097196","0.088994","0.033105","0.102021","0.09149","0.102029","0.082965","0.032992","0.033992","0.094059","0.096396","0.037298","0.031771","0.083663","0.033988","0.093985","0.031549","0.102369","0.031787","0.037438","0.084112","0.082166","0.033617","0.087082","0.088132","0.031563","0.031554","0.030947","0.097206","0.08726","0.034997","0.033837","0.081592","0.093891","0.092863","0.037705","0.034113","0.038288","0.081187","0.031459","0.083393","0.101047","0.038097","0.031203","0.033852"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_0_0_0_bimander.cnf","12345413","300.0","300.0","300.0","300.0","71.8032","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.6589","300.0","300.0","300.0","129.166","300.0","200.478","93.1398","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","98.9756","300.0","300.0","300.0","300.0","88.9831","300.0","105.348","300.0","300.0","300.0","300.0","300.0","300.0","300.0","289.825","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","87.7234"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_1_0_1_1_pairwise.cnf","14040760","0.07621","0.440129","0.076986","0.080936","0.084337","0.075417","0.073639","0.073665","0.398936","0.089212","0.081162","0.388833","0.404812","0.071877","0.076696","0.43096","0.076655","0.438882","0.0816","0.395636","0.075847","0.417241","0.418811","0.07512","0.077499","0.410695","0.085396","0.421971","0.389163","0.411992","0.077945","0.428126","0.429984","0.077009","0.085724","0.07349","0.082535","0.414264","0.39353","0.414813","0.075072","0.414392","0.085855","0.396455","0.411938","0.07399","0.429157","0.082642","0.39754","0.077162","0.076879","0.428145","0.438969","0.081058","0.085656","0.42967","0.407013","0.079283","0.427268","0.414979","0.423467","0.395024","0.080904","0.082517","0.421604","0.416223","0.088501","0.073768","0.382831","0.075776","0.402729","0.074943","0.425079","0.074855","0.08534","0.389912","0.392206","0.07784","0.402535","0.41299","0.077435","0.075027","0.073218","0.420488","0.405269","0.079204","0.080651","0.390146","0.412477","0.410881","0.087037","0.078612","0.086054","0.391974","0.076556","0.391171","0.431218","0.084218","0.074997","0.081161"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_0_0_0_commander.cnf","6812008","300.0","1.59451","23.77","62.331","0.768319","42.454","44.1864","300.0","7.78425","4.48431","300.0","14.6474","31.0102","300.0","26.7083","10.2311","4.73657","4.19313","21.5888","3.96499","300.0","4.7272","300.0","300.0","300.0","300.0","2.82806","1.12962","300.0","23.2176","21.8765","30.0794","1.81407","300.0","1.16973","300.0","39.161","8.13261","300.0","18.8282","10.0366","300.0","1.24249","3.53797","14.3192","300.0","17.5695","0.405131","300.0","3.67105","3.29263","0.987008","0.713021","0.690518","1.02336","10.136","300.0","1.09787","2.90204","20.9921","2.40557","2.93111","15.9826","44.2264","300.0","7.12282","5.38792","300.0","300.0","18.194","2.24557","300.0","1.02411","300.0","6.72554","0.602791","8.2592","0.683073","6.01223","300.0","26.0368","17.4707","30.1855","11.6986","300.0","1.55809","54.6029","65.2484","1.54368","0.802222","12.6081","1.4326","18.7678","300.0","300.0","20.0146","5.06305","2.8656","30.3938","0.932717"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_1_bdd.cnf","15917270","300.0","34.1135","300.0","300.0","9.21913","300.0","300.0","300.0","26.7155","124.911","300.0","300.0","300.0","300.0","300.0","148.692","300.0","112.141","232.274","300.0","300.0","300.0","300.0","300.0","300.0","300.0","31.7187","8.19783","300.0","300.0","300.0","300.0","44.0951","300.0","84.2866","300.0","275.672","300.0","300.0","300.0","300.0","300.0","47.7972","300.0","300.0","300.0","300.0","1.84314","300.0","300.0","103.806","7.99881","100.101","10.6413","7.25394","300.0","300.0","36.2838","74.7613","300.0","179.836","43.2264","300.0","300.0","300.0","229.032","300.0","300.0","300.0","300.0","10.7579","300.0","17.7871","300.0","300.0","4.99059","114.747","7.84955","146.339","300.0","300.0","277.992","300.0","300.0","300.0","11.8066","300.0","300.0","13.0666","11.9219","300.0","89.5326","300.0","300.0","300.0","96.0207","300.0","67.5157","300.0","5.63268"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_1_bimander.cnf","7242059","300.0","300.0","300.0","300.0","92.4325","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","101.589","300.0","300.0","300.0","168.356","300.0","300.0","236.026","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","100.395","300.0","300.0","300.0","300.0","49.3653","300.0","225.969","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","101.826"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_0_0_0_2product.cnf","4718255","300.0","3.31915","13.039","41.6626","1.99482","8.03353","17.5553","300.0","4.42827","5.15608","300.0","28.0566","21.3701","300.0","9.10548","10.3443","18.0273","6.17163","21.6127","5.05325","300.0","17.3964","300.0","300.0","300.0","300.0","1.78706","2.03023","300.0","20.1266","10.2745","13.8105","4.12606","300.0","2.33231","300.0","11.8628","21.1362","300.0","10.157","5.97412","300.0","5.05033","2.88601","14.5159","300.0","31.1126","0.530161","300.0","14.2197","10.664","1.00041","0.879536","1.22899","0.777876","8.00648","300.0","2.07585","6.95729","17.0646","5.84097","3.27389","14.6623","20.7949","300.0","7.48221","92.9365","300.0","300.0","15.2329","4.39042","300.0","3.57625","300.0","28.0775","1.0686","11.7261","0.890996","5.32374","300.0","7.19156","7.72206","8.20407","20.8024","300.0","2.11716","40.6222","25.2975","2.30111","1.30108","35.1267","1.20847","13.128","300.0","300.0","12.2008","300.0","5.37307","19.0135","0.892315"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_0_0_0_2product.cnf","1714006","300.0","300.0","300.0","300.0","99.6559","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","229.178","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","61.7788","300.0","300.0","300.0","65.7214","300.0","275.825","90.4995","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","106.515","300.0","300.0","300.0","300.0","285.723","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_1_0_0_bimander.cnf","14900511","300.0","300.0","300.0","300.0","100.747","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","69.3566","300.0","300.0","300.0","300.0","300.0","244.719","253.712","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","66.7794","300.0","300.0","300.0","300.0","80.1444","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_1_0_0_commander.cnf","13620622","24.3483","0.794673","0.559997","1.02209","0.319189","0.476927","0.839801","8.00575","0.165392","3.17115","166.296","0.1934","0.820837","2.89889","0.535882","4.39628","0.186011","4.40182","1.7283","0.566504","18.6406","0.281614","19.1389","1.27005","6.89743","109.124","1.46323","0.245676","69.4586","0.731219","0.548454","0.46931","0.490799","144.951","0.242526","134.832","0.54268","0.830899","300.0","0.627887","0.280463","111.607","0.135907","0.117769","0.635852","12.0246","0.290205","0.043502","57.2559","0.240102","0.275314","1.39376","0.088059","0.167332","0.597891","0.560669","9.3014","0.090081","0.143176","0.973944","0.286642","0.258488","1.37729","0.746485","12.5788","0.188695","0.696951","300.0","16.7029","0.451364","0.303138","9.21564","0.187148","7.98196","0.438349","0.110291","0.482418","0.212266","0.699968","135.802","0.629315","0.599259","0.716661","0.446463","28.4798","0.325142","4.38764","1.12693","0.142748","0.289824","0.151491","0.179967","0.51159","300.0","3.08138","0.464744","6.20098","0.18832","0.614733","0.230133"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_0_0_0_2product.cnf","3369589","300.0","300.0","300.0","300.0","39.4486","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","214.433","300.0","300.0","300.0","300.0","134.72","300.0","300.0","300.0","300.0","300.0","106.211","300.0","193.134","300.0","133.469","300.0","300.0","300.0","50.8091","300.0","300.0","300.0","300.0","300.0","300.0","32.3262","300.0","300.0","74.7594","32.3805","300.0","135.593","155.793","300.0","300.0","63.2922","300.0","300.0","300.0","144.745","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","182.23","300.0","300.0","300.0","300.0","19.4575","300.0","123.096","300.0","300.0","300.0","300.0","300.0","300.0","300.0","211.865","300.0","300.0","300.0","77.8371","300.0","277.921","300.0","300.0","300.0","300.0","113.398","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_1_1_2product.cnf","12350697","0.033873","0.105356","0.033676","0.036108","0.036427","0.035128","0.03537","0.032634","0.087154","0.03984","0.035048","0.08131","0.088108","0.033418","0.034673","0.111418","0.03521","0.093414","0.037094","0.083556","0.033761","0.095012","0.101649","0.033513","0.035273","0.099434","0.039177","0.094664","0.084627","0.090166","0.034023","0.103961","0.101345","0.03355","0.040035","0.033315","0.039456","0.098777","0.089251","0.094044","0.034165","0.092483","0.03975","0.087351","0.092471","0.034724","0.104369","0.035344","0.080785","0.0338","0.03353","0.103716","0.104273","0.035466","0.040342","0.102439","0.092675","0.034432","0.097217","0.094269","0.101108","0.082084","0.036291","0.035499","0.097275","0.090546","0.039957","0.032996","0.082156","0.033557","0.094275","0.033834","0.104064","0.034944","0.03885","0.087967","0.08277","0.035738","0.086109","0.091997","0.0334","0.033541","0.033204","0.111252","0.089301","0.03726","0.038132","0.080758","0.094546","0.093109","0.039317","0.033985","0.040353","0.082282","0.035266","0.083017","0.103451","0.038286","0.0336","0.037792"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_0_2product.cnf","9262350","300.0","5.85858","7.87106","13.2596","0.965248","6.0538","9.25544","156.99","5.47195","5.91323","300.0","3.4954","21.6389","300.0","8.58171","28.9188","5.02671","36.7175","17.6647","4.04502","300.0","20.371","300.0","300.0","300.0","300.0","54.4617","2.12808","300.0","5.0644","11.08","11.4898","11.1035","300.0","1.5111","300.0","7.57701","11.7001","300.0","8.73927","9.651","300.0","7.468","1.81467","9.16505","300.0","8.6578","0.272473","300.0","4.94438","2.64794","4.54987","0.425388","1.89303","3.42656","8.17021","300.0","1.04489","1.43583","10.4404","5.4098","3.37911","10.4044","7.44911","300.0","2.21537","135.807","300.0","300.0","11.1795","2.68459","300.0","1.55202","300.0","21.6731","0.461887","6.36041","42.4998","5.26447","300.0","5.00938","10.7356","11.6275","5.98667","132.362","4.83552","300.0","3.98367","0.767445","3.5063","6.99233","0.549781","4.72854","300.0","300.0","5.9393","300.0","2.86696","11.1952","29.3016"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_0_1_1_bimander.cnf","12144527","0.149128","0.517799","0.155564","0.153642","0.152742","0.143845","0.155724","0.141357","0.413772","0.169572","0.15605","0.403266","0.426029","0.148595","0.142919","0.497959","0.157704","0.462031","0.156284","0.401419","0.145066","0.467704","0.494248","0.144707","0.146943","0.484953","0.170789","0.463067","0.429886","0.449799","0.154371","0.509229","0.486219","0.145552","0.170503","0.142702","0.157692","0.48854","0.441208","0.445866","0.142273","0.46257","0.16834","0.430334","0.451367","0.146711","0.483282","0.15226","0.406778","0.149156","0.144824","0.513716","0.506453","0.152805","0.170076","0.473458","0.456653","0.15081","0.478996","0.470227","0.481044","0.403351","0.15494","0.151626","0.47526","0.450034","0.167226","0.141856","0.411473","0.146689","0.465258","0.144747","0.506744","0.142266","0.168853","0.440692","0.412725","0.151846","0.417727","0.458435","0.141926","0.142875","0.141244","0.498463","0.446594","0.15652","0.155261","0.39645","0.452196","0.457879","0.167092","0.149382","0.173474","0.396509","0.142778","0.41336","0.486306","0.169359","0.141622","0.153371"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_1_0_0_bimander.cnf","1387352","300.0","300.0","300.0","300.0","78.0282","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","190.183","300.0","300.0","300.0","300.0","300.0","296.876","300.0","190.842","300.0","189.007","300.0","300.0","300.0","122.127","300.0","300.0","300.0","300.0","300.0","300.0","43.7072","300.0","300.0","92.1251","67.4683","300.0","300.0","226.304","300.0","300.0","141.873","300.0","300.0","300.0","284.602","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","79.732","300.0","300.0","300.0","300.0","25.0736","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","182.369","300.0","300.0","300.0","285.627","300.0","300.0","300.0","300.0","300.0","300.0","179.26","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_1_0_0_bdd.cnf","11484321","300.0","300.0","300.0","300.0","20.7009","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","281.332","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","66.7722","300.0","300.0","300.0","300.0","300.0","300.0","106.404","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","10.2704","300.0","300.0","209.001","83.2936","95.5284","21.3821","65.3435","300.0","300.0","73.4483","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.5438","300.0","58.5559","300.0","300.0","21.8128","300.0","61.9891","300.0","300.0","300.0","300.0","300.0","300.0","300.0","169.024","300.0","300.0","300.0","110.211","300.0","187.921","300.0","300.0","300.0","198.274","300.0","276.161","300.0","104.128"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_0_0_2product.cnf","16528604","300.0","300.0","300.0","300.0","60.7464","119.706","300.0","300.0","235.615","300.0","300.0","300.0","300.0","300.0","255.838","295.878","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","183.038","193.655","300.0","300.0","128.502","195.14","300.0","300.0","101.297","300.0","203.665","300.0","300.0","128.178","95.733","300.0","300.0","300.0","300.0","300.0","300.0","30.0186","300.0","300.0","264.714","98.7327","47.7129","82.7697","114.277","104.422","300.0","300.0","150.556","300.0","300.0","300.0","300.0","300.0","300.0","76.5274","300.0","300.0","300.0","185.598","84.813","300.0","300.0","300.0","300.0","219.333","300.0","70.1781","300.0","300.0","126.802","112.175","110.816","300.0","300.0","204.744","300.0","230.176","285.626","300.0","300.0","34.4313","300.0","300.0","300.0","231.713","300.0","225.67","135.156","91.1668"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_1_0_0_pairwise.cnf","3901574","300.0","4.5774","57.009","76.6772","1.39225","42.5556","40.2842","300.0","2.45415","2.66612","300.0","8.00723","78.0562","300.0","21.0233","13.2909","22.0657","67.5129","17.085","4.82726","300.0","11.2657","300.0","300.0","300.0","300.0","300.0","1.96852","300.0","23.9073","18.8711","28.0817","18.7962","300.0","2.46302","300.0","38.3582","29.6938","300.0","58.764","17.2701","300.0","5.00932","4.15363","31.315","300.0","46.0241","0.298436","300.0","23.6535","4.63432","11.3452","0.720539","1.22574","4.21787","16.1757","300.0","1.35873","4.31638","25.6708","12.4733","10.4938","104.413","25.374","300.0","5.22509","300.0","300.0","300.0","43.2304","2.88701","300.0","2.79153","300.0","58.0073","0.860587","6.8385","32.665","13.73","300.0","25.1885","15.8585","13.2528","12.4173","300.0","4.08759","60.3961","43.5908","5.74548","2.2137","22.8746","2.17562","25.8697","300.0","300.0","21.1596","300.0","6.65866","25.8035","2.72028"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_1_0_0_bdd.cnf","10561021","300.0","3.57592","15.0487","40.6266","1.35132","26.3986","33.2731","300.0","1.78739","14.4151","300.0","0.851963","27.8973","300.0","11.8984","6.24484","3.45722","2.08591","20.5818","6.46242","300.0","1.63634","300.0","300.0","300.0","300.0","4.58834","1.97485","300.0","9.78196","32.7117","23.7001","1.52601","300.0","1.41228","300.0","47.1762","14.1619","300.0","11.8275","4.09019","300.0","3.12413","2.8932","10.8999","300.0","2.52594","0.224359","300.0","2.09171","2.60939","2.84207","1.9609","0.902369","0.901359","9.19946","300.0","0.397172","1.4055","15.2824","4.09035","1.22119","9.19586","17.7634","300.0","3.33624","15.6142","300.0","300.0","22.63","2.27259","300.0","1.55367","300.0","24.5961","0.755602","5.40418","1.17932","7.50728","300.0","8.63036","18.4807","23.48","11.5294","300.0","0.602318","19.8245","14.0748","1.97813","1.09365","3.78313","1.55607","12.6074","300.0","300.0","16.3454","43.751","3.52782","63.3096","0.825888"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_1_0_1_1_bdd.cnf","14129920","0.109413","0.419166","0.112475","0.118304","0.117435","0.10905","0.117947","0.108021","0.296326","0.128631","0.115543","0.292529","0.304147","0.105591","0.107093","0.384596","0.109202","0.37812","0.119671","0.28446","0.108289","0.376334","0.377708","0.107224","0.108845","0.391551","0.12839","0.380186","0.341268","0.356249","0.110132","0.40424","0.387936","0.110029","0.13079","0.108923","0.12853","0.372212","0.354875","0.350153","0.10808","0.363955","0.128525","0.292401","0.350596","0.107835","0.385662","0.114845","0.282628","0.110658","0.109561","0.415778","0.407539","0.117716","0.128007","0.376264","0.359442","0.113157","0.389593","0.371846","0.387518","0.285581","0.116431","0.11812","0.380821","0.360973","0.128764","0.11108","0.288182","0.113798","0.376791","0.108752","0.431688","0.110173","0.12782","0.288825","0.281527","0.115775","0.301","0.354516","0.107848","0.107809","0.108362","0.39826","0.361321","0.115434","0.118273","0.27964","0.358411","0.365245","0.127644","0.108268","0.128557","0.278588","0.110443","0.285709","0.399064","0.127628","0.108312","0.115606"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_1_0_1_1_pairwise.cnf","6827429","0.137694","0.953927","0.144429","0.158821","0.14992","0.138598","0.140732","0.142075","0.863502","0.16351","0.150406","0.870946","0.876282","0.139708","0.139846","0.90678","0.142446","0.923726","0.152718","0.87234","0.141291","0.916117","0.943374","0.139609","0.140621","0.937806","0.16351","0.910201","0.884449","0.885651","0.142841","0.93623","0.923624","0.141924","0.162362","0.138618","0.158178","0.897364","0.866563","0.878027","0.139867","0.899243","0.165831","0.864905","0.87668","0.138813","0.920606","0.147751","0.870551","0.145594","0.140626","0.951318","0.938902","0.151127","0.165896","0.906883","0.882349","0.145358","0.927251","0.921308","0.921401","0.892616","0.150839","0.15398","0.91176","0.886957","0.162223","0.14232","0.876328","0.148868","0.918149","0.141933","0.947876","0.142723","0.162375","0.880972","0.845402","0.148447","0.865495","0.877721","0.141624","0.139847","0.14089","0.924202","0.891044","0.149246","0.150303","0.86307","0.882952","0.895466","0.16012","0.141268","0.162864","0.856222","0.140957","0.857412","0.935213","0.158728","0.141489","0.150998"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_1_0_0_2product.cnf","13332410","300.0","300.0","300.0","300.0","94.63","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","247.508","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","102.225","300.0","300.0","300.0","300.0","300.0","186.945","117.034","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","100.229","300.0","300.0","300.0","300.0","26.7406","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_0_1_1_nested.cnf","4730304","0.044725","0.148288","0.044727","0.049623","0.049201","0.044914","0.046243","0.043056","0.117798","0.0528","0.047913","0.117464","0.123191","0.042497","0.044746","0.152662","0.047048","0.133756","0.048623","0.117874","0.043854","0.131031","0.131513","0.042841","0.046385","0.138272","0.050978","0.129559","0.114663","0.121952","0.045011","0.14439","0.145109","0.046653","0.051277","0.043371","0.047208","0.138574","0.125079","0.131013","0.043152","0.132303","0.051162","0.117248","0.126646","0.042937","0.137508","0.04569","0.118252","0.04446","0.045725","0.148158","0.146114","0.046814","0.052786","0.146399","0.124587","0.046649","0.134345","0.131342","0.129838","0.116674","0.046857","0.047208","0.126158","0.132878","0.052424","0.045953","0.117586","0.044325","0.131153","0.04558","0.144356","0.044013","0.051081","0.116616","0.111992","0.046901","0.12138","0.123895","0.044559","0.043197","0.043529","0.137234","0.121733","0.04567","0.048798","0.114286","0.126452","0.133001","0.052913","0.046215","0.051671","0.109697","0.04272","0.115231","0.142857","0.051238","0.043386","0.047041"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_1_0_0_bdd.cnf","4854431","300.0","300.0","300.0","300.0","78.0784","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","295.364","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","73.5559","300.0","300.0","300.0","300.0","300.0","133.07","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","84.0813","300.0","300.0","300.0","300.0","154.656","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_1_1_1_pairwise.cnf","3724053","0.178571","1.32152","0.179912","0.198348","0.190784","0.178007","0.177347","0.179113","1.20276","0.206534","0.191647","1.20797","1.21631","0.175392","0.178511","1.29731","0.183863","1.25845","0.201562","1.19929","0.179235","1.26057","1.27944","0.177674","0.183225","1.28469","0.208983","1.28982","1.16893","1.20206","0.181103","1.28938","1.29597","0.180247","0.20971","0.18317","0.19542","1.27986","1.20294","1.21725","0.180048","1.27187","0.206685","1.22798","1.26","0.176281","1.243","0.188779","1.21342","0.181437","0.179933","1.30294","1.2959","0.189699","0.203612","1.26604","1.27517","0.188252","1.25372","1.23143","1.23202","1.21141","0.194491","0.192468","1.2432","1.23545","0.203171","0.1817","1.20408","0.183351","1.26718","0.185123","1.29653","0.179437","0.206856","1.1878","1.17592","0.188692","1.20356","1.25313","0.17796","0.178397","0.177522","1.26403","1.20528","0.191496","0.194819","1.16958","1.20792","1.25912","0.209069","0.182383","0.209648","1.17286","0.179658","1.17145","1.32805","0.205708","0.176514","0.19141"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_1_0_1_nested.cnf","2009713","1.48819","300.0","1.16894","0.99914","0.631196","1.09054","1.18599","2.33294","0.633033","3.79614","15.1705","0.420694","2.49446","0.746509","1.22276","0.373116","0.333263","33.7476","16.7923","0.289812","4.53884","0.498134","1.1738","0.755055","0.73929","8.45919","0.529683","0.832664","0.888787","0.825303","0.869073","0.98879","2.90886","7.63744","0.219786","8.50231","1.51015","0.600081","300.0","0.996523","0.343412","8.92597","0.225111","0.534811","1.75296","0.735792","0.683334","99.0436","1.69465","0.448796","0.220726","0.479676","0.137881","3.93313","300.0","0.454671","0.634163","0.314314","0.299599","0.740921","0.213317","0.86","0.378139","0.902887","0.645874","0.35366","0.636143","9.40778","0.847641","0.635478","0.37506","0.429683","0.712504","2.66755","2.9024","0.523956","0.298435","0.440972","0.75253","10.0167","1.21307","1.02035","1.02571","0.724898","6.39393","4.86199","28.3772","1.24488","0.20857","1.19254","0.96214","0.395931","0.977464","300.0","0.78971","1.24711","0.375207","0.221438","0.651347","0.377793"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_0_1_1_commander.cnf","11015385","0.048091","0.167791","0.052111","0.053597","0.052386","0.050257","0.050366","0.049887","0.134565","0.05598","0.053375","0.127577","0.137474","0.04905","0.050945","0.160428","0.048818","0.152159","0.055952","0.13237","0.049498","0.146636","0.160334","0.048682","0.050954","0.156703","0.057495","0.158492","0.129189","0.145174","0.048769","0.162767","0.160362","0.049482","0.057646","0.049192","0.053145","0.158165","0.143924","0.145996","0.049572","0.152377","0.05608","0.136519","0.143334","0.04772","0.153668","0.051827","0.132694","0.048783","0.050191","0.165682","0.15984","0.05306","0.056042","0.159126","0.159216","0.051691","0.153148","0.15196","0.152398","0.12989","0.054652","0.054519","0.151834","0.147207","0.057123","0.049129","0.130065","0.050076","0.162045","0.048264","0.165032","0.050253","0.057381","0.128783","0.128106","0.051334","0.13629","0.146101","0.048586","0.048068","0.049451","0.155878","0.146722","0.053435","0.054309","0.137382","0.146977","0.152126","0.059095","0.049035","0.05583","0.124899","0.049904","0.126006","0.158554","0.056541","0.04883","0.051582"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_1_1_0_0_commander.cnf","11360866","300.0","3.2915","22.6027","86.36","1.93578","18.1898","23.4508","300.0","4.05586","14.3407","300.0","1.34438","24.43","300.0","22.6817","7.18367","2.51598","4.90337","40.0649","6.42457","300.0","7.38071","300.0","300.0","300.0","300.0","9.38453","1.9973","300.0","15.734","35.2732","22.4247","0.859932","300.0","1.64237","300.0","15.0539","57.9741","300.0","18.6214","7.33981","300.0","3.55878","5.66705","12.9804","300.0","10.6059","0.37109","300.0","3.95733","4.08682","1.99764","1.32868","1.74032","1.12925","12.1531","300.0","0.390854","3.06085","12.4974","4.56241","0.855444","11.2435","17.0519","300.0","6.65708","2.97448","300.0","300.0","31.4395","2.89661","300.0","2.15601","300.0","7.16822","0.753627","7.00104","0.721521","10.4276","300.0","10.4815","11.3145","20.584","13.747","300.0","0.839868","18.991","16.3991","2.78381","0.945184","2.90149","2.4699","19.3204","300.0","300.0","14.2689","37.2987","3.90751","15.8865","0.740281"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_1_0_1_1_nested.cnf","4916300","0.090011","0.31609","0.091799","0.096363","0.096638","0.090024","0.090906","0.089699","0.252412","0.10411","0.095205","0.251707","0.261499","0.087463","0.090018","0.306354","0.090007","0.293045","0.09801","0.24793","0.090203","0.277679","0.305117","0.087754","0.09283","0.303057","0.105499","0.299289","0.23765","0.276123","0.090891","0.314691","0.307309","0.092096","0.105898","0.090472","0.097429","0.30641","0.271382","0.276008","0.088738","0.283145","0.105774","0.257136","0.282233","0.088554","0.293544","0.09435","0.246628","0.091451","0.091718","0.308887","0.31233","0.106883","0.105124","0.310947","0.304828","0.093475","0.292691","0.288327","0.294347","0.255697","0.10031","0.097772","0.29567","0.280649","0.10566","0.090306","0.252618","0.092349","0.291893","0.090333","0.335109","0.090315","0.105629","0.251796","0.240647","0.094274","0.262798","0.277703","0.088638","0.089247","0.088894","0.308796","0.282631","0.0948","0.097664","0.263126","0.281918","0.287461","0.105536","0.091306","0.10549","0.23763","0.090426","0.245619","0.304922","0.104905","0.089458","0.099468"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_1_0_0_2product.cnf","13045471","300.0","0.892086","4.74298","38.9565","1.35486","9.60789","15.0936","172.163","1.74179","8.92939","287.499","1.50345","10.5121","300.0","4.90486","4.04708","1.66812","1.66279","9.4696","5.37628","300.0","1.18739","300.0","300.0","300.0","300.0","8.3709","0.756618","300.0","5.88854","10.9941","13.4718","0.674004","300.0","1.33066","300.0","7.4635","7.75099","300.0","15.1094","1.13034","300.0","2.78292","1.97271","8.9783","300.0","6.31757","0.189762","300.0","0.82271","2.09694","1.6579","1.05068","0.773494","0.543679","7.25397","300.0","0.346477","1.20855","4.48408","3.63304","0.624793","2.12412","7.04748","300.0","3.0266","2.7466","300.0","300.0","9.9265","1.45781","300.0","1.14853","300.0","8.15265","0.53757","2.62475","0.307891","5.23844","300.0","6.49273","5.44254","14.8095","6.6091","283.147","0.613526","4.32526","13.0707","1.72214","1.11932","1.87731","1.40784","9.82897","300.0","300.0","12.5595","14.9436","3.18633","10.6839","0.271116"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_1_1_nested.cnf","5639964","0.041164","0.132298","0.041146","0.043096","0.044351","0.03985","0.041192","0.039811","0.105757","0.046195","0.042964","0.108485","0.10576","0.039187","0.039872","0.137588","0.039794","0.12214","0.04503","0.104275","0.041516","0.115606","0.11929","0.039416","0.040781","0.12596","0.046858","0.126398","0.107521","0.111201","0.04012","0.129179","0.127052","0.040658","0.046812","0.040548","0.04524","0.128542","0.111154","0.112793","0.039477","0.11715","0.047158","0.107967","0.113776","0.039558","0.12905","0.042701","0.099979","0.041714","0.041435","0.134335","0.129987","0.043967","0.047598","0.126433","0.120635","0.04336","0.122142","0.121648","0.122294","0.104581","0.043487","0.045848","0.123457","0.116755","0.047489","0.041902","0.103035","0.040952","0.119506","0.039412","0.131902","0.040743","0.047596","0.105662","0.109022","0.041572","0.109919","0.120421","0.039551","0.039491","0.042315","0.127869","0.118296","0.042362","0.042616","0.108517","0.123581","0.116913","0.047179","0.042142","0.047134","0.097207","0.040372","0.102807","0.126705","0.048055","0.041612","0.04263"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_1_1_1_1_pairwise.cnf","15252166","0.132167","0.901146","0.132503","0.1424","0.140941","0.13072","0.131995","0.129137","0.812443","0.149445","0.140794","0.829731","0.81051","0.127739","0.130465","0.882633","0.134426","0.873068","0.142448","0.817275","0.132807","0.844633","0.877086","0.129621","0.13528","0.883996","0.150177","0.905254","0.823691","0.820017","0.130656","0.885662","0.878192","0.13301","0.153136","0.133031","0.143318","0.850453","0.826109","0.827998","0.136224","0.856131","0.151398","0.833106","0.841409","0.129651","0.866778","0.137178","0.797429","0.133697","0.133428","0.900632","0.892776","0.145422","0.151073","0.857616","0.841355","0.137256","0.860518","0.848509","0.863425","0.823818","0.139249","0.140001","0.860888","0.841948","0.150207","0.133024","0.824263","0.132811","0.864032","0.131732","0.914453","0.132791","0.150155","0.827675","0.847769","0.138368","0.825917","0.857492","0.13242","0.131991","0.131123","0.877594","0.854754","0.140337","0.1416","0.840842","0.884607","0.847345","0.148157","0.132191","0.152321","0.773545","0.133488","0.823307","0.885076","0.149916","0.130776","0.139713"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_0_0_0_1_bdd.cnf","13745076","300.0","224.15","300.0","300.0","27.8697","300.0","300.0","300.0","89.182","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","136.986","113.074","300.0","300.0","300.0","300.0","243.189","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","20.4953","300.0","300.0","80.9406","49.549","288.868","54.7508","33.261","300.0","300.0","177.904","300.0","300.0","300.0","122.604","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.8571","300.0","85.96","300.0","300.0","14.7206","300.0","20.4816","300.0","300.0","300.0","300.0","300.0","300.0","300.0","75.644","300.0","300.0","300.0","49.7031","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.1524"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_0_0_0_pairwise.cnf","3776681","300.0","214.169","300.0","300.0","10.3071","300.0","300.0","300.0","124.969","91.6365","300.0","149.427","300.0","300.0","300.0","66.0781","300.0","113.504","300.0","300.0","300.0","76.0415","300.0","300.0","300.0","300.0","19.7504","186.96","300.0","300.0","300.0","300.0","24.4922","300.0","71.8092","300.0","85.2661","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","7.74891","300.0","300.0","14.1351","7.2973","68.6249","33.8649","31.7341","300.0","300.0","14.5012","300.0","300.0","300.0","30.6366","93.6493","300.0","300.0","300.0","300.0","300.0","300.0","300.0","27.3258","300.0","159.922","300.0","300.0","10.4278","202.013","13.5849","300.0","300.0","300.0","300.0","300.0","300.0","300.0","13.8609","227.481","300.0","255.218","20.7436","300.0","104.962","300.0","300.0","300.0","56.6983","38.8176","300.0","300.0","8.49122"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_1_0_0_pairwise.cnf","2496391","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","278.136","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","232.75","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_1_1_pairwise.cnf","3580160","0.049503","0.264751","0.05054","0.053289","0.054997","0.048792","0.049835","0.049051","0.238878","0.056872","0.054876","0.237509","0.240634","0.048568","0.049663","0.276175","0.05017","0.253103","0.055303","0.237347","0.049936","0.249315","0.259908","0.052032","0.051364","0.257032","0.056968","0.255209","0.231297","0.242156","0.052776","0.259982","0.262095","0.051568","0.059496","0.051194","0.052816","0.250572","0.238848","0.244401","0.05","0.248614","0.056513","0.243526","0.243797","0.051863","0.260817","0.052149","0.239192","0.050382","0.053491","0.26422","0.258646","0.054589","0.05817","0.266557","0.250155","0.054227","0.256563","0.25393","0.255225","0.23734","0.052454","0.053214","0.250221","0.252115","0.057093","0.052238","0.235083","0.050273","0.248571","0.050398","0.260686","0.050859","0.056108","0.237531","0.244029","0.052599","0.243191","0.246238","0.048941","0.049365","0.048429","0.270126","0.244359","0.052315","0.052801","0.234002","0.254779","0.249414","0.056864","0.049844","0.057521","0.235001","0.050247","0.238722","0.262396","0.056631","0.050776","0.053066"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_0_1_1_bimander.cnf","4030934","0.02885","0.093632","0.031713","0.03007","0.031731","0.027919","0.032274","0.028987","0.077865","0.035162","0.030745","0.078489","0.076165","0.027395","0.028383","0.097425","0.029024","0.086863","0.03126","0.076834","0.029419","0.083928","0.091517","0.029849","0.030981","0.088587","0.034858","0.088617","0.074654","0.079488","0.029057","0.090744","0.092238","0.029524","0.03299","0.028459","0.031075","0.086951","0.078042","0.082895","0.029697","0.084463","0.032785","0.078574","0.081531","0.028564","0.091711","0.029868","0.078443","0.029689","0.031091","0.094461","0.091323","0.032967","0.035166","0.09101","0.086573","0.031412","0.087998","0.086294","0.093453","0.075611","0.0308","0.030166","0.08622","0.086864","0.034076","0.028907","0.076355","0.028342","0.085422","0.02853","0.092139","0.028777","0.033678","0.076343","0.079282","0.031868","0.078859","0.086636","0.029169","0.029435","0.027617","0.09533","0.08006","0.031327","0.030618","0.073663","0.081947","0.08235","0.034683","0.02985","0.03353","0.073418","0.029304","0.078598","0.092438","0.034216","0.028632","0.031684"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_1_1_0_0_commander.cnf","12654728","300.0","47.8254","300.0","300.0","4.1481","300.0","300.0","300.0","39.5029","109.992","300.0","8.82237","300.0","300.0","300.0","19.0374","20.806","13.5062","225.479","14.3633","300.0","31.2461","300.0","300.0","300.0","300.0","11.8533","16.036","300.0","300.0","300.0","300.0","6.18424","300.0","26.4465","300.0","98.7237","300.0","300.0","300.0","10.9453","300.0","300.0","49.7226","300.0","300.0","300.0","1.4336","300.0","16.3534","3.79101","5.13695","10.7065","8.24762","7.04829","300.0","300.0","4.25401","21.8913","300.0","77.0154","12.7657","37.3669","300.0","300.0","125.883","31.8356","300.0","300.0","300.0","9.80259","300.0","17.6696","300.0","300.0","2.10725","89.9005","35.6597","51.4828","300.0","300.0","300.0","300.0","300.0","300.0","4.54254","83.7244","300.0","36.2306","6.19427","206.19","12.9219","300.0","300.0","300.0","32.9595","51.0489","61.7783","300.0","1.64931"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_0_1_0_0_commander.cnf","6127253","300.0","300.0","300.0","300.0","20.3687","300.0","300.0","300.0","300.0","300.0","300.0","176.106","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","84.2903","300.0","300.0","300.0","300.0","161.334","300.0","45.6782","300.0","204.938","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","4.01969","300.0","300.0","59.7772","66.8887","51.2706","27.1911","52.2076","300.0","300.0","18.5774","199.178","300.0","135.323","87.1741","300.0","300.0","300.0","191.127","300.0","300.0","300.0","300.0","12.507","300.0","37.3065","300.0","300.0","5.81074","300.0","300.0","206.999","300.0","300.0","300.0","300.0","300.0","300.0","221.56","300.0","300.0","112.805","104.548","300.0","16.3048","300.0","300.0","300.0","100.29","300.0","245.381","300.0","24.4683"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_0_0_1_1_nested.cnf","12877803","0.103382","0.359843","0.103481","0.110258","0.110113","0.103276","0.110996","0.102559","0.290108","0.122581","0.108291","0.274907","0.287563","0.101719","0.102489","0.350851","0.103288","0.322046","0.117505","0.275862","0.102147","0.314019","0.333466","0.102736","0.104743","0.341159","0.118529","0.342751","0.267882","0.312297","0.108151","0.36302","0.342673","0.104157","0.121636","0.10194","0.112734","0.326919","0.314667","0.31433","0.100253","0.320578","0.119924","0.287871","0.324302","0.100209","0.341133","0.110044","0.280904","0.103017","0.106475","0.361198","0.358362","0.108262","0.118694","0.325384","0.321468","0.105069","0.336954","0.334258","0.337809","0.275849","0.110288","0.110997","0.32681","0.325755","0.121359","0.104337","0.294914","0.10423","0.355025","0.103092","0.359928","0.100854","0.119062","0.2868","0.276871","0.109176","0.29483","0.32069","0.102942","0.102986","0.103617","0.353689","0.304707","0.11019","0.110103","0.2701","0.312939","0.32142","0.121931","0.101268","0.1216","0.280149","0.101413","0.286882","0.345024","0.12069","0.101436","0.113473"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_0_0_1_1_2product.cnf","15030852","0.09434","0.313461","0.096721","0.103536","0.103187","0.095598","0.10244","0.095277","0.250784","0.111415","0.100853","0.238665","0.252997","0.093957","0.096545","0.301968","0.096434","0.280583","0.107903","0.237887","0.095806","0.276158","0.302437","0.096117","0.097054","0.284344","0.110567","0.29478","0.233496","0.272682","0.100385","0.31599","0.295736","0.095729","0.111228","0.096246","0.103804","0.299134","0.269906","0.272126","0.093759","0.277955","0.111627","0.252099","0.282847","0.093507","0.297483","0.099579","0.240826","0.09635","0.100017","0.31527","0.308526","0.102208","0.116054","0.299233","0.278981","0.099146","0.291117","0.287514","0.294576","0.242257","0.103421","0.102334","0.288652","0.283046","0.112474","0.096262","0.24038","0.096504","0.283381","0.095602","0.312247","0.094895","0.111263","0.243216","0.240847","0.099924","0.254457","0.27483","0.095276","0.096613","0.094091","0.305439","0.267926","0.101326","0.102522","0.235878","0.277347","0.276408","0.111904","0.094991","0.110914","0.240614","0.095327","0.247359","0.302731","0.110709","0.094732","0.104779"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_0_0_commander.cnf","7239648","300.0","300.0","300.0","300.0","17.1716","167.626","300.0","300.0","48.5194","154.532","300.0","300.0","300.0","300.0","249.136","60.939","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","129.484","300.0","300.0","219.702","300.0","300.0","300.0","92.6761","300.0","222.286","300.0","300.0","230.919","50.0651","300.0","164.386","100.414","300.0","300.0","300.0","300.0","300.0","300.0","45.4262","41.7906","95.6723","26.2106","77.0194","201.388","300.0","242.788","29.9324","300.0","50.0846","300.0","300.0","300.0","300.0","208.571","300.0","300.0","300.0","218.265","18.1752","300.0","114.914","300.0","300.0","11.6674","300.0","19.8006","300.0","300.0","233.57","186.1","200.407","300.0","300.0","233.037","300.0","171.609","65.4317","300.0","300.0","45.0428","300.0","300.0","300.0","270.941","300.0","44.5394","206.606","56.8535"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_1_2product.cnf","1696982","39.8683","300.0","1.67775","4.40773","2.35507","1.5652","0.805905","10.8983","10.567","6.68571","284.072","0.639887","2.64592","5.64764","1.20355","3.71266","3.57675","300.0","18.392","1.23992","39.2762","3.80855","7.11004","12.0437","12.5132","130.376","26.0562","65.6299","142.793","0.895109","1.0221","0.997394","29.5169","204.871","2.40724","204.659","1.64955","9.00858","300.0","0.660758","3.22853","201.856","1.12475","4.62505","1.68441","9.69599","19.9335","142.63","33.401","5.63803","1.47614","3.76321","0.268205","115.465","300.0","1.49754","5.85063","1.13322","2.0652","1.60011","1.39076","4.13818","4.04695","1.32631","7.04829","3.02151","10.1182","218.792","18.0235","1.88512","1.39537","8.82757","1.54847","12.4901","46.5234","4.56819","2.16311","2.90043","27.7882","152.85","1.40642","1.8974","1.26009","1.22996","75.6688","181.764","63.2667","1.70578","0.973961","33.7159","9.77871","0.443728","2.77275","300.0","1.36079","1.23999","3.41458","1.08609","0.809382","1.83003"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_0_1_1_pairwise.cnf","16577899","0.108536","0.679191","0.108334","0.11472","0.11401","0.107486","0.108942","0.107394","0.638313","0.125616","0.116322","0.604887","0.633492","0.106005","0.107707","0.673375","0.110764","0.655213","0.116973","0.616141","0.106193","0.642737","0.67397","0.109499","0.110478","0.655969","0.122763","0.664424","0.602663","0.638185","0.110224","0.681323","0.666901","0.107722","0.125293","0.108153","0.11815","0.649647","0.675538","0.627614","0.109278","0.652355","0.121986","0.631086","0.643971","0.107478","0.663689","0.113138","0.622707","0.105996","0.106922","0.689635","0.679812","0.116995","0.124652","0.67128","0.660603","0.110675","0.666394","0.655257","0.660806","0.614659","0.116162","0.11564","0.642361","0.651467","0.125281","0.110039","0.624851","0.108999","0.646794","0.108197","0.679579","0.10887","0.123947","0.621342","0.627132","0.114722","0.631763","0.64939","0.106398","0.107613","0.106216","0.673768","0.625374","0.116035","0.114725","0.613962","0.628405","0.643978","0.123948","0.107386","0.122438","0.605446","0.107137","0.63108","0.674293","0.122864","0.108927","0.113802"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_0_0_0_0_bimander.cnf","10326456","300.0","300.0","300.0","300.0","78.695","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","107.497","300.0","300.0","300.0","170.896","300.0","254.106","144.151","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","80.9013","300.0","300.0","300.0","300.0","300.0","300.0","272.938","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","270.75"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_1_0_0_pairwise.cnf","15989244","300.0","0.349412","0.161221","1.03144","0.264792","0.297892","0.2037","12.1367","0.49422","1.73325","195.429","0.990616","1.19591","300.0","0.199083","2.35116","0.591954","2.84759","1.34031","0.556617","248.661","0.542607","202.434","39.2451","300.0","300.0","19.4647","0.165724","38.2444","0.315033","0.29101","0.178725","1.2931","300.0","0.366453","300.0","0.20588","1.95782","300.0","0.194437","1.00791","300.0","0.30926","0.173488","0.185708","300.0","0.552474","0.086085","300.0","0.737312","0.304668","3.79142","0.108825","0.181627","0.90287","0.164561","300.0","0.256992","0.430665","1.15189","0.617701","2.14381","3.27779","1.11701","25.0744","0.547926","15.5887","212.038","300.0","0.236233","0.485786","230.576","0.175359","21.5697","1.14955","0.178487","0.798722","0.426788","0.810103","191.412","0.229012","0.298464","0.28925","0.58278","15.8267","0.932896","2.1346","0.265596","0.582792","0.929377","0.706184","0.263064","0.623548","300.0","0.309046","0.280771","6.36671","0.581029","0.251652","1.39675"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_1_0_0_pairwise.cnf","3588001","300.0","91.0649","300.0","300.0","8.24541","300.0","300.0","300.0","48.6126","164.821","259.884","300.0","300.0","300.0","290.54","88.8359","300.0","300.0","255.121","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","44.4643","300.0","300.0","300.0","300.0","92.208","300.0","45.5504","300.0","245.492","300.0","300.0","300.0","300.0","300.0","300.0","172.312","300.0","300.0","300.0","4.29739","300.0","300.0","103.714","93.3667","16.0939","9.92625","23.6525","214.844","300.0","41.4751","178.082","300.0","300.0","110.528","300.0","300.0","300.0","151.619","300.0","300.0","300.0","300.0","19.6956","300.0","41.496","300.0","300.0","5.62722","63.1402","26.5074","138.768","300.0","300.0","230.364","300.0","300.0","300.0","144.987","300.0","300.0","300.0","55.7749","300.0","10.1177","300.0","300.0","300.0","84.9262","300.0","300.0","300.0","12.8944"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_1_0_0_commander.cnf","12440802","300.0","300.0","300.0","300.0","42.9788","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","159.988","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","26.4332","300.0","300.0","300.0","238.015","300.0","82.0002","300.0","300.0","300.0","248.198","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","46.3761","300.0","240.948","300.0","300.0","30.6862","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_1_1_1_1_pairwise.cnf","5845734","0.108586","0.696538","0.108775","0.114186","0.117467","0.106301","0.109431","0.108131","0.655977","0.126353","0.115448","0.628371","0.640942","0.10335","0.111435","0.695684","0.110586","0.676374","0.117788","0.640672","0.11504","0.652977","0.65976","0.109589","0.108571","0.676295","0.121977","0.656133","0.615942","0.653468","0.109397","0.696195","0.699378","0.108966","0.127251","0.107242","0.116636","0.674935","0.664916","0.660212","0.10988","0.662958","0.125234","0.655673","0.672471","0.10598","0.693169","0.112675","0.633491","0.108694","0.108098","0.705373","0.701175","0.116094","0.121859","0.709161","0.677644","0.118241","0.671907","0.672036","0.676234","0.639213","0.116153","0.116969","0.706392","0.679817","0.125777","0.110901","0.629569","0.109573","0.672326","0.108643","0.705838","0.107103","0.1243","0.625827","0.64052","0.113362","0.645425","0.672138","0.106651","0.109396","0.107817","0.679733","0.646089","0.115719","0.1169","0.628489","0.673716","0.669304","0.126236","0.109158","0.122593","0.622276","0.107755","0.648341","0.685061","0.123319","0.10937","0.115195"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_1_0_0_0_nested.cnf","6864922","300.0","300.0","37.1497","300.0","4.88582","19.6975","147.573","300.0","60.1557","25.336","300.0","14.1261","300.0","300.0","33.7977","29.2185","17.2815","56.2858","232.114","300.0","300.0","20.5996","300.0","300.0","300.0","300.0","300.0","16.5721","300.0","65.1894","23.7935","33.3386","8.14789","300.0","11.278","300.0","28.3456","135.121","300.0","32.605","8.31761","300.0","36.957","11.9387","33.3445","300.0","96.1766","1.57008","300.0","95.4695","16.6814","41.1609","3.19623","9.71191","6.35325","28.9277","300.0","2.71481","300.0","300.0","19.7248","10.1865","44.9367","91.0693","300.0","8.83736","300.0","300.0","300.0","29.758","6.4482","300.0","12.8108","300.0","300.0","3.02247","53.209","300.0","30.7259","300.0","96.6305","24.8187","25.0349","300.0","300.0","300.0","300.0","30.8115","74.3757","4.86779","298.079","5.05813","93.3049","300.0","300.0","36.0425","25.517","78.4896","27.9579","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_0_0_1_1_bdd.cnf","5680331","0.103193","0.380577","0.103858","0.11169","0.110841","0.101628","0.102196","0.100746","0.279743","0.121448","0.110042","0.267657","0.280891","0.099876","0.103359","0.374732","0.10276","0.354581","0.112793","0.26963","0.103044","0.332819","0.346976","0.101675","0.103302","0.363607","0.120324","0.362817","0.291455","0.331595","0.102381","0.38721","0.371921","0.104462","0.125026","0.101391","0.110744","0.363132","0.327982","0.328779","0.101791","0.345638","0.119724","0.277046","0.341274","0.099225","0.367232","0.104833","0.258445","0.100787","0.102906","0.386348","0.372026","0.111453","0.11883","0.348596","0.346113","0.106309","0.3519","0.354305","0.349399","0.265749","0.109123","0.111896","0.397249","0.353443","0.123163","0.103604","0.259104","0.102949","0.347618","0.105926","0.384482","0.100845","0.119914","0.261705","0.265582","0.111958","0.279528","0.342492","0.101544","0.105157","0.101306","0.406027","0.32908","0.108981","0.110564","0.263907","0.333434","0.345843","0.119446","0.103633","0.121899","0.259855","0.10205","0.267784","0.362393","0.120871","0.10289","0.110067"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_0_1_1_bimander.cnf","8124916","0.081799","0.282154","0.08373","0.089542","0.089818","0.082487","0.081751","0.079399","0.234146","0.096579","0.087163","0.238035","0.231991","0.079675","0.082724","0.280653","0.083931","0.251873","0.087517","0.222859","0.082258","0.257834","0.26419","0.081879","0.083398","0.264","0.094263","0.268245","0.219657","0.248634","0.082018","0.287107","0.276742","0.084084","0.10164","0.08188","0.089018","0.27101","0.258091","0.247943","0.082976","0.261187","0.094497","0.249185","0.252146","0.08037","0.260894","0.08468","0.225642","0.0819","0.081062","0.28837","0.280311","0.087892","0.09489","0.279847","0.257222","0.085049","0.26502","0.263245","0.261238","0.225554","0.088217","0.091119","0.263285","0.249906","0.097564","0.081561","0.220983","0.082495","0.258271","0.082359","0.288529","0.083111","0.096192","0.225629","0.230619","0.08755","0.239275","0.25509","0.082117","0.085669","0.082993","0.30294","0.245627","0.0889","0.08873","0.223061","0.252292","0.255935","0.095033","0.082602","0.095905","0.22105","0.082058","0.233199","0.275572","0.094124","0.081733","0.089085"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_0_0_1_bdd.cnf","14257135","0.567835","79.6198","0.684545","1.12687","0.855755","0.548759","0.625641","1.76013","0.589895","3.76608","7.76292","0.15718","2.39476","0.375059","1.1646","0.378847","0.308631","33.6267","15.6027","0.266876","3.74581","0.424394","0.15337","0.377303","0.301789","4.87888","0.514717","0.832354","0.18234","0.272155","0.350894","0.302861","2.79278","8.24298","0.279603","8.80629","0.376797","0.919328","300.0","0.516047","0.341045","4.96985","0.265632","0.541076","0.294639","0.28117","1.0686","50.4988","0.490988","0.533096","0.244477","0.602814","0.095685","3.72956","74.5721","0.259593","0.34966","0.379974","0.298688","0.664038","0.263036","1.91503","0.659537","0.464727","0.165112","0.364901","0.800414","9.30557","0.422844","0.42558","0.215243","0.152506","0.574087","1.36471","2.73316","0.493452","0.438382","0.490681","0.816207","5.48201","0.34252","0.415155","0.3534","0.767341","3.79206","2.85239","13.1156","0.529192","0.187875","0.852503","0.60797","0.221104","2.10902","300.0","0.394843","0.527472","0.353976","0.247218","0.494734","0.440332"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_0_0_1_2product.cnf","5889991","300.0","93.3611","300.0","300.0","23.1563","185.915","300.0","300.0","93.7214","205.924","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","42.2911","39.1622","300.0","300.0","300.0","300.0","93.0636","300.0","130.589","300.0","246.959","218.515","300.0","300.0","300.0","300.0","187.304","300.0","300.0","300.0","300.0","3.70344","300.0","300.0","120.537","11.3501","100.188","35.8657","12.1551","300.0","300.0","43.9703","130.573","300.0","300.0","38.9376","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","26.1245","300.0","68.8321","300.0","300.0","7.26931","116.226","19.5821","271.24","300.0","300.0","192.249","275.879","300.0","300.0","31.6132","300.0","300.0","72.308","43.1629","300.0","48.7731","300.0","300.0","300.0","93.5417","300.0","248.862","301.003","10.7372"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_1_1_0_0_pairwise.cnf","5935428","300.0","21.846","31.1652","300.0","4.55184","23.0639","97.2125","300.0","28.3312","17.2337","273.4","94.2088","300.0","300.0","30.7787","4.99274","9.103","29.1662","75.4127","300.0","300.0","7.7847","300.0","300.0","300.0","300.0","10.3783","21.8255","300.0","45.2001","21.1176","23.2319","6.59511","300.0","17.8007","300.0","25.5709","191.037","300.0","20.5849","6.80529","300.0","220.125","21.7623","27.1001","300.0","300.0","3.13896","300.0","300.0","4.78213","7.53094","3.54169","6.83999","9.38497","28.4932","300.0","4.1076","28.5598","300.0","248.602","16.6889","5.45716","300.0","300.0","17.6346","142.28","300.0","300.0","35.2418","7.16244","300.0","48.3405","300.0","300.0","3.59147","38.2212","3.44458","165.468","300.0","31.8552","22.8031","26.3512","300.0","300.0","3.19164","161.199","28.356","190.484","8.23704","267.41","5.43618","183.135","300.0","300.0","25.9","8.58554","175.456","30.0029","1.89862"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_0_bdd.cnf","16224911","300.0","0.443286","7.06729","16.4189","0.62791","5.99418","7.77692","79.3524","0.44543","5.42127","300.0","3.83284","9.03554","300.0","7.20468","1.56886","1.33379","0.683802","6.5608","2.00826","300.0","2.18594","300.0","300.0","300.0","300.0","0.296186","0.399283","259.582","5.649","3.22078","7.37669","0.670034","300.0","0.493321","300.0","5.30554","6.08863","300.0","5.64875","2.66634","300.0","1.03229","1.30854","5.98325","300.0","1.32132","0.250232","300.0","1.28903","0.595918","0.72344","0.33815","0.298859","0.226991","2.76505","300.0","0.407074","0.809669","5.20751","0.857209","3.212","8.32787","4.25933","189.416","1.15715","0.511028","300.0","300.0","5.13166","1.34602","300.0","0.533589","252.423","3.92595","0.384725","2.50822","0.191385","2.40434","300.0","3.10462","3.4972","5.16829","5.99527","296.256","0.251925","10.5674","8.2995","0.408319","0.32203","1.0999","0.426095","3.53265","300.0","228.901","6.1373","29.4147","0.915364","3.90823","0.271652"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_0_0_0_1_bimander.cnf","9720457","300.0","18.427","223.327","300.0","5.31609","291.282","300.0","300.0","300.0","73.857","300.0","142.822","300.0","300.0","162.029","100.76","132.956","69.3519","170.629","300.0","300.0","300.0","300.0","300.0","300.0","300.0","19.9196","10.22","300.0","254.466","178.086","226.967","20.292","300.0","36.0562","300.0","159.43","135.55","300.0","300.0","198.725","300.0","29.142","269.258","300.0","300.0","300.0","1.90017","300.0","290.969","55.9053","6.64471","15.5832","6.92581","6.03627","217.699","300.0","8.17111","35.3608","272.083","37.5569","64.1359","300.0","300.0","300.0","158.218","124.068","300.0","300.0","293.456","5.63073","300.0","16.861","300.0","300.0","4.42634","62.8811","3.56522","92.9912","300.0","276.636","122.969","207.023","164.341","300.0","7.21057","257.502","300.0","9.75452","7.98634","300.0","16.7326","148.063","300.0","300.0","53.9752","300.0","48.9161","275.428","5.54908"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_1_1_1_nested.cnf","12421881","0.048431","0.159242","0.04903","0.052542","0.051022","0.048676","0.047735","0.046772","0.130298","0.054882","0.050416","0.127182","0.127849","0.046572","0.047891","0.154848","0.048392","0.139309","0.053013","0.121645","0.048602","0.14429","0.154799","0.047422","0.049673","0.143718","0.055152","0.141536","0.117505","0.145074","0.04802","0.158044","0.155824","0.049186","0.056001","0.047635","0.052054","0.149065","0.129705","0.137872","0.049262","0.13769","0.054367","0.134587","0.142137","0.046171","0.15685","0.049176","0.126682","0.048473","0.048641","0.154226","0.158182","0.050009","0.05531","0.152264","0.140006","0.04916","0.148113","0.142564","0.14385","0.125362","0.050199","0.051462","0.146111","0.139402","0.0559","0.049729","0.124486","0.048551","0.140457","0.04802","0.15767","0.049842","0.05662","0.127544","0.127036","0.0507","0.131503","0.134394","0.049892","0.048268","0.048591","0.153429","0.13851","0.050196","0.051862","0.123343","0.140915","0.143571","0.056673","0.04931","0.055849","0.123427","0.047532","0.124091","0.15075","0.054801","0.048242","0.049854"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_1_1_1_pairwise.cnf","10819102","0.085841","0.532109","0.089194","0.092671","0.092663","0.087303","0.088389","0.086974","0.493542","0.100345","0.091389","0.480139","0.489948","0.084983","0.088664","0.532576","0.0892","0.506991","0.094573","0.476186","0.087162","0.517825","0.526143","0.089267","0.090267","0.525259","0.100396","0.507531","0.458574","0.504317","0.08641","0.533827","0.526654","0.089306","0.101411","0.087036","0.095967","0.518497","0.482457","0.500897","0.089636","0.502055","0.099642","0.503037","0.507444","0.084855","0.518013","0.091553","0.48902","0.08984","0.089773","0.519276","0.537887","0.090676","0.099229","0.523268","0.509859","0.090402","0.519367","0.505566","0.50695","0.48593","0.092694","0.095789","0.5114","0.507173","0.104955","0.089947","0.490156","0.089946","0.497409","0.086905","0.536795","0.086277","0.100669","0.482477","0.480888","0.091612","0.489083","0.485848","0.088249","0.086474","0.085552","0.525136","0.502446","0.092213","0.091459","0.477403","0.500941","0.509534","0.10171","0.088691","0.102581","0.481779","0.088724","0.486641","0.537415","0.101337","0.088733","0.09198"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_1_nested.cnf","3026871","300.0","114.473","300.0","300.0","13.6739","280.405","300.0","300.0","16.165","246.889","300.0","300.0","300.0","300.0","288.257","207.449","300.0","161.772","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","42.7256","21.2734","300.0","300.0","300.0","300.0","126.413","300.0","118.963","300.0","264.682","297.657","300.0","163.381","300.0","300.0","110.646","300.0","277.634","300.0","300.0","6.42959","300.0","300.0","58.7118","25.3865","17.6552","13.0628","14.8055","263.484","300.0","43.6116","150.082","300.0","55.2937","290.592","300.0","300.0","300.0","167.221","271.492","300.0","300.0","261.439","14.4875","300.0","40.7301","300.0","300.0","4.67722","241.836","16.7995","188.352","300.0","300.0","221.886","207.819","300.0","300.0","44.3164","300.0","300.0","73.8368","51.1488","300.0","25.0335","157.3","300.0","300.0","230.57","300.0","100.14","300.0","14.5206"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_0_0_0_2product.cnf","1201217","300.0","300.0","300.0","300.0","87.5302","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","162.601","300.0","300.0","300.0","113.372","300.0","300.0","300.0","300.0","300.0","300.0","88.2473","300.0","300.0","76.6302","61.2353","300.0","300.0","268.803","300.0","300.0","121.012","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","138.346","300.0","300.0","300.0","300.0","43.5601","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","194.46","300.0","300.0","300.0","300.0","300.0","300.0","227.918","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_0_0_1_1_bimander.cnf","944581","0.112553","0.395733","0.113712","0.12064","0.122231","0.113078","0.112788","0.11136","0.337033","0.134525","0.125038","0.325314","0.336","0.111646","0.113027","0.395981","0.114677","0.361432","0.130081","0.31452","0.110037","0.366661","0.388983","0.1131","0.114377","0.373293","0.129851","0.37413","0.305666","0.346925","0.115279","0.407177","0.394073","0.114948","0.132426","0.112151","0.121664","0.377443","0.378644","0.347221","0.113437","0.349477","0.131347","0.32957","0.35961","0.110895","0.365882","0.119013","0.32034","0.112547","0.114804","0.408503","0.399017","0.123148","0.131241","0.357615","0.356672","0.117932","0.374475","0.366763","0.372979","0.319826","0.121559","0.122197","0.375727","0.351802","0.134092","0.116551","0.319727","0.11423","0.361017","0.114485","0.390618","0.111347","0.133078","0.317964","0.320106","0.119236","0.332446","0.356022","0.110768","0.112846","0.112065","0.384122","0.356603","0.121298","0.122348","0.310942","0.360394","0.392477","0.13374","0.120234","0.132849","0.311503","0.113012","0.325999","0.3844","0.132035","0.112657","0.121368"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_0_1_1_bdd.cnf","3040851","0.039149","0.12791","0.037622","0.040793","0.045025","0.036523","0.037381","0.036534","0.098434","0.045589","0.040875","0.095222","0.097328","0.036652","0.038083","0.140916","0.03932","0.113485","0.043028","0.091828","0.036846","0.119949","0.125484","0.036687","0.036792","0.120751","0.042934","0.123398","0.103106","0.111411","0.037695","0.130415","0.128845","0.038117","0.043105","0.037065","0.040661","0.120433","0.115509","0.108837","0.03827","0.10993","0.042694","0.095086","0.114965","0.036054","0.118046","0.038656","0.090621","0.036411","0.038273","0.131827","0.131041","0.040044","0.043109","0.120351","0.116177","0.038656","0.120792","0.121987","0.122906","0.092163","0.040113","0.040783","0.119591","0.11018","0.044962","0.039351","0.093608","0.037915","0.115017","0.037351","0.123742","0.038777","0.042632","0.093382","0.091","0.040247","0.095762","0.111734","0.037321","0.038032","0.037288","0.13402","0.110407","0.041591","0.040213","0.088053","0.113161","0.112391","0.044067","0.039328","0.043021","0.089664","0.038509","0.091998","0.126013","0.044689","0.036545","0.040314"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_0_0_1_bdd.cnf","5014566","300.0","300.0","300.0","300.0","38.8681","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","221.018","259.827","300.0","300.0","300.0","300.0","300.0","300.0","267.666","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","28.2986","300.0","300.0","172.278","103.441","300.0","114.948","88.2358","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","52.869","300.0","258.561","300.0","300.0","13.5351","300.0","68.4528","300.0","300.0","300.0","300.0","300.0","300.0","300.0","136.288","300.0","300.0","300.0","91.7514","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","34.0292"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_0_0_1_nested.cnf","6553355","300.0","2.178","24.3569","36.6436","3.39162","27.2539","47.3522","300.0","13.5511","14.1161","300.0","11.3711","54.0231","300.0","26.5303","10.1805","17.8576","7.45259","30.8636","5.87471","300.0","25.3491","300.0","300.0","300.0","300.0","5.13571","1.01425","300.0","29.8005","25.7175","26.1009","2.47553","300.0","2.96835","300.0","32.8152","18.1988","300.0","40.2812","14.7028","300.0","4.00156","11.5627","31.4333","300.0","21.7545","0.260772","300.0","10.2232","4.89335","1.83237","1.04193","1.55286","0.817979","23.8681","300.0","1.47836","4.97743","40.0016","5.32213","4.02607","79.4417","35.2522","300.0","8.35616","2.67499","300.0","300.0","19.8033","2.5897","300.0","2.03659","300.0","25.7469","1.07648","11.2925","1.73541","10.2687","300.0","24.2492","24.6081","28.0854","24.5144","300.0","1.19709","73.7057","46.8508","1.92774","1.72316","10.3043","1.6322","8.70994","300.0","300.0","19.4418","18.6416","3.68597","48.9702","1.56657"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_1_0_0_2product.cnf","4462210","300.0","300.0","300.0","300.0","57.6211","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","186.573","300.0","300.0","300.0","300.0","300.0","217.33","300.0","227.766","300.0","202.508","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","45.8086","300.0","300.0","107.267","43.9417","300.0","238.942","181.98","300.0","300.0","121.575","300.0","300.0","300.0","133.314","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","175.617","300.0","300.0","300.0","300.0","44.2931","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","144.923","300.0","300.0","300.0","181.718","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_1_1_1_1_bimander.cnf","496523","0.092061","0.330139","0.09603","0.100651","0.102102","0.093757","0.094477","0.093223","0.272771","0.110626","0.102376","0.264924","0.276477","0.09234","0.094182","0.320001","0.094942","0.30095","0.102281","0.253738","0.092081","0.288909","0.309241","0.094456","0.098712","0.305864","0.112848","0.307885","0.253719","0.285462","0.096033","0.330735","0.320822","0.093428","0.112521","0.094588","0.104132","0.31046","0.291915","0.285303","0.093723","0.29784","0.111845","0.273521","0.294337","0.093185","0.3082","0.099929","0.261406","0.094578","0.095293","0.335115","0.330723","0.102355","0.110649","0.304389","0.294635","0.098009","0.31424","0.300885","0.311156","0.262828","0.10078","0.101804","0.308193","0.300608","0.112374","0.095292","0.262496","0.095463","0.300733","0.09474","0.326909","0.09434","0.111468","0.263886","0.256051","0.107746","0.270098","0.293401","0.093234","0.094014","0.093444","0.324286","0.283286","0.101712","0.099887","0.256751","0.292453","0.2962","0.113411","0.09596","0.108365","0.256272","0.096627","0.268061","0.317675","0.110075","0.092987","0.099305"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_0_0_0_pairwise.cnf","15802491","300.0","1.95629","8.37262","64.2254","1.2243","8.80145","27.9166","300.0","1.63915","3.20234","262.522","1.93164","56.7038","300.0","7.96502","2.76948","3.30583","1.74667","11.9225","4.18887","300.0","1.57623","300.0","300.0","300.0","300.0","2.385","1.06701","300.0","8.39416","23.5301","23.3715","1.34797","300.0","2.40479","300.0","14.2119","11.3645","300.0","6.75514","3.66919","300.0","5.80489","2.63052","10.5915","300.0","5.35926","0.31962","300.0","1.9877","2.84438","1.81904","1.51417","1.45178","0.698157","5.88694","300.0","0.377492","3.3355","17.9534","14.7397","0.70017","3.07871","29.3346","300.0","5.6569","3.77296","300.0","300.0","21.5003","1.97069","300.0","3.4335","300.0","27.3876","0.691591","3.37263","1.14302","8.53978","300.0","6.98758","13.0638","11.0612","9.22988","300.0","0.76356","9.36608","7.11301","2.11159","0.768545","7.76156","1.49831","21.7646","300.0","300.0","8.70235","6.11008","6.69773","9.87128","0.745112"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_1_pairwise.cnf","9711378","300.0","300.0","300.0","300.0","19.7686","300.0","300.0","300.0","99.4394","256.595","300.0","300.0","300.0","300.0","288.601","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","92.0228","38.6708","300.0","300.0","300.0","244.651","293.829","300.0","93.7146","300.0","286.363","300.0","300.0","202.033","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.4485","300.0","300.0","138.516","51.7251","59.944","21.1016","23.7414","300.0","300.0","124.792","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","39.7994","300.0","201.93","300.0","300.0","21.1834","219.313","18.9297","229.151","300.0","300.0","221.765","238.101","300.0","300.0","61.8995","300.0","300.0","300.0","150.597","300.0","98.395","300.0","300.0","300.0","199.997","300.0","300.0","284.195","16.2358"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_0_0_1_1_commander.cnf","4193675","0.06577","0.230508","0.069138","0.07074","0.071488","0.066343","0.066867","0.065927","0.185593","0.081116","0.070431","0.178445","0.184092","0.065505","0.065291","0.224855","0.067961","0.209124","0.071758","0.179661","0.066224","0.208192","0.21847","0.06595","0.065767","0.211591","0.077078","0.219379","0.17576","0.200585","0.065046","0.232092","0.223628","0.067263","0.078989","0.066514","0.07311","0.205214","0.193688","0.197495","0.066684","0.204735","0.07585","0.186844","0.202658","0.064797","0.210227","0.067652","0.181289","0.066158","0.066706","0.228842","0.22661","0.06911","0.073321","0.212853","0.207723","0.069904","0.215033","0.209875","0.216014","0.182432","0.069411","0.069947","0.209245","0.212844","0.077751","0.067252","0.179627","0.064333","0.213498","0.065988","0.227847","0.067024","0.078191","0.179912","0.174947","0.068094","0.187583","0.204779","0.066764","0.066332","0.065199","0.215558","0.205359","0.070741","0.070869","0.175894","0.202442","0.207879","0.078667","0.066652","0.07663","0.171828","0.065579","0.184821","0.21977","0.075947","0.064961","0.072703"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_0_0_0_0_bimander.cnf","16587060","300.0","56.2629","300.0","300.0","9.67114","300.0","300.0","300.0","55.4903","300.0","300.0","300.0","300.0","300.0","300.0","144.447","300.0","139.856","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.5502","72.0514","300.0","300.0","300.0","300.0","65.4914","300.0","54.5669","300.0","213.813","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","4.4987","300.0","300.0","39.1703","14.7348","28.9098","16.3251","6.72119","300.0","300.0","25.943","177.2","300.0","300.0","199.23","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.7125","300.0","44.9866","300.0","300.0","5.57917","140.162","14.165","300.0","300.0","300.0","300.0","300.0","300.0","300.0","17.4915","300.0","300.0","258.957","26.8572","300.0","22.2915","300.0","300.0","300.0","94.4513","300.0","261.145","300.0","7.66977"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_1_0_0_nested.cnf","13278187","300.0","300.0","300.0","300.0","62.4454","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","216.631","300.0","300.0","300.0","300.0","300.0","236.06","300.0","281.859","300.0","205.832","300.0","300.0","300.0","48.7639","300.0","300.0","300.0","300.0","300.0","300.0","35.4934","300.0","300.0","100.166","51.7449","300.0","216.019","293.95","300.0","300.0","103.177","300.0","300.0","300.0","73.7497","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","101.831","300.0","300.0","300.0","300.0","26.0192","300.0","168.92","300.0","300.0","300.0","300.0","300.0","300.0","300.0","237.385","300.0","300.0","300.0","176.896","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.1146"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_0_1_1_1_pairwise.cnf","7021737","0.133275","0.884008","0.132793","0.140821","0.142211","0.131803","0.130401","0.131136","0.828785","0.149245","0.140768","0.80029","0.809601","0.129581","0.131153","0.854541","0.134452","0.849873","0.143887","0.806804","0.135708","0.860618","0.873406","0.127866","0.133999","0.830088","0.149457","0.86006","0.807661","0.815733","0.134264","0.882498","0.8743","0.132957","0.149743","0.131157","0.141108","0.846145","0.819662","0.808474","0.130794","0.831116","0.151913","0.810243","0.828562","0.130978","0.861836","0.138187","0.806549","0.136067","0.13514","0.883911","0.881799","0.141809","0.151792","0.833772","0.843752","0.138104","0.85726","0.845192","0.864707","0.788701","0.142211","0.140769","0.876347","0.84839","0.152573","0.133528","0.804879","0.131229","0.827534","0.132442","0.882095","0.135061","0.149001","0.797626","0.803702","0.137668","0.823766","0.819838","0.130986","0.131942","0.132427","0.837722","0.828546","0.139595","0.143316","0.773179","0.858737","0.81574","0.15247","0.133336","0.149993","0.774246","0.132481","0.806456","0.853608","0.149927","0.132685","0.145404"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_0_0_nested.cnf","373271","300.0","300.0","184.667","300.0","23.2474","119.861","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","239.341","119.368","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","184.439","121.154","105.919","300.0","300.0","113.249","300.0","177.885","300.0","300.0","129.228","68.7025","300.0","300.0","131.06","143.812","300.0","300.0","69.7115","300.0","300.0","300.0","300.0","48.625","21.2174","300.0","127.841","300.0","159.273","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","160.697","22.9728","300.0","143.413","300.0","300.0","66.7568","300.0","300.0","205.509","300.0","164.997","128.661","193.884","300.0","300.0","300.0","300.0","175.773","300.0","300.0","300.0","50.2857","300.0","300.0","300.0","184.01","300.0","198.645","160.483","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_1_0_0_bdd.cnf","5381857","300.0","1.20499","8.20971","6.33233","1.20778","15.3392","4.74098","240.107","0.799333","5.17561","300.0","0.708614","14.0303","300.0","6.20035","8.71022","2.7167","0.922989","14.3875","2.43125","300.0","2.59544","300.0","300.0","300.0","283.856","2.9284","0.615154","300.0","5.97304","12.9778","8.51442","0.595315","300.0","0.980839","300.0","10.3635","16.3061","300.0","10.0692","3.82086","300.0","1.2531","2.94028","6.37864","300.0","6.0741","0.14618","300.0","1.24215","1.57164","3.27815","0.855146","0.886394","0.437942","4.62994","300.0","0.297543","1.19406","8.36703","1.46512","0.588031","4.21731","8.49944","245.996","1.62237","2.51016","300.0","300.0","3.94307","1.152","300.0","0.70135","300.0","1.47932","0.716257","2.61773","0.427963","2.63388","300.0","6.844","5.57377","7.84964","3.29328","300.0","0.353387","8.6889","7.39752","0.815307","0.619938","1.75936","1.2089","7.19684","300.0","300.0","11.9554","19.7079","1.26162","7.78488","0.37666"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_1_1_0_0_nested.cnf","144880","300.0","29.5789","300.0","300.0","4.46749","300.0","300.0","300.0","85.3642","64.9014","300.0","7.73826","300.0","300.0","300.0","49.0791","43.2157","27.2779","249.718","99.0037","300.0","11.0879","300.0","300.0","300.0","300.0","10.7493","14.1137","300.0","300.0","300.0","300.0","12.4996","300.0","10.8079","300.0","66.3661","300.0","300.0","300.0","20.1511","300.0","101.075","43.8199","300.0","300.0","300.0","1.66652","300.0","34.2584","16.9108","4.3249","15.6062","7.58394","6.27828","300.0","300.0","4.72308","34.2094","300.0","192.393","12.0937","81.8899","300.0","300.0","129.588","60.8069","300.0","300.0","300.0","5.35922","300.0","15.7061","300.0","300.0","5.15746","39.8995","6.26941","87.751","300.0","300.0","300.0","300.0","266.576","300.0","5.45192","89.0571","300.0","32.8025","12.2912","121.232","27.049","300.0","300.0","300.0","26.467","114.944","85.7069","300.0","2.19647"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_0_0_1_1_bimander.cnf","16332239","0.122931","0.459097","0.129456","0.128904","0.125671","0.119958","0.119614","0.116815","0.343843","0.141762","0.125264","0.334184","0.357416","0.118498","0.120405","0.416952","0.122993","0.389157","0.131421","0.338735","0.119324","0.383135","0.410088","0.120397","0.123074","0.393104","0.140803","0.393779","0.325406","0.36595","0.119767","0.425106","0.411064","0.122319","0.137088","0.11702","0.130492","0.404156","0.358797","0.376557","0.118701","0.377952","0.13764","0.348164","0.378088","0.116522","0.406553","0.124897","0.338077","0.127089","0.121978","0.429897","0.421214","0.128099","0.140216","0.380953","0.380358","0.125169","0.39542","0.385432","0.398089","0.338147","0.128042","0.129354","0.386905","0.38161","0.141936","0.11804","0.33973","0.123314","0.41611","0.120339","0.423286","0.120183","0.139023","0.340997","0.332355","0.125807","0.343801","0.377291","0.120019","0.119359","0.119242","0.419083","0.370626","0.126459","0.130272","0.324363","0.370058","0.370629","0.140991","0.122658","0.140301","0.338492","0.118754","0.334181","0.412315","0.143508","0.120532","0.135062"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_1_1_0_0_bdd.cnf","14369294","300.0","53.2529","38.4874","300.0","4.14296","28.9133","190.813","300.0","10.0063","56.7349","300.0","20.1819","300.0","300.0","56.0949","29.1373","14.2201","11.4363","175.274","52.1295","300.0","8.29087","300.0","300.0","300.0","300.0","11.5445","10.005","300.0","112.306","35.3062","37.6503","6.62525","300.0","21.2452","300.0","37.5442","193.602","300.0","25.563","6.09485","300.0","88.0239","8.72232","31.7727","300.0","93.4339","1.89751","300.0","156.095","12.9177","8.29913","9.32247","6.45166","7.97976","24.5807","300.0","3.36678","27.0061","62.906","50.9315","5.84233","9.28445","300.0","300.0","17.538","204.725","300.0","300.0","34.0889","9.35501","300.0","12.6316","300.0","300.0","4.43912","53.5087","2.80157","59.8735","300.0","130.248","29.87","34.4128","300.0","300.0","3.65554","215.062","32.7832","28.9387","5.05873","98.8729","5.06049","157.889","300.0","300.0","27.9405","6.78135","36.1843","28.5351","12.2389"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_1_commander.cnf","12104175","300.0","25.1187","300.0","300.0","15.8208","300.0","300.0","300.0","300.0","256.285","300.0","296.587","300.0","300.0","300.0","188.022","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.598","300.0","300.0","300.0","300.0","53.4478","300.0","72.0953","300.0","282.454","200.623","300.0","300.0","300.0","300.0","57.762","300.0","300.0","300.0","300.0","1.96079","300.0","300.0","108.967","11.9498","21.0787","26.6868","74.5589","300.0","300.0","16.5119","114.093","300.0","113.247","42.404","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.4925","300.0","16.6401","300.0","300.0","3.07699","300.0","10.0479","210.494","300.0","300.0","300.0","300.0","300.0","300.0","167.091","300.0","300.0","15.2877","10.0658","300.0","215.993","300.0","300.0","300.0","72.7497","300.0","93.8275","300.0","8.84856"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_1_0_1_1_bdd.cnf","8245156","0.090081","0.322356","0.08586","0.091464","0.089578","0.08303","0.086071","0.083984","0.226005","0.09911","0.091008","0.220748","0.229891","0.081968","0.083879","0.310662","0.085932","0.29181","0.09218","0.220161","0.085876","0.304457","0.303071","0.083998","0.085933","0.300588","0.103467","0.298525","0.235426","0.272833","0.08479","0.318988","0.294278","0.086684","0.097845","0.082404","0.091669","0.288807","0.265344","0.280628","0.086478","0.274695","0.096802","0.224544","0.279478","0.083067","0.302663","0.087616","0.214035","0.088222","0.088348","0.320665","0.310359","0.089569","0.099537","0.309353","0.281644","0.088884","0.292384","0.284522","0.295787","0.216312","0.091904","0.091055","0.291139","0.272144","0.100129","0.085167","0.220013","0.087691","0.286562","0.08417","0.314157","0.085416","0.097663","0.217834","0.217531","0.088929","0.229702","0.270749","0.08338","0.084776","0.084493","0.308139","0.272328","0.090653","0.092975","0.215101","0.271295","0.271801","0.101356","0.085701","0.098926","0.210703","0.084751","0.21775","0.303156","0.099766","0.08415","0.092242"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_0_1_1_commander.cnf","11789586","0.056851","0.201607","0.057484","0.062276","0.060019","0.055852","0.057614","0.056832","0.158914","0.066185","0.061021","0.156634","0.158244","0.057143","0.057085","0.190874","0.057946","0.1819","0.06072","0.155279","0.058025","0.190296","0.187527","0.058191","0.058918","0.187531","0.066545","0.184691","0.146956","0.178254","0.057692","0.197365","0.183413","0.057319","0.064983","0.05746","0.060613","0.18076","0.166854","0.168225","0.055021","0.171779","0.064522","0.158544","0.176741","0.055216","0.188371","0.060566","0.15567","0.06087","0.060058","0.196158","0.192747","0.05996","0.066075","0.192248","0.176317","0.059001","0.181931","0.179471","0.186445","0.155814","0.060719","0.061678","0.179817","0.170857","0.066662","0.057639","0.157021","0.058152","0.180893","0.056749","0.195239","0.058224","0.064265","0.156147","0.154191","0.059409","0.161411","0.170699","0.05792","0.055724","0.057126","0.190076","0.170831","0.05935","0.061571","0.153115","0.172902","0.170035","0.067079","0.057359","0.066838","0.148459","0.057693","0.154921","0.186946","0.066453","0.05681","0.061597"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_1_0_1_1_bimander.cnf","7057464","0.11863","0.430726","0.122639","0.12771","0.127179","0.12","0.119447","0.118781","0.348222","0.140656","0.127994","0.366399","0.350652","0.115365","0.116817","0.416301","0.119484","0.395065","0.129656","0.343832","0.119484","0.41595","0.409825","0.119241","0.121052","0.407756","0.141734","0.402684","0.326345","0.377304","0.121207","0.42915","0.405303","0.119193","0.136636","0.120304","0.129156","0.403218","0.366336","0.370936","0.117273","0.376123","0.136936","0.35007","0.37825","0.116016","0.403328","0.12577","0.341594","0.123396","0.124884","0.43384","0.423136","0.129324","0.138286","0.392971","0.389548","0.126975","0.395703","0.390045","0.40355","0.338887","0.128472","0.128951","0.399159","0.373619","0.140856","0.121471","0.342567","0.12204","0.391312","0.119857","0.422978","0.121725","0.137099","0.342639","0.332914","0.127569","0.357041","0.374268","0.117867","0.120016","0.119473","0.418625","0.370415","0.126807","0.130169","0.336565","0.377923","0.382416","0.139991","0.12058","0.140845","0.332071","0.119992","0.339144","0.41098","0.140286","0.119566","0.127427"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_0_0_1_1_bdd.cnf","1850105","0.03084","0.106768","0.03484","0.03399","0.033656","0.030966","0.030633","0.032755","0.078847","0.036149","0.032505","0.075847","0.081204","0.03228","0.030143","0.113636","0.031015","0.098374","0.033906","0.078059","0.030352","0.098233","0.101383","0.03274","0.031384","0.102571","0.038205","0.101858","0.082252","0.093435","0.031814","0.105754","0.102617","0.031573","0.035087","0.031343","0.033116","0.097904","0.090863","0.090619","0.0298","0.090445","0.035241","0.078149","0.092929","0.030345","0.103526","0.031969","0.073505","0.032407","0.032627","0.108099","0.105667","0.034456","0.035404","0.103531","0.094124","0.032816","0.096858","0.096487","0.102697","0.074916","0.032928","0.032755","0.095885","0.094344","0.035454","0.032758","0.076362","0.03209","0.096651","0.030298","0.101975","0.03199","0.035014","0.077646","0.072996","0.032319","0.079526","0.091379","0.032548","0.030894","0.030933","0.113708","0.090026","0.0325","0.033655","0.073157","0.089823","0.092207","0.036837","0.03227","0.037941","0.074329","0.030263","0.076389","0.103261","0.035564","0.030432","0.032565"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_1_1_pairwise.cnf","10463978","0.04039","0.20482","0.045228","0.045498","0.045235","0.040678","0.042505","0.040564","0.181456","0.047785","0.044347","0.181937","0.180378","0.040207","0.042022","0.213446","0.041864","0.192653","0.045186","0.179026","0.040447","0.197281","0.197616","0.041638","0.041988","0.196106","0.047825","0.194309","0.172651","0.18532","0.040832","0.200427","0.196623","0.04206","0.046085","0.041338","0.043313","0.193741","0.184247","0.181921","0.040769","0.190478","0.046196","0.181088","0.187194","0.040959","0.201863","0.043413","0.181505","0.041601","0.042497","0.194877","0.200766","0.044938","0.046842","0.199484","0.187527","0.04355","0.192559","0.191068","0.200457","0.178812","0.043149","0.04355","0.190356","0.188229","0.047418","0.041674","0.181323","0.042747","0.191325","0.041467","0.198065","0.041739","0.045715","0.182428","0.17629","0.044701","0.183388","0.196824","0.041262","0.040873","0.040824","0.209121","0.182955","0.043762","0.044691","0.17721","0.183494","0.187198","0.047629","0.042385","0.04604","0.174902","0.040062","0.181025","0.19778","0.046152","0.042862","0.043528"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_0_0_1_1_commander.cnf","8838097","0.130482","0.479752","0.144574","0.143044","0.1437","0.13191","0.135432","0.131547","0.388185","0.157581","0.142387","0.380185","0.388326","0.130027","0.13448","0.462533","0.135475","0.436893","0.146226","0.375714","0.131974","0.467157","0.453254","0.132899","0.13628","0.454238","0.157301","0.450109","0.371202","0.421574","0.133257","0.470642","0.454232","0.134134","0.154134","0.134107","0.143014","0.44332","0.415943","0.415363","0.133953","0.429316","0.153691","0.383798","0.421005","0.130074","0.447794","0.140257","0.372888","0.134815","0.138785","0.460194","0.472735","0.143088","0.15662","0.422574","0.424149","0.14322","0.440937","0.436856","0.446545","0.375577","0.143887","0.142256","0.439254","0.427455","0.155488","0.133606","0.375092","0.132906","0.438777","0.131079","0.46865","0.134125","0.152419","0.380506","0.368199","0.14065","0.389876","0.466392","0.131257","0.131963","0.133093","0.460711","0.414843","0.140424","0.143811","0.367815","0.419759","0.420369","0.159187","0.137386","0.154397","0.371766","0.13028","0.381862","0.457449","0.153146","0.132974","0.140907"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_1_0_0_bdd.cnf","15051920","300.0","300.0","300.0","300.0","61.1366","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","243.743","300.0","230.042","300.0","199.089","300.0","300.0","300.0","180.368","300.0","300.0","300.0","300.0","300.0","300.0","20.0313","300.0","300.0","300.0","82.3269","300.0","203.307","222.853","300.0","300.0","201.014","225.629","300.0","300.0","223.837","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","111.677","300.0","260.769","300.0","300.0","38.4926","300.0","207.4","300.0","300.0","300.0","300.0","300.0","300.0","300.0","181.377","300.0","300.0","300.0","74.3049","300.0","300.0","300.0","300.0","300.0","300.0","233.013","300.0","300.0","284.948"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_0_1_1_1_nested.cnf","9206443","0.053371","0.173575","0.051662","0.055174","0.057055","0.051344","0.054801","0.049762","0.145071","0.060099","0.052767","0.138465","0.141184","0.052209","0.052934","0.167754","0.051253","0.158368","0.055884","0.138734","0.051556","0.168683","0.169691","0.052771","0.05166","0.165238","0.061848","0.157443","0.130959","0.151179","0.051667","0.173036","0.171137","0.053151","0.060996","0.05239","0.056334","0.16071","0.14794","0.151938","0.053017","0.156134","0.059946","0.145141","0.15572","0.05012","0.17411","0.054561","0.132828","0.052948","0.051698","0.16885","0.174065","0.055681","0.061038","0.162582","0.155435","0.054862","0.165327","0.160973","0.161795","0.139798","0.054836","0.055725","0.157754","0.158741","0.060727","0.051169","0.138568","0.051942","0.153727","0.053486","0.174864","0.052622","0.059602","0.13946","0.131158","0.054609","0.138106","0.168614","0.050802","0.051318","0.051448","0.167548","0.149279","0.053915","0.05676","0.136418","0.157433","0.150169","0.059371","0.051259","0.059284","0.137145","0.052079","0.141602","0.167461","0.058927","0.051898","0.05541"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_1_0_0_pairwise.cnf","12228797","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","173.173","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","254.587","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_1_1_0_0_bimander.cnf","7580201","300.0","300.0","300.0","300.0","12.8019","300.0","300.0","300.0","260.571","300.0","300.0","119.555","300.0","300.0","300.0","106.007","300.0","233.62","300.0","300.0","300.0","126.747","300.0","300.0","300.0","300.0","41.7261","213.627","300.0","300.0","300.0","300.0","48.4389","300.0","76.005","300.0","97.313","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","12.7099","300.0","300.0","40.1072","9.80392","133.184","35.5351","29.6433","300.0","300.0","23.7067","300.0","300.0","300.0","68.7449","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","20.4914","300.0","98.3688","300.0","300.0","10.6773","300.0","13.1079","300.0","300.0","300.0","300.0","300.0","300.0","300.0","23.0264","300.0","300.0","300.0","37.0148","300.0","300.0","300.0","300.0","300.0","107.731","293.684","300.0","300.0","11.9236"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_0_1_1_1_bimander.cnf","6293426","0.136049","0.485291","0.13687","0.147174","0.146143","0.13296","0.13783","0.133566","0.407654","0.158334","0.141278","0.41478","0.405708","0.133667","0.136305","0.471425","0.139682","0.44276","0.149935","0.384434","0.136585","0.439367","0.47212","0.135966","0.136227","0.460034","0.160039","0.446085","0.378498","0.421415","0.138479","0.486993","0.459138","0.139197","0.15507","0.134754","0.150871","0.461213","0.422392","0.432666","0.13221","0.440861","0.156158","0.396624","0.433696","0.134708","0.462775","0.143168","0.388344","0.13657","0.137918","0.480172","0.471848","0.147012","0.155927","0.438231","0.437454","0.143225","0.45619","0.440462","0.45883","0.379875","0.147805","0.143641","0.448803","0.441206","0.157757","0.135731","0.384259","0.136449","0.442487","0.136455","0.4737","0.136084","0.157235","0.383964","0.385918","0.143081","0.399996","0.464511","0.135969","0.134864","0.135655","0.478157","0.463669","0.14505","0.146181","0.381675","0.427206","0.427283","0.159019","0.136915","0.158486","0.385313","0.135816","0.392849","0.469223","0.159979","0.141548","0.146793"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_1_1_1_1_bdd.cnf","15974619","0.095761","0.367146","0.098113","0.104315","0.104589","0.095199","0.098807","0.094221","0.263662","0.112806","0.099877","0.265576","0.264279","0.093097","0.096388","0.348309","0.09923","0.325482","0.104986","0.249865","0.095889","0.327411","0.348498","0.096455","0.096221","0.341869","0.114116","0.328669","0.2787","0.307575","0.098973","0.361539","0.332605","0.09853","0.112573","0.095386","0.105028","0.333758","0.308746","0.323634","0.094231","0.323337","0.111366","0.255254","0.322595","0.094774","0.346646","0.10114","0.249634","0.096147","0.09606","0.362262","0.343947","0.103611","0.110875","0.322234","0.323598","0.100798","0.339254","0.329401","0.341405","0.245398","0.102605","0.102849","0.325889","0.326661","0.113445","0.096015","0.250018","0.096588","0.331567","0.095923","0.351223","0.097045","0.112804","0.246327","0.25065","0.10283","0.263184","0.323041","0.096183","0.095185","0.09532","0.351936","0.343203","0.103372","0.104424","0.242756","0.321061","0.310172","0.11222","0.097545","0.112022","0.238734","0.096431","0.252019","0.347822","0.116971","0.09447","0.103407"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_1_0_1_commander.cnf","746829","300.0","300.0","0.463436","3.32865","18.909","0.461873","0.378153","70.5667","227.76","32.1593","300.0","0.450657","1.14535","42.3496","0.493048","64.1943","46.3073","300.0","50.1318","14.6086","300.0","72.2297","300.686","300.0","300.0","300.0","300.0","300.0","141.972","0.487457","0.488284","0.343477","6.7727","300.0","37.5702","300.0","0.347151","3.1425","300.0","0.525759","38.1101","300.0","6.60843","1.37743","0.471554","266.234","275.65","10.3666","300.0","75.7167","16.8162","300.0","0.145036","300.0","300.0","0.500314","73.2737","0.559728","18.6215","2.55406","9.90732","5.67788","87.7695","4.08368","20.6769","88.1551","300.0","300.0","300.0","0.621638","7.8935","151.89","0.925102","272.599","34.6299","77.7584","2.88134","21.5411","9.83178","300.0","0.422335","0.53584","0.476634","1.6654","300.0","300.0","300.0","0.492495","9.84888","65.9425","101.571","0.457704","1.06708","300.0","0.551345","0.479172","54.797","9.8657","0.486542","12.1744"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_0_0_0_commander.cnf","3187900","300.0","0.14526","0.257134","0.968899","0.375219","0.276853","0.294875","6.17153","0.276667","5.71357","127.545","1.76706","0.956445","300.0","0.28654","0.298532","0.24944","0.428021","2.04216","0.317119","300.0","0.23322","300.0","300.0","300.0","284.412","0.147902","0.090315","28.0676","0.217121","0.326942","0.33873","0.243421","171.203","0.146761","144.704","0.280526","0.858158","300.0","0.241529","0.445506","130.878","0.246307","0.217301","0.227439","300.0","0.508528","0.060625","300.0","0.260575","0.229693","0.209133","0.158208","0.118606","0.096303","0.237991","300.0","0.161024","0.237519","1.41067","0.193537","0.172686","0.638165","1.02888","24.7859","0.157456","0.25234","300.0","300.0","0.305649","0.184268","118.905","0.181156","4.52596","0.392901","0.134955","1.03705","0.124599","0.634367","296.961","0.205375","0.376292","0.276103","0.808012","8.38451","0.164998","4.17963","0.255318","0.139847","0.1481","0.251412","0.307954","0.713091","300.0","0.306405","0.295279","2.47419","0.140248","0.208631","0.109883"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_0_1_1_nested.cnf","16269667","0.036877","0.119927","0.036778","0.037438","0.039156","0.037561","0.036748","0.034862","0.09462","0.041914","0.037238","0.095963","0.097177","0.034768","0.036206","0.123522","0.036398","0.110662","0.039382","0.092446","0.035511","0.107788","0.110286","0.034128","0.036529","0.115453","0.042347","0.112145","0.094835","0.102848","0.036032","0.118304","0.110036","0.036718","0.04098","0.033779","0.039476","0.113818","0.105733","0.10209","0.034609","0.109482","0.041531","0.099425","0.10344","0.034886","0.116849","0.038403","0.095932","0.035559","0.037968","0.120325","0.112891","0.038617","0.041131","0.110233","0.106019","0.038581","0.112265","0.102833","0.118644","0.092303","0.038649","0.03825","0.111636","0.104823","0.041729","0.035785","0.095955","0.035839","0.107938","0.036963","0.114226","0.034501","0.041458","0.091965","0.095842","0.037157","0.098961","0.108621","0.035956","0.034483","0.035448","0.128447","0.105962","0.040382","0.038028","0.092404","0.103908","0.106143","0.041367","0.03789","0.043267","0.090082","0.036609","0.097958","0.114362","0.040565","0.035907","0.03797"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_0_0_1_2product.cnf","14482545","0.69819","11.6069","0.711754","1.24493","0.604459","0.541445","0.749762","1.06476","0.546563","1.8592","6.64147","0.221051","2.14806","0.363802","0.815061","0.349715","0.302642","24.7568","6.59369","0.236879","2.90994","0.408339","0.138768","0.354378","0.272878","4.58348","0.818537","0.841673","0.165729","0.801447","0.740442","0.772509","1.68252","4.17202","0.330437","4.00236","0.581381","1.292","300.0","0.710523","0.327305","4.11403","0.274881","0.460826","0.608212","0.261516","0.666195","11.4836","0.498638","0.491032","0.245179","0.552635","0.807156","3.34442","100.37","0.403789","0.376106","0.136398","0.298995","0.924437","0.27777","1.1195","0.571568","1.67619","0.167105","0.329033","1.12049","5.57415","0.387996","0.555522","0.436973","0.143564","0.914063","0.872674","4.26478","0.59486","0.931776","0.54185","1.02835","4.57741","0.613378","0.64526","0.744726","1.07701","3.39029","3.86361","3.48556","0.57404","0.21051","0.649349","0.648165","0.326754","2.31105","300.0","0.668148","0.508784","0.317948","0.216123","0.913449","0.384133"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_0_0_0_nested.cnf","14928101","167.091","0.104871","0.676281","0.230377","0.268026","0.274158","0.544689","6.11268","0.113258","2.61996","77.0287","0.505607","1.05405","55.7209","0.420607","0.353913","0.154956","0.148847","1.15387","0.234324","59.1453","0.135967","29.1242","300.0","178.352","141.027","0.112565","0.175205","28.4306","0.347749","0.334318","0.399803","0.180111","127.499","0.121035","143.397","0.328423","0.748845","300.0","0.432857","0.213471","107.071","0.080273","0.110864","0.598593","87.3366","0.177129","0.037134","139.117","0.101273","0.128721","0.137348","0.097173","0.072368","0.063191","0.504375","100.349","0.082711","0.106171","0.660635","0.206168","0.137342","0.472257","0.284169","12.2491","0.114552","0.081288","234.441","300.0","0.469778","0.218028","26.6741","0.108956","4.85663","0.181711","0.115951","0.410823","0.076967","0.23525","199.484","0.309248","0.448766","0.418012","0.611902","12.6619","0.099745","0.597516","0.40726","0.078915","0.081003","0.181898","0.120239","0.214059","300.0","0.704828","0.444269","2.2314","0.160595","0.341786","0.10563"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_1_1_1_1_bimander.cnf","11725593","0.119534","0.434598","0.122457","0.127953","0.127669","0.118841","0.122227","0.11928","0.350121","0.141258","0.126235","0.346643","0.355956","0.115359","0.119205","0.418842","0.119139","0.407746","0.130535","0.332294","0.121455","0.384571","0.416796","0.117268","0.12266","0.40609","0.142205","0.39549","0.33107","0.374952","0.121952","0.426477","0.411753","0.121352","0.140738","0.120899","0.130256","0.41148","0.374247","0.37107","0.119744","0.381098","0.14678","0.359946","0.381438","0.118922","0.406203","0.12518","0.339905","0.12116","0.120735","0.43507","0.422575","0.127403","0.137669","0.385298","0.383197","0.122329","0.433936","0.381419","0.405358","0.3367","0.129233","0.129855","0.402691","0.383423","0.141856","0.121746","0.342084","0.121562","0.395287","0.117367","0.422095","0.121023","0.137951","0.345423","0.338509","0.126569","0.357302","0.374675","0.11808","0.12015","0.11812","0.41813","0.376447","0.130212","0.130198","0.335599","0.378533","0.385771","0.138462","0.119273","0.142956","0.335976","0.117249","0.34596","0.412516","0.138526","0.11876","0.129039"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_0_1_1_2product.cnf","3665477","0.038664","0.117875","0.038728","0.040219","0.039679","0.039562","0.038843","0.03915","0.095131","0.043086","0.038661","0.091338","0.098842","0.035322","0.037952","0.122978","0.038087","0.10771","0.039907","0.089382","0.037786","0.104818","0.112495","0.036599","0.038382","0.109858","0.043849","0.108567","0.090627","0.102061","0.037083","0.115954","0.111366","0.036741","0.043808","0.038336","0.03985","0.110811","0.09957","0.099969","0.036452","0.103401","0.044905","0.095536","0.102683","0.036776","0.114682","0.038471","0.092005","0.037318","0.038095","0.118243","0.11456","0.040812","0.042891","0.110419","0.105161","0.039685","0.114795","0.104828","0.115306","0.091225","0.041549","0.038825","0.107487","0.102418","0.044208","0.037615","0.092593","0.037532","0.106128","0.037505","0.116009","0.038471","0.042215","0.091833","0.090909","0.039172","0.096344","0.100959","0.037771","0.038407","0.0379","0.122666","0.102711","0.040876","0.040434","0.089128","0.102533","0.104288","0.042158","0.037328","0.044102","0.087781","0.037263","0.093643","0.111085","0.045043","0.036541","0.039717"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_1_1_1_2product.cnf","2119336","0.076881","0.262437","0.085664","0.08293","0.083748","0.078634","0.079126","0.078587","0.204976","0.091816","0.08173","0.196712","0.20943","0.075654","0.077595","0.251205","0.080485","0.238429","0.084915","0.198138","0.08292","0.22847","0.248978","0.077595","0.081375","0.243563","0.091848","0.244877","0.19876","0.225736","0.07843","0.257281","0.246633","0.079031","0.090061","0.078172","0.085302","0.246961","0.220887","0.222675","0.079614","0.23187","0.091972","0.212123","0.224924","0.075922","0.241992","0.083204","0.198605","0.079164","0.078954","0.259134","0.255788","0.083203","0.090262","0.244428","0.230691","0.082232","0.254324","0.229995","0.24146","0.196116","0.083517","0.085114","0.239964","0.226275","0.091453","0.079054","0.197486","0.079116","0.233424","0.077776","0.25587","0.078949","0.090358","0.202179","0.197246","0.083115","0.206505","0.224349","0.077471","0.079034","0.076991","0.249242","0.225075","0.084321","0.085701","0.195798","0.22418","0.22479","0.091898","0.079433","0.09246","0.19268","0.076307","0.204018","0.241974","0.095979","0.078436","0.083838"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_0_0_0_pairwise.cnf","7524605","300.0","300.0","300.0","300.0","63.8239","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","147.999","300.0","300.0","300.0","300.0","300.0","300.0","300.0","192.234","300.0","211.869","300.0","300.0","300.0","108.647","300.0","300.0","300.0","300.0","300.0","300.0","30.0677","300.0","300.0","152.95","62.9986","300.0","176.826","249.405","300.0","300.0","149.282","300.0","300.0","300.0","197.085","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","205.843","300.0","300.0","300.0","300.0","29.2843","300.0","242.646","300.0","300.0","300.0","300.0","300.0","300.0","300.0","175.265","300.0","300.0","300.0","117.607","300.0","300.0","300.0","300.0","300.0","225.103","300.0","300.0","300.0","93.1787"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_1_1_1_1_commander.cnf","2801052","0.111242","0.389681","0.113263","0.120748","0.120271","0.111216","0.112766","0.111659","0.331294","0.131423","0.118688","0.341951","0.334632","0.110176","0.11257","0.389542","0.113145","0.36366","0.121093","0.316736","0.119361","0.362919","0.380386","0.111051","0.113927","0.376867","0.13192","0.363979","0.314713","0.36352","0.112541","0.396877","0.384814","0.112098","0.129764","0.11255","0.123736","0.38253","0.350397","0.356343","0.111364","0.3671","0.131418","0.329258","0.347784","0.109256","0.380244","0.115622","0.315165","0.112386","0.111346","0.434249","0.394961","0.1193","0.131045","0.369157","0.356846","0.1177","0.380087","0.359251","0.378206","0.313306","0.121034","0.118764","0.369152","0.3666","0.131345","0.111564","0.315378","0.11195","0.359959","0.109428","0.391399","0.112612","0.13116","0.318652","0.308518","0.117654","0.326072","0.362263","0.110027","0.109889","0.11108","0.389443","0.341969","0.121125","0.121588","0.310335","0.358958","0.356207","0.132385","0.112329","0.129828","0.312023","0.108686","0.319727","0.372627","0.135677","0.109416","0.119897"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_0_1_1_1_commander.cnf","3504096","0.117295","0.411348","0.119152","0.128563","0.126616","0.117168","0.117395","0.116596","0.348803","0.139343","0.125372","0.355138","0.349326","0.116508","0.117847","0.407855","0.119293","0.383869","0.127986","0.334491","0.124263","0.382932","0.399787","0.118473","0.119284","0.396734","0.139325","0.397592","0.332874","0.38112","0.11907","0.415478","0.405001","0.119006","0.137023","0.118887","0.128815","0.399677","0.369891","0.376869","0.119057","0.382127","0.135515","0.344318","0.374077","0.114482","0.400789","0.123395","0.33056","0.117845","0.117933","0.453935","0.412555","0.126209","0.13563","0.386977","0.376389","0.123009","0.397467","0.383048","0.393864","0.323336","0.128246","0.126653","0.386148","0.376889","0.137732","0.117929","0.329648","0.11919","0.378232","0.116834","0.417027","0.117913","0.137878","0.333805","0.322596","0.12516","0.349872","0.382562","0.116857","0.115371","0.116148","0.404833","0.362111","0.126733","0.126983","0.316313","0.366496","0.368074","0.138145","0.119045","0.137964","0.32577","0.115273","0.339581","0.396656","0.142143","0.117169","0.125199"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_0_0_1_1_2product.cnf","5247430","0.101255","0.337192","0.103694","0.109357","0.10858","0.100775","0.103431","0.101058","0.268298","0.120072","0.106285","0.274438","0.275111","0.098093","0.100818","0.329503","0.102261","0.306599","0.110511","0.261321","0.106963","0.294304","0.323847","0.100817","0.100868","0.304192","0.119028","0.311253","0.256954","0.299587","0.104426","0.333473","0.322508","0.102216","0.116786","0.102131","0.112033","0.315308","0.292164","0.29441","0.100953","0.29981","0.116919","0.266686","0.295404","0.099333","0.31381","0.105444","0.256873","0.102526","0.101656","0.355002","0.332398","0.108316","0.116461","0.303805","0.295942","0.106448","0.314642","0.304766","0.308901","0.258883","0.113737","0.108522","0.30946","0.295672","0.118044","0.101943","0.257654","0.102229","0.301621","0.100636","0.336879","0.100841","0.117262","0.261041","0.25449","0.108324","0.274483","0.294289","0.099863","0.10156","0.10028","0.327422","0.284421","0.109717","0.108827","0.250809","0.290351","0.293863","0.120033","0.101213","0.119376","0.252738","0.1014","0.265933","0.313969","0.123217","0.100487","0.108847"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_0_0_1_pairwise.cnf","2550520","300.0","300.0","300.0","300.0","134.274","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","251.797","300.0","300.0","300.0","300.0","300.0","300.0","255.015","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","284.722","300.0","300.0","300.0","300.0","183.593","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","193.541"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_21_1_1_0_0_2product.cnf","8423872","300.0","299.111","300.0","300.0","18.9973","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","126.68","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","31.8016","300.0","300.0","300.0","300.0","300.0","106.545","300.0","83.1571","300.0","94.1605","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.1225","300.0","300.0","45.8124","26.9598","131.282","45.4108","32.7052","300.0","300.0","26.2673","300.0","300.0","300.0","51.2069","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","44.7602","300.0","181.176","300.0","300.0","13.4169","300.0","21.4447","300.0","300.0","300.0","300.0","300.0","300.0","300.0","43.9964","292.77","300.0","300.0","53.0061","300.0","296.806","300.0","300.0","300.0","229.927","88.0419","300.0","300.0","8.3023"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_1_0_0_0_nested.cnf","4283538","300.0","9.42952","18.7806","23.4214","2.67212","15.244","25.8758","300.0","85.9275","21.8659","300.0","1.52242","57.5833","300.0","8.13756","6.6202","4.82333","13.9417","26.0456","7.04851","300.0","1.84499","300.0","300.0","300.0","300.0","3.24816","1.94264","300.0","8.77526","14.9332","23.1262","1.25996","300.0","1.55646","300.0","15.6448","18.0905","300.0","17.7171","7.08959","300.0","2.66001","4.39232","18.3598","300.0","4.78422","0.386543","300.0","3.31711","11.8514","2.00698","1.2909","1.15166","0.849592","6.16399","300.0","0.455127","26.5011","10.534","3.94292","1.23703","2.78977","13.1735","300.0","2.0595","4.28509","300.0","300.0","17.1371","2.47118","300.0","1.5505","300.0","6.03373","0.47981","6.40859","0.547766","5.50152","300.0","9.6423","9.87075","28.0172","10.3921","300.0","2.51485","14.7556","14.9687","4.08758","1.18496","2.9928","2.27922","23.0262","300.0","300.0","14.0516","51.5028","3.05749","23.2047","1.09176"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_1_0_0_bdd.cnf","7259134","300.0","300.0","211.465","300.0","14.6725","149.741","300.0","300.0","71.9615","300.0","300.0","300.0","300.0","300.0","171.374","77.8765","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","31.6006","300.0","300.0","179.96","151.635","201.842","300.0","36.0538","300.0","300.0","300.0","300.0","149.392","300.0","300.0","300.0","100.381","254.976","300.0","300.0","6.84488","300.0","300.0","156.906","43.1517","9.61392","8.20184","54.4449","108.579","300.0","40.304","78.2284","300.0","116.05","105.623","300.0","300.0","300.0","39.548","300.0","300.0","300.0","216.589","15.3172","300.0","18.6128","300.0","300.0","17.7326","150.185","193.969","135.075","300.0","300.0","164.485","140.577","300.0","300.0","106.928","300.0","135.449","156.742","161.276","300.0","18.028","202.454","300.0","300.0","189.166","300.0","62.3569","225.914","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_0_bdd.cnf","7623727","300.0","133.175","190.577","300.0","7.05083","168.034","300.0","300.0","13.7396","29.6532","300.0","300.0","300.0","300.0","112.146","25.4647","300.0","61.8245","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","14.4245","11.3482","300.0","300.0","130.576","198.278","70.6032","300.0","22.1347","300.0","147.872","300.0","300.0","177.307","10.0049","300.0","44.5926","68.2351","194.103","300.0","300.0","10.1284","300.0","300.0","17.35","14.3604","11.799","7.42822","9.05173","96.4529","300.0","61.297","43.0801","300.0","22.6877","26.9687","145.186","300.0","300.0","50.9068","300.0","300.0","300.0","201.541","8.5348","300.0","16.032","300.0","300.0","5.7079","161.685","9.86437","99.7002","300.0","264.277","118.111","118.018","300.0","300.0","10.4264","300.0","102.867","13.8322","52.4772","300.0","11.1066","159.052","300.0","300.0","163.092","300.0","38.0764","143.32","9.78207"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_0_1_1_1_commander.cnf","5022554","0.046311","0.14835","0.046928","0.049008","0.050831","0.045698","0.046847","0.046585","0.125571","0.052769","0.046479","0.121723","0.133571","0.044235","0.044705","0.161492","0.047638","0.143346","0.050102","0.120116","0.046023","0.141022","0.147449","0.045133","0.047315","0.145497","0.053573","0.145388","0.115545","0.138721","0.045634","0.15285","0.157383","0.04505","0.052179","0.047819","0.048031","0.145666","0.133174","0.140168","0.04443","0.137761","0.052733","0.128304","0.137534","0.046166","0.146539","0.046872","0.122003","0.046416","0.045364","0.154652","0.150232","0.049499","0.05335","0.150497","0.128553","0.045926","0.145338","0.140239","0.144876","0.120326","0.051779","0.049204","0.134075","0.138976","0.051921","0.044762","0.120996","0.04637","0.141796","0.046862","0.151879","0.044127","0.051765","0.122558","0.121805","0.047999","0.127866","0.136945","0.046673","0.04457","0.045257","0.145927","0.127452","0.049973","0.049385","0.120754","0.137632","0.138665","0.053307","0.04483","0.051909","0.115062","0.044945","0.125225","0.145701","0.051294","0.045584","0.047282"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_47_1_1_1_1_bdd.cnf","8729453","0.116335","0.44392","0.117776","0.12546","0.124461","0.114324","0.116062","0.115608","0.322457","0.139081","0.120437","0.308375","0.337906","0.111526","0.116207","0.426803","0.118896","0.401208","0.12711","0.300303","0.115233","0.395507","0.420703","0.117256","0.118026","0.413058","0.136885","0.412852","0.334751","0.38753","0.11661","0.442234","0.453873","0.117067","0.137026","0.11688","0.125782","0.418066","0.375695","0.375013","0.114971","0.387794","0.136427","0.321053","0.381798","0.114878","0.413161","0.121051","0.29766","0.116612","0.117602","0.442925","0.430138","0.129269","0.13637","0.399358","0.379702","0.119806","0.41138","0.390878","0.409355","0.297397","0.124438","0.125395","0.395513","0.392434","0.136684","0.115609","0.309856","0.116596","0.399956","0.116862","0.438766","0.115883","0.135589","0.303853","0.304011","0.121395","0.319684","0.386715","0.115014","0.115852","0.115719","0.418337","0.370119","0.131721","0.124514","0.295164","0.390776","0.389688","0.136293","0.117295","0.138282","0.294704","0.115633","0.308102","0.42206","0.135146","0.118759","0.126968"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_0_0_1_bdd.cnf","8401799","300.0","1.81585","7.01122","24.0279","1.55158","5.18641","13.9146","300.0","1.27344","8.84378","300.0","8.86999","12.6993","300.0","5.57716","14.3033","11.7583","4.10772","24.9517","4.70337","300.0","38.4796","300.0","300.0","300.0","300.0","1.26707","0.724777","300.0","4.35693","5.69605","5.88491","2.78369","300.0","2.46845","300.0","7.9573","27.394","300.0","5.19424","6.50625","300.0","2.40609","4.31112","5.25499","300.0","17.4108","0.264394","300.0","8.22608","2.81682","1.09369","1.3025","0.790034","0.866354","5.62579","300.0","1.35645","3.16326","28.4012","3.6488","2.76363","33.2823","18.5783","300.0","7.1338","4.8629","300.0","300.0","5.12548","0.832354","300.0","1.61229","300.0","11.6993","1.02426","5.70622","0.976583","5.46326","300.0","5.40485","4.58991","5.88772","15.1074","300.0","0.88205","66.8437","7.09215","1.29252","1.13318","10.691","1.22134","3.14945","300.0","300.0","3.68471","57.6253","3.36303","7.34199","0.895864"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_0_0_1_1_bdd.cnf","7633582","0.089103","0.345163","0.09097","0.096958","0.095622","0.088233","0.092192","0.090883","0.246178","0.106053","0.094512","0.234449","0.24836","0.086147","0.089196","0.329978","0.091111","0.306198","0.097753","0.231188","0.089962","0.305188","0.326879","0.088537","0.090751","0.302243","0.105442","0.302603","0.264187","0.295017","0.090969","0.330279","0.314509","0.09087","0.105219","0.089018","0.096804","0.312471","0.300603","0.292149","0.089301","0.304335","0.112633","0.24544","0.293854","0.087884","0.316573","0.09389","0.224472","0.090827","0.090922","0.341394","0.333261","0.100394","0.106138","0.323828","0.29145","0.09235","0.31891","0.302488","0.310204","0.228684","0.096382","0.097619","0.316467","0.296777","0.10564","0.090375","0.23215","0.089468","0.310119","0.089868","0.333952","0.089511","0.104619","0.233577","0.23028","0.093301","0.245595","0.300571","0.089264","0.090646","0.08968","0.32573","0.290249","0.099254","0.097983","0.227287","0.301866","0.302238","0.10512","0.089953","0.104288","0.227351","0.088508","0.235426","0.328605","0.104524","0.090087","0.096129"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_1_0_0_0_bdd.cnf","2836221","300.0","214.122","37.0592","300.0","4.67057","28.0625","106.487","300.0","25.4511","32.6324","300.0","21.2795","300.0","300.0","42.7466","17.1432","8.24759","15.1411","206.491","300.0","300.0","41.6569","300.0","300.0","300.0","300.0","17.7761","11.4333","300.0","83.5786","33.5588","31.2896","6.50811","300.0","19.3146","300.0","52.5748","203.453","300.0","23.4362","5.90744","300.0","62.0445","16.7192","25.0778","300.0","168.997","2.4456","300.0","49.3517","42.3716","17.2453","3.67645","6.45966","8.5528","24.1409","300.0","2.55565","92.5267","300.0","35.3524","6.85193","92.7279","270.333","300.0","62.0946","120.994","300.0","300.0","34.0288","15.1319","300.0","14.9411","300.0","121.671","3.26289","58.2071","300.0","69.9534","300.0","55.3358","28.7914","29.3532","300.0","300.0","8.8855","166.229","31.6372","21.86","6.1255","288.247","5.65129","149.96","300.0","300.0","49.2108","19.4461","33.6002","23.5136","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_0_1_1_1_nested.cnf","16391763","0.064754","0.225472","0.064839","0.069714","0.068992","0.064818","0.06529","0.063562","0.177368","0.075767","0.067474","0.175893","0.18285","0.064947","0.062662","0.219657","0.064491","0.204606","0.069386","0.171579","0.064773","0.204158","0.218092","0.063896","0.066872","0.210822","0.076283","0.205746","0.176023","0.198778","0.065044","0.22123","0.208446","0.066061","0.075701","0.064535","0.069239","0.213649","0.19849","0.192362","0.062965","0.20062","0.077215","0.179265","0.200161","0.062364","0.209996","0.068437","0.173394","0.065515","0.064832","0.220756","0.221018","0.071706","0.074001","0.219636","0.198684","0.065088","0.207292","0.198919","0.206194","0.174221","0.070361","0.069667","0.202408","0.197648","0.076411","0.064683","0.173779","0.063624","0.201814","0.062938","0.220295","0.065492","0.073667","0.176649","0.173484","0.067506","0.183714","0.199305","0.063601","0.06414","0.063155","0.216067","0.193319","0.069345","0.070143","0.171883","0.197921","0.193818","0.07503","0.066463","0.07446","0.171096","0.065415","0.179482","0.216431","0.072756","0.065356","0.068552"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_1_0_0_2product.cnf","4700306","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","243.997","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","273.553","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_1_0_1_nested.cnf","16738229","300.0","300.0","0.445312","1.20171","19.7004","0.393677","0.343799","236.51","300.0","44.3681","300.0","0.562124","1.51707","39.3255","0.307769","80.222","43.2178","300.0","27.3229","16.6593","300.0","78.9305","245.028","300.0","300.0","300.0","300.0","300.0","109.716","0.353721","0.39083","0.441196","8.97384","300.0","59.0703","300.0","0.365661","1.02249","300.0","0.60514","41.7175","300.0","6.54964","0.365507","0.363398","141.833","300.0","34.9708","300.0","88.5227","15.7845","300.0","0.16418","300.0","300.0","0.411892","163.28","0.262441","22.3575","1.58253","9.87937","9.34094","97.0919","2.35889","19.2616","64.2197","300.0","300.0","300.0","0.258063","7.51182","129.856","1.23559","300.0","24.2106","6.35958","4.56859","25.8289","12.6815","300.0","0.439646","0.489176","0.400856","2.5765","300.0","300.0","300.0","0.453167","7.4335","87.7738","135.92","0.37025","0.644079","300.0","0.472957","0.36382","54.9058","8.95808","0.418783","12.5998"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_0_0_0_pairwise.cnf","15893196","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","265.446","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_1_0_0_nested.cnf","13513296","300.0","300.0","300.0","300.0","88.1158","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","247.827","300.0","185.419","300.0","300.0","300.0","245.315","300.0","300.0","300.0","300.0","300.0","300.0","46.0014","300.0","300.0","150.236","56.9209","300.0","300.0","300.0","300.0","300.0","118.425","300.0","300.0","300.0","172.495","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","91.4235","300.0","300.0","300.0","300.0","34.243","300.0","116.107","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","237.817","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","70.1219"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_0_1_1_1_nested.cnf","8215385","0.091584","0.317295","0.089287","0.097269","0.097685","0.09112","0.089865","0.090953","0.257147","0.106438","0.09583","0.251108","0.261682","0.089039","0.089508","0.308587","0.090169","0.288411","0.096224","0.244747","0.091164","0.293622","0.300523","0.091804","0.090644","0.287686","0.105039","0.299948","0.245984","0.275419","0.094515","0.322597","0.333817","0.092267","0.106556","0.094066","0.10279","0.299964","0.277392","0.307188","0.09033","0.28541","0.106151","0.251859","0.279088","0.088513","0.304088","0.093383","0.245408","0.089075","0.092522","0.319751","0.307629","0.096726","0.103649","0.303066","0.285051","0.094111","0.320074","0.277221","0.292001","0.245094","0.096664","0.096741","0.302252","0.29027","0.106702","0.090642","0.248139","0.089413","0.285724","0.091485","0.318003","0.090794","0.106269","0.246721","0.250275","0.094037","0.257383","0.277095","0.089716","0.090773","0.089482","0.311847","0.274996","0.097781","0.096505","0.23777","0.293396","0.281479","0.105864","0.090531","0.105924","0.234548","0.092471","0.250792","0.30543","0.105516","0.091","0.100902"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_1_0_0_nested.cnf","7223147","300.0","300.0","300.0","300.0","59.6707","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","60.1639","300.0","300.0","300.0","300.0","300.0","74.1053","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.195","300.0","300.0","300.0","300.0","53.3961","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_1_0_0_bimander.cnf","9911759","300.0","1.01726","5.13979","13.3977","1.00996","6.87626","5.24439","273.068","2.22871","4.91157","300.0","1.27069","12.8761","300.0","6.66779","5.6143","1.57616","1.70391","10.1721","3.58334","300.0","1.52016","300.0","300.0","300.0","300.0","5.487","1.17634","300.0","4.98552","7.20477","10.9383","0.628525","300.0","0.811357","300.0","6.16971","5.76658","300.0","6.51129","1.60289","300.0","2.35829","1.69131","6.05325","300.0","2.41746","0.197185","300.0","0.708952","1.43393","1.55618","0.807663","0.675232","0.534145","7.15862","300.0","0.22013","1.23387","6.63361","2.69433","0.483645","3.13475","9.79268","300.0","2.72475","1.92512","300.0","300.0","4.78613","2.01215","300.0","0.984585","300.0","4.4076","0.591627","2.25224","0.266836","3.51175","300.0","4.17353","3.45277","7.91706","4.72873","235.025","0.771502","4.2471","6.71955","0.45258","0.541016","1.55982","1.83652","4.21833","300.0","300.0","6.33878","21.6983","1.77858","5.46638","0.410416"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_0_0_1_bdd.cnf","411930","300.0","300.0","300.0","300.0","44.0359","300.0","300.0","300.0","219.937","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","269.105","195.683","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","240.385","300.0","300.0","300.0","300.0","300.0","300.0","32.9887","300.0","300.0","195.054","87.1149","300.0","84.7965","62.3951","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","58.1134","300.0","269.406","300.0","300.0","29.338","300.0","70.4861","300.0","300.0","300.0","300.0","300.0","300.0","300.0","227.288","300.0","300.0","300.0","235.394","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","51.5065"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_1_0_1_1_bdd.cnf","3889325","0.07847","0.299054","0.079589","0.085921","0.085688","0.079157","0.079324","0.080125","0.212246","0.092078","0.084994","0.207942","0.216978","0.076732","0.078568","0.289821","0.081306","0.26858","0.086693","0.205184","0.078978","0.270038","0.286486","0.077324","0.08087","0.278775","0.092379","0.267522","0.222697","0.251636","0.080615","0.293386","0.284069","0.082932","0.09386","0.077772","0.087557","0.278618","0.252288","0.281074","0.076984","0.262624","0.093261","0.216444","0.253942","0.077959","0.296898","0.08302","0.202148","0.079662","0.078924","0.296507","0.284627","0.084398","0.093376","0.288954","0.261202","0.083415","0.297531","0.255279","0.27323","0.200889","0.084745","0.086292","0.296566","0.263316","0.094303","0.08208","0.204243","0.079465","0.263664","0.079486","0.290412","0.082714","0.093256","0.204308","0.202701","0.084132","0.213972","0.259974","0.078522","0.080329","0.079494","0.282663","0.25253","0.083876","0.085214","0.19812","0.256109","0.267483","0.093332","0.082409","0.092324","0.201379","0.078199","0.205499","0.27738","0.093881","0.081431","0.083877"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_0_0_0_bimander.cnf","11924512","300.0","0.147473","0.797644","1.76145","0.397161","0.5649","2.01065","12.9497","0.609263","2.56726","300.0","2.15494","2.43451","300.0","0.996842","0.551505","0.443408","0.309716","1.94251","0.786489","300.0","0.402448","300.0","300.0","300.0","300.0","0.312337","0.142726","85.478","0.73016","0.853274","0.904875","0.313091","300.0","0.41239","300.0","1.26954","1.51743","300.0","0.817716","0.391238","300.0","0.492566","0.235361","1.10086","300.0","0.712702","0.059673","300.0","0.30206","0.416553","0.438619","0.174855","0.120417","0.139465","0.648569","300.0","0.197182","0.392922","1.12882","0.66876","0.256832","1.12977","1.647","42.9227","0.281054","0.157859","300.0","300.0","0.724919","0.447839","300.0","0.270459","50.5898","0.579386","0.143185","1.52533","0.215925","0.60133","300.0","0.739087","0.735861","0.679814","1.47205","50.8903","0.128405","2.30079","1.06451","0.114346","0.124138","0.205452","0.22979","0.859929","300.0","25.9782","0.788738","6.20598","0.433132","1.17644","0.423586"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_1_0_0_0_bdd.cnf","1188480","300.0","0.656239","0.141875","0.889549","0.560623","0.134716","0.165676","155.609","0.415771","6.53142","300.0","0.411555","0.433816","300.0","0.188319","0.314911","0.264066","0.259462","5.03486","1.46313","300.0","0.546134","300.0","300.0","300.0","159.455","0.770286","0.442403","253.247","0.147321","0.141264","0.1535","0.336977","300.0","0.662162","300.0","0.153949","2.4045","300.0","0.200021","0.448382","139.58","1.01593","0.147972","0.185753","300.0","0.459058","0.122425","300.0","0.349587","1.16806","0.303495","0.224162","0.304145","0.383717","0.200118","300.0","0.125613","0.718166","2.79635","0.958599","0.233444","1.23815","1.54881","231.697","0.565458","4.00246","300.0","300.0","0.136188","0.783474","0.646879","0.621257","93.1653","1.16489","0.236445","0.320469","24.4787","0.931363","300.0","0.136197","0.134693","0.139772","1.32273","34.0709","0.170724","4.5149","0.141661","3.033","0.234069","0.923578","0.138219","2.1671","300.0","0.135568","0.152346","1.29406","0.85","0.138157","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_0_pairwise.cnf","14069857","300.0","300.0","300.0","300.0","51.4686","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.6306","300.0","300.0","300.0","101.013","300.0","300.0","118.535","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","85.0304","300.0","300.0","300.0","300.0","58.0675","300.0","112.281","300.0","300.0","300.0","300.0","300.0","300.0","300.0","150.25","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","47.7597"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_0_1_1_pairwise.cnf","1919591","0.032032","0.140945","0.030725","0.03193","0.033041","0.031019","0.030748","0.029377","0.127962","0.035401","0.033201","0.125216","0.12556","0.030912","0.034601","0.144495","0.030829","0.132518","0.033638","0.123556","0.031239","0.134993","0.138616","0.031031","0.031862","0.134236","0.036209","0.133697","0.123497","0.127488","0.03188","0.138881","0.14025","0.031198","0.035889","0.031174","0.033853","0.135717","0.131639","0.132105","0.0304","0.13212","0.034797","0.127589","0.128709","0.031025","0.141113","0.032137","0.121121","0.030758","0.031351","0.137428","0.14079","0.034868","0.036141","0.140745","0.129531","0.03146","0.131068","0.128185","0.140973","0.122404","0.032028","0.031604","0.135963","0.135142","0.035563","0.031787","0.125905","0.030912","0.133168","0.030456","0.135132","0.031363","0.035137","0.124736","0.125139","0.032093","0.12863","0.130889","0.032435","0.030459","0.030698","0.147737","0.129307","0.032128","0.032464","0.120894","0.132654","0.126375","0.034928","0.032197","0.03401","0.12343","0.030807","0.127797","0.136983","0.035785","0.032745","0.032116"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_0_1_1_pairwise.cnf","3693322","0.05517","0.293815","0.060059","0.057066","0.05917","0.05634","0.054512","0.053061","0.271177","0.061719","0.058694","0.265938","0.267177","0.054275","0.05646","0.305318","0.054575","0.280618","0.059175","0.266574","0.056209","0.284417","0.290283","0.054642","0.055519","0.281613","0.061745","0.282969","0.262233","0.269861","0.057029","0.294513","0.292256","0.055352","0.061022","0.054532","0.06152","0.287789","0.277839","0.278361","0.054652","0.27888","0.061287","0.272385","0.274226","0.055821","0.299364","0.056966","0.254148","0.055064","0.054522","0.285675","0.293263","0.059278","0.062358","0.284025","0.268165","0.05881","0.276283","0.2721","0.288085","0.264635","0.059594","0.05851","0.290944","0.283442","0.063525","0.05503","0.267371","0.053513","0.282438","0.053743","0.284534","0.056222","0.061024","0.265915","0.265043","0.057445","0.269119","0.276443","0.054133","0.057153","0.056173","0.293131","0.27139","0.057535","0.057544","0.258728","0.271974","0.270886","0.06151","0.057692","0.061513","0.26381","0.05361","0.261879","0.288108","0.060956","0.054193","0.059164"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_0_0_0_commander.cnf","14830740","300.0","300.0","300.0","300.0","241.34","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","292.771","300.0","300.0","300.0","300.0","300.0","300.0","221.194","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_0_bimander.cnf","10136835","300.0","26.53","300.0","300.0","4.94446","300.0","300.0","300.0","23.8103","165.189","300.0","300.0","300.0","300.0","300.0","34.1247","300.0","62.9803","139.247","189.383","300.0","300.0","300.0","300.0","300.0","300.0","10.0883","12.7409","300.0","300.0","300.0","300.0","36.6565","300.0","27.1424","300.0","175.031","135.523","300.0","300.0","300.0","300.0","59.8918","226.093","300.0","300.0","300.0","3.05445","300.0","277.302","9.63796","6.39153","8.67285","7.06723","3.02256","300.0","300.0","14.4694","67.0907","300.0","79.591","34.5486","300.0","300.0","300.0","115.962","130.133","300.0","300.0","300.0","11.8034","300.0","17.1902","300.0","300.0","2.31134","129.1","5.45668","68.4773","300.0","300.0","300.0","300.0","300.0","300.0","5.97485","192.444","300.0","27.5678","11.1723","300.0","13.0673","213.238","300.0","300.0","58.9497","99.3265","94.5158","300.0","3.84947"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_0_0_0_bdd.cnf","7680966","209.935","0.114453","0.71641","0.90254","0.292191","0.424409","0.306199","9.00711","0.108367","4.24674","300.834","0.561767","1.31768","58.2335","0.595578","0.548602","0.137178","0.128229","1.19513","0.296682","78.2569","0.171782","28.8487","300.0","159.147","61.3952","0.092926","0.084046","15.5373","0.431281","0.346478","0.64454","0.094756","300.0","0.169061","300.0","0.450283","0.731936","300.0","0.28453","0.132714","69.784","0.135787","0.105689","0.422191","73.9368","0.162352","0.039141","184.223","0.11114","0.132514","0.07638","0.114944","0.085128","0.062285","0.360488","71.7963","0.092428","0.108462","0.669911","0.140843","0.137915","0.434141","0.529505","14.2754","0.2395","0.072309","300.0","300.0","0.193639","0.198626","14.5982","0.081612","11.762","0.204397","0.082291","0.395426","0.10378","0.275314","96.6424","0.548326","0.268843","0.459124","0.78874","26.3184","0.068567","1.91391","0.42152","0.114747","0.057304","0.162634","0.136061","0.60363","300.0","0.430822","0.475651","1.00398","0.140437","0.469323","0.092809"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_45_1_0_1_1_bimander.cnf","15546291","0.111372","0.382592","0.109431","0.115357","0.120282","0.106056","0.107728","0.110862","0.313147","0.130072","0.113554","0.295354","0.31134","0.104962","0.105376","0.368876","0.108245","0.349088","0.114955","0.297058","0.108475","0.342502","0.365466","0.10807","0.107476","0.342319","0.126688","0.347747","0.291586","0.330466","0.108053","0.380372","0.355802","0.106445","0.124506","0.10488","0.114465","0.362573","0.326807","0.330806","0.104183","0.340073","0.123157","0.309897","0.335422","0.106683","0.356237","0.112987","0.303128","0.104842","0.104938","0.382972","0.372417","0.114246","0.122187","0.348744","0.338084","0.108727","0.356873","0.334474","0.354645","0.30371","0.115155","0.114094","0.356811","0.345244","0.12563","0.107482","0.3188","0.107933","0.347282","0.106819","0.375335","0.107576","0.122432","0.304869","0.303087","0.111743","0.31333","0.33524","0.105075","0.10482","0.110305","0.362688","0.334482","0.113547","0.115312","0.290705","0.336989","0.339342","0.12564","0.111969","0.123006","0.291859","0.110918","0.306386","0.362538","0.123266","0.106738","0.113239"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_1_0_1_1_bimander.cnf","14769324","0.065647","0.214933","0.062342","0.067278","0.069079","0.060401","0.061951","0.060809","0.179065","0.075598","0.065967","0.164628","0.17579","0.05999","0.061597","0.206096","0.06288","0.195608","0.065697","0.168629","0.06295","0.194844","0.208128","0.064494","0.063263","0.198848","0.071755","0.201198","0.17104","0.184654","0.061792","0.214393","0.19868","0.061461","0.07211","0.062744","0.068405","0.202323","0.182988","0.185328","0.060146","0.191633","0.070896","0.174676","0.190547","0.060394","0.200951","0.066813","0.169166","0.062868","0.061672","0.215342","0.209336","0.067804","0.07417","0.206494","0.190927","0.064768","0.200672","0.18826","0.199874","0.169383","0.066423","0.065687","0.199764","0.189987","0.071308","0.061919","0.182011","0.061802","0.193214","0.059969","0.211435","0.061881","0.070791","0.171793","0.168376","0.065923","0.179538","0.190595","0.060627","0.060641","0.065316","0.202897","0.190343","0.065511","0.066246","0.162882","0.197765","0.189287","0.070966","0.062082","0.071284","0.169993","0.063794","0.17424","0.204494","0.070505","0.061155","0.065206"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_0_0_2product.cnf","15589746","300.0","300.0","300.0","300.0","221.812","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","240.414","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","179.707","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_0_0_bdd.cnf","15220442","300.0","300.0","300.0","300.0","76.303","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","213.573","300.0","300.0","300.0","300.0","300.0","218.486","300.0","300.0","300.0","300.0","300.0","300.0","183.609","300.0","300.0","300.0","300.0","300.0","112.663","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","83.9057","300.0","300.0","300.0","300.0","192.792","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_1_bimander.cnf","15034005","300.0","36.9947","300.0","300.0","10.9713","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","201.679","300.0","202.497","281.401","300.0","300.0","300.0","300.0","300.0","300.0","300.0","19.8754","12.6962","300.0","300.0","300.0","300.0","41.2492","300.0","66.8338","300.0","202.907","300.0","300.0","300.0","300.0","300.0","82.0775","300.0","300.0","300.0","300.0","1.81652","300.0","300.0","92.509","8.82481","24.9043","15.9374","7.09471","300.0","300.0","19.9669","81.9226","300.0","118.642","29.5207","300.0","300.0","300.0","300.0","199.747","300.0","300.0","300.0","11.8912","300.0","24.227","300.0","300.0","4.66004","151.467","9.60056","151.602","300.0","300.0","256.94","300.0","300.0","300.0","23.4575","300.0","300.0","37.0658","22.3647","300.0","49.2796","204.064","300.0","300.0","88.0347","300.0","87.6629","300.0","8.7761"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_0_1_1_1_pairwise.cnf","3591068","0.030709","0.141662","0.031282","0.034294","0.033662","0.030151","0.031202","0.030555","0.126351","0.034216","0.031861","0.122813","0.125583","0.031","0.033062","0.150525","0.031849","0.132329","0.034507","0.123522","0.030532","0.131875","0.137008","0.031827","0.031909","0.136534","0.037268","0.132038","0.120145","0.129208","0.032102","0.139475","0.132578","0.030513","0.034156","0.031129","0.03301","0.130341","0.125955","0.128099","0.030286","0.132436","0.034121","0.124938","0.128869","0.030205","0.141311","0.032154","0.124018","0.030994","0.031133","0.135605","0.139714","0.032128","0.035732","0.136989","0.13897","0.033881","0.134112","0.121482","0.136899","0.12618","0.032414","0.031414","0.137666","0.133439","0.037111","0.031227","0.122084","0.031636","0.128659","0.029795","0.139625","0.031505","0.035676","0.126026","0.122691","0.03148","0.128018","0.131549","0.030155","0.032596","0.030601","0.14445","0.128031","0.03226","0.032301","0.122302","0.128974","0.135109","0.034936","0.02961","0.036087","0.115699","0.031619","0.126098","0.138189","0.033871","0.030808","0.034228"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_1_1_1_1_commander.cnf","10648760","0.060806","0.213317","0.062299","0.064688","0.065663","0.061482","0.062991","0.060821","0.176434","0.070452","0.065543","0.170428","0.173393","0.061887","0.06148","0.204952","0.061782","0.197231","0.066559","0.165203","0.062687","0.193166","0.202294","0.061936","0.06238","0.202011","0.072159","0.197395","0.161653","0.186607","0.061439","0.210729","0.206638","0.061425","0.07057","0.061941","0.065627","0.194524","0.187769","0.184274","0.061199","0.192063","0.074721","0.177432","0.18414","0.061386","0.191593","0.065175","0.168868","0.062467","0.060902","0.204474","0.20938","0.066258","0.069774","0.207789","0.193105","0.064067","0.201597","0.177558","0.194547","0.167957","0.069491","0.065156","0.1999","0.196532","0.070984","0.064272","0.161543","0.060262","0.190268","0.062322","0.207969","0.062391","0.071186","0.167121","0.16628","0.06472","0.178384","0.192811","0.061197","0.061868","0.061479","0.203735","0.18343","0.064953","0.064816","0.163053","0.189497","0.189745","0.070992","0.060409","0.071526","0.156373","0.063394","0.170617","0.204743","0.069926","0.060855","0.063297"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_1_1_0_0_pairwise.cnf","11521886","300.0","1.83799","14.519","89.6088","0.964014","16.8955","29.0325","300.0","5.63776","3.32576","300.0","2.49632","48.839","300.0","8.63398","5.90682","7.69613","4.61431","12.8763","6.86448","300.0","1.55686","300.0","300.0","300.0","300.0","7.21247","1.37848","300.0","11.3039","17.441","11.6493","1.34931","300.0","1.85192","300.0","22.433","36.5579","300.0","10.5226","5.22251","300.0","9.22947","5.65884","9.61011","300.0","3.66698","0.466908","300.0","3.91647","3.91826","1.8385","1.07768","0.976211","0.619225","9.7861","300.0","0.560549","3.28831","16.6995","18.1553","2.94379","6.8568","17.5945","300.0","4.83757","9.12078","300.0","300.0","20.814","4.05494","300.0","4.9568","300.0","23.7545","0.744708","5.24219","1.30768","11.4441","300.0","9.46583","9.33464","15.1607","9.77787","300.0","0.906994","8.73996","22.2433","1.40666","0.628507","8.19621","2.5754","49.9795","300.0","300.0","13.1879","32.1971","12.3597","16.6132","0.53815"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_1_1_1_nested.cnf","15230991","0.041633","0.134043","0.039847","0.043542","0.04432","0.040216","0.041922","0.040069","0.106021","0.04648","0.042822","0.108756","0.108589","0.039233","0.041131","0.141149","0.039843","0.121459","0.043155","0.103389","0.04052","0.117492","0.129061","0.040841","0.04115","0.124208","0.046027","0.120761","0.103293","0.1154","0.040615","0.132291","0.128337","0.039754","0.047375","0.040172","0.044996","0.119138","0.109208","0.112961","0.038585","0.11544","0.05044","0.108684","0.115331","0.042039","0.125497","0.042332","0.103973","0.040103","0.040793","0.126872","0.128427","0.043681","0.046608","0.131406","0.1216","0.042715","0.123702","0.112307","0.119025","0.106039","0.044356","0.041849","0.124345","0.120381","0.04781","0.041606","0.107034","0.039265","0.115757","0.039751","0.131314","0.040323","0.046847","0.105762","0.106224","0.042859","0.111904","0.120105","0.039541","0.041339","0.038891","0.128953","0.115781","0.041944","0.043608","0.101558","0.116721","0.11881","0.047376","0.040922","0.047359","0.105582","0.041064","0.107067","0.128671","0.045616","0.039263","0.042024"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_0_pairwise.cnf","12647699","300.0","0.910433","1.04023","2.05494","0.359218","0.687275","0.92522","22.769","0.977144","1.97765","230.395","0.526262","2.49362","44.6742","0.780363","2.21272","0.938993","24.2505","2.29346","1.01918","242.922","0.80385","245.955","168.507","260.484","279.588","8.44223","0.280224","66.4347","1.01608","0.961858","0.653182","1.02535","300.0","0.411263","300.0","1.1085","2.98635","300.0","0.862087","0.741734","300.0","0.354256","0.223855","1.05375","234.869","1.62944","0.072168","300.0","0.478993","0.513378","3.2494","0.15032","0.219407","1.01576","0.695152","238.925","0.198638","0.484069","1.65272","0.725006","1.56949","4.89407","1.34258","34.3623","0.346626","19.1744","300.0","300.0","1.15936","0.751804","128.655","0.426903","93.5591","3.05698","0.193865","0.791531","0.381606","1.75665","300.0","1.08307","0.747265","0.428645","1.6094","26.6677","1.52614","2.99611","1.18204","0.424819","0.413981","0.452047","0.221457","1.89709","300.0","1.90458","0.842154","8.70748","0.505004","1.10978","0.30443"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_0_0_0_bimander.cnf","9208605","300.0","300.0","300.0","300.0","13.603","300.0","300.0","300.0","301.0","300.0","300.0","47.2362","300.0","300.0","300.0","99.4391","156.079","144.416","300.0","300.0","300.0","106.908","300.0","300.0","300.0","300.0","42.6315","164.365","300.0","300.0","300.0","300.0","27.8539","300.0","60.4737","300.0","82.268","300.0","300.0","300.0","12.7466","300.0","300.0","300.0","300.0","300.0","300.0","6.72438","300.0","300.0","10.6219","22.6221","94.4298","35.2447","31.598","300.0","300.0","12.5136","300.0","300.0","300.0","55.315","175.181","300.0","300.0","300.0","300.0","300.0","300.0","300.0","21.8801","300.0","105.594","300.0","300.0","9.34625","248.971","20.4352","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.5497","300.0","300.0","246.897","16.2043","300.0","126.431","300.0","300.0","300.0","130.334","46.5637","300.0","300.0","17.4117"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_0_1_1_bimander.cnf","3832817","0.075111","0.267519","0.078311","0.082882","0.082958","0.07578","0.077099","0.076066","0.217568","0.089793","0.080779","0.210584","0.215441","0.077947","0.075311","0.254661","0.078932","0.254376","0.084766","0.212696","0.077229","0.239867","0.261532","0.07817","0.078241","0.252829","0.090472","0.251599","0.2092","0.231971","0.076475","0.263099","0.25779","0.077998","0.090752","0.07785","0.082854","0.252644","0.228374","0.238225","0.076236","0.232469","0.088875","0.226135","0.2404","0.075457","0.270356","0.080598","0.214623","0.07832","0.076656","0.274307","0.263995","0.085228","0.087852","0.25738","0.242248","0.07957","0.25139","0.237374","0.252419","0.207734","0.081334","0.080978","0.249084","0.25168","0.089131","0.076266","0.208781","0.076745","0.238933","0.075778","0.265283","0.075959","0.090162","0.214621","0.211294","0.080977","0.221475","0.2344","0.07596","0.078026","0.078124","0.263468","0.236223","0.081987","0.083741","0.219069","0.241153","0.234037","0.089669","0.076615","0.09102","0.210758","0.075619","0.218119","0.261703","0.090005","0.075377","0.083325"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_0_1_1_1_bimander.cnf","6079916","0.052727","0.179061","0.053248","0.056761","0.057777","0.054449","0.054177","0.052588","0.146843","0.063843","0.05632","0.14283","0.14574","0.051457","0.054887","0.174754","0.056013","0.165746","0.05735","0.142109","0.056557","0.163221","0.171956","0.053456","0.059342","0.169867","0.060781","0.170232","0.142508","0.156947","0.053518","0.177735","0.17391","0.052836","0.062314","0.052581","0.057658","0.16961","0.155653","0.159816","0.05206","0.156417","0.061194","0.152626","0.161829","0.051253","0.192494","0.055702","0.143743","0.053537","0.054669","0.184206","0.178951","0.058629","0.060541","0.176096","0.162115","0.054715","0.162685","0.159578","0.169745","0.140393","0.058202","0.059613","0.169817","0.167316","0.061088","0.052657","0.140286","0.054155","0.160159","0.055241","0.172815","0.05265","0.062617","0.146521","0.144639","0.055572","0.150087","0.159844","0.051994","0.05288","0.054599","0.179547","0.164735","0.056676","0.058716","0.147856","0.161923","0.161756","0.062906","0.053415","0.062505","0.143498","0.0528","0.15619","0.178007","0.061374","0.055202","0.05522"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_1_1_1_1_2product.cnf","16682752","0.063288","0.210498","0.065783","0.068895","0.068491","0.063257","0.064665","0.06293","0.164677","0.074342","0.06785","0.15807","0.167332","0.063581","0.065375","0.19868","0.064305","0.188911","0.069888","0.162347","0.066871","0.186211","0.201677","0.064439","0.067997","0.194373","0.075589","0.196951","0.15876","0.17979","0.064887","0.208797","0.201014","0.065734","0.075374","0.064691","0.068819","0.19585","0.179072","0.180278","0.06251","0.18687","0.074492","0.171381","0.182927","0.06339","0.203462","0.067011","0.160491","0.065924","0.067089","0.209203","0.205975","0.070821","0.073826","0.203239","0.185562","0.066037","0.187487","0.18212","0.195124","0.159377","0.074208","0.069564","0.196272","0.191784","0.074645","0.065068","0.162014","0.064604","0.184215","0.064506","0.203878","0.064332","0.073519","0.16354","0.162517","0.06797","0.168856","0.183331","0.063075","0.065404","0.062703","0.203979","0.181102","0.070065","0.067982","0.163014","0.18705","0.178813","0.076116","0.063458","0.07537","0.160367","0.064473","0.171572","0.202501","0.073849","0.061967","0.07006"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_0_0_0_pairwise.cnf","15654299","300.0","300.0","300.0","300.0","103.555","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","213.064","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","74.2708","300.0","300.0","300.0","70.71","300.0","300.0","246.014","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","186.055","300.0","300.0","300.0","300.0","68.1766","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","204.407","300.0","300.0","300.0","298.615","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","220.947"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_1_0_0_pairwise.cnf","12316640","300.0","45.2172","300.0","300.0","5.59532","300.0","300.0","300.0","28.51","144.876","242.815","300.0","300.0","300.0","300.0","256.276","300.0","300.0","185.198","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.7306","300.0","300.0","300.0","300.0","50.8363","300.0","39.2584","300.0","173.348","300.0","300.0","300.0","247.382","300.0","146.813","159.887","300.0","300.0","300.0","3.18445","300.0","300.0","42.5144","33.1877","4.4769","7.5093","21.0744","300.0","300.0","16.3281","117.061","300.0","213.138","28.7901","300.0","300.0","300.0","57.5036","300.0","300.0","300.0","300.0","13.5273","300.0","27.0096","300.0","300.0","3.71816","73.714","51.304","128.532","300.0","300.0","300.0","300.0","300.0","300.0","57.6815","300.0","300.0","47.2685","37.9773","300.0","31.0883","300.0","300.0","300.0","64.0708","300.0","151.221","300.0","7.24189"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_1_0_1_2product.cnf","14074436","0.504952","213.16","1.15788","0.977636","0.41333","0.711915","0.803068","0.719516","0.3171","0.929965","5.90855","0.268653","2.98896","0.211024","0.553677","0.187127","0.14321","3.15191","6.25219","0.135206","1.16322","0.223344","0.129306","0.208679","0.156097","1.88487","0.201397","0.305546","0.262837","0.624422","0.743847","0.753883","0.811318","1.5318","0.144885","1.7255","1.09875","1.92277","300.0","0.905329","0.146724","2.00504","0.141074","0.287957","0.824214","0.164604","0.290671","10.6299","0.346198","0.23239","0.125025","0.212597","0.38009","0.967523","68.6592","0.410779","0.244796","0.309782","0.212108","1.02234","0.177318","1.04293","0.20373","1.77496","0.138528","0.214258","0.880852","3.41027","0.21266","0.957084","0.276037","0.116203","0.481665","0.614797","1.60124","0.268568","1.68272","0.210392","0.402642","1.71943","0.566199","0.582119","0.846287","1.14795","1.59062","1.19783","1.85533","1.09956","0.136998","0.3722","0.289628","0.37205","2.41533","300.0","0.779838","1.22776","0.148376","0.128669","0.873431","0.204717"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_0_0_1_1_pairwise.cnf","6806715","0.171204","1.21212","0.177518","0.17766","0.181343","0.167472","0.16855","0.167314","1.10355","0.203218","0.176902","1.07027","1.08206","0.172778","0.167305","1.17593","0.170217","1.14532","0.184903","1.09072","0.170725","1.15356","1.17897","0.169684","0.170552","1.17258","0.19569","1.17958","0.96","1.11275","0.169725","1.18752","1.18401","0.17167","0.196017","0.169347","0.182407","1.15326","1.10011","1.13148","0.166869","1.132","0.19431","1.10635","1.12945","0.173386","1.13151","0.177804","1.10278","0.171157","0.169399","1.19852","1.19195","0.186151","0.192836","1.14373","1.14944","0.175348","1.14418","1.13477","1.15357","1.08496","0.180513","0.179615","1.15652","1.18221","0.191785","0.171579","1.09465","0.170015","1.11966","0.16983","1.17631","0.167791","0.189745","1.11268","1.1022","0.177559","1.11659","1.13182","0.165513","0.175151","0.168498","1.15628","1.11645","0.180065","0.180265","0.95","1.14636","1.11298","0.193424","0.170651","0.19715","1.05014","0.169562","1.10412","1.18007","0.19318","0.167634","0.178828"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_1_1_0_0_bimander.cnf","7583455","300.0","87.985","33.0553","300.0","4.53852","17.4517","147.862","300.0","12.2557","26.4715","300.0","33.8032","300.0","300.0","30.91","11.5011","8.38861","15.3695","118.678","75.3732","300.0","4.77115","300.0","300.0","300.0","300.0","16.3447","12.6208","300.0","61.4004","20.9691","24.1961","9.9838","300.0","19.2007","300.0","27.6159","206.024","300.0","21.6421","6.43446","300.0","300.0","14.8869","24.8867","300.0","56.2464","2.10371","300.0","64.5538","4.51544","8.95499","4.63014","7.12308","7.28483","20.5182","300.0","3.42035","22.9939","300.0","79.738","18.5847","4.34678","300.0","300.0","26.4784","300.0","300.0","300.0","31.447","7.31355","300.0","36.5505","300.0","227.925","3.33919","48.9647","300.0","102.707","300.0","36.2576","17.3224","20.5935","139.989","300.0","3.92683","300.0","26.211","50.3734","5.50716","61.1553","3.81556","300.0","300.0","300.0","22.9919","45.4288","125.663","22.7547","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_1_0_1_bimander.cnf","6850650","0.292496","117.332","0.642744","0.749364","0.450031","0.348802","0.508449","0.796577","0.335684","1.23937","3.07158","0.222907","1.47964","0.210114","0.438413","0.171076","0.165519","3.75758","5.79083","0.154496","0.872359","0.196318","0.138331","0.210976","0.167299","1.68175","0.225187","0.41018","0.132175","0.252183","0.400201","0.323421","0.600631","2.32127","0.132478","2.21906","0.280406","1.66523","300.0","0.431648","0.170013","1.7873","0.149694","0.232738","0.219095","0.157455","0.372255","41.4755","0.550399","0.163364","0.130212","0.278767","0.217889","0.729703","56.9034","0.23074","0.249532","0.284776","0.199894","0.65078","0.152361","0.486935","0.291687","0.824203","0.145736","0.237659","0.396173","2.77513","0.224872","0.384836","0.118111","0.100144","0.590133","1.0768","0.630839","0.291257","1.04564","0.2101","0.353086","2.12138","0.271326","0.480115","0.517186","0.929736","1.30885","1.08198","1.45749","0.507794","0.130327","0.287834","0.251814","0.245443","1.61563","300.0","0.251496","0.516747","0.151592","0.12793","0.25563","0.230624"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_0_0_0_bimander.cnf","1489158","300.0","300.0","300.0","300.0","18.4399","300.0","300.0","300.0","82.1314","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","68.1886","112.629","300.0","300.0","300.0","300.0","159.778","300.0","66.0792","300.0","300.0","300.0","300.0","300.0","219.28","300.0","300.0","300.0","300.0","300.0","300.0","8.90464","300.0","300.0","50.1834","17.28","73.7183","29.5266","13.9907","300.0","300.0","90.6072","300.0","300.0","300.0","55.2367","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","15.8268","300.0","94.7829","300.0","300.0","18.4822","300.0","29.2271","300.0","300.0","300.0","300.0","300.0","300.0","300.0","52.5479","300.0","300.0","183.858","85.8197","300.0","300.0","300.0","300.0","300.0","189.61","300.0","300.0","300.0","13.3607"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_1_1_nested.cnf","14315246","0.033598","0.109229","0.03595","0.037103","0.03787","0.033742","0.033856","0.035041","0.093215","0.042842","0.036954","0.087652","0.093203","0.03373","0.034071","0.118741","0.034421","0.098722","0.038623","0.088499","0.03478","0.097965","0.105591","0.034708","0.034982","0.106575","0.039341","0.103032","0.082512","0.092842","0.03442","0.109056","0.10755","0.035944","0.039166","0.03389","0.036939","0.105385","0.095198","0.094714","0.033369","0.09538","0.04045","0.092169","0.095631","0.034645","0.102838","0.035637","0.089658","0.035193","0.034027","0.111305","0.109571","0.038163","0.038399","0.105834","0.092883","0.034899","0.100582","0.101544","0.105018","0.084266","0.036963","0.036072","0.096524","0.100214","0.041047","0.03405","0.087015","0.034186","0.1012","0.035613","0.106998","0.034101","0.039001","0.086001","0.08676","0.036648","0.092275","0.094804","0.034885","0.034587","0.035325","0.113018","0.094849","0.036308","0.037799","0.084753","0.096264","0.096263","0.039351","0.034303","0.039183","0.083805","0.033314","0.090396","0.106179","0.038571","0.034453","0.03547"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_1_0_0_pairwise.cnf","11248386","300.0","300.0","300.0","300.0","29.0247","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","146.854","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","66.6087","300.0","300.0","300.0","300.0","258.716","67.4177","63.5613","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","58.0418","300.0","300.0","300.0","300.0","121.409","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_1_0_0_nested.cnf","8807384","33.1001","0.909752","0.590995","1.27962","0.315903","0.401496","0.726819","9.72431","0.36643","1.50883","186.308","0.257079","1.13352","2.80748","0.856102","2.73349","0.178351","31.9046","1.46447","0.277048","16.3572","0.272246","12.5259","1.13913","5.59158","122.375","3.93469","0.423124","31.8397","0.434339","0.429378","0.996801","0.326671","114.302","0.17783","163.157","0.623384","1.56362","300.0","0.398974","0.192569","105.422","0.275063","0.107782","0.564677","7.69975","0.221037","0.048063","42.6536","0.25832","0.19303","1.76337","0.094609","0.240986","0.753784","0.397568","7.8465","0.090735","0.146021","0.775119","0.180575","0.364764","2.51823","0.570558","12.6933","0.150307","1.58149","117.098","12.2476","0.587587","0.280562","6.5156","0.111754","7.01585","0.273551","0.204775","0.400637","0.341121","0.405395","109.322","0.402489","0.474447","0.572544","0.513799","17.1424","0.349531","4.17568","1.05974","0.217619","0.306321","0.147077","0.142984","0.514928","300.0","2.11595","0.44309","1.90878","0.189142","0.601424","0.568694"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_1_bdd.cnf","6183701","300.0","1.66276","8.08701","16.0494","1.94364","4.82222","10.9453","122.273","0.553996","7.14093","300.0","4.03564","15.2054","300.0","5.56004","2.88129","8.46302","1.48742","12.3168","3.3815","300.0","10.5561","300.0","300.0","300.0","300.0","0.73221","0.846835","300.0","7.95816","6.61191","9.21644","1.80953","300.0","1.27541","300.0","5.95393","12.1838","300.0","6.619","9.25614","300.0","1.26405","2.49595","4.35762","300.0","6.15021","0.239338","300.0","2.60146","1.14376","0.827937","0.412098","0.678908","0.424385","6.4219","300.0","0.69348","1.57611","7.73435","1.93465","1.84339","22.1618","7.61941","206.084","5.29291","1.37884","300.0","300.0","5.05801","1.96409","300.0","0.888153","300.0","9.24402","0.687583","4.40767","0.432888","5.53807","300.0","3.38306","3.99872","3.10471","8.23032","300.0","0.461846","21.3748","4.69576","0.588018","0.52639","3.30904","0.823774","1.71267","300.0","300.0","7.16799","300.0","1.62681","3.41505","0.415823"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_1_0_0_2product.cnf","12923000","300.0","300.0","300.0","300.0","227.074","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","289.531","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","160.817","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","189.444","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_1_0_0_0_commander.cnf","14955006","300.0","300.0","300.0","300.0","77.4894","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","206.043","300.0","214.904","300.0","197.626","300.0","300.0","300.0","206.71","300.0","300.0","300.0","300.0","300.0","300.0","40.9817","300.0","300.0","217.724","189.055","300.0","271.418","275.511","300.0","300.0","144.342","300.0","300.0","300.0","210.318","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","131.498","300.0","300.0","300.0","300.0","40.0257","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","267.433","300.0","300.0","300.0","246.662","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_0_0_0_bdd.cnf","5496791","300.0","32.4839","300.0","300.0","4.45304","300.0","300.0","300.0","9.62074","27.0709","300.0","300.0","300.0","300.0","300.0","69.4991","300.0","34.1955","215.905","22.191","300.0","287.633","300.0","300.0","300.0","300.0","11.9189","11.024","300.0","300.0","300.0","300.0","19.0153","300.0","27.162","300.0","168.571","300.0","300.0","300.0","300.0","300.0","47.8188","300.0","300.0","300.0","300.0","1.80456","300.0","57.4114","8.71148","3.73568","12.7755","6.09394","3.66996","300.0","300.0","20.9769","19.0612","300.0","300.0","82.0505","300.0","300.0","300.0","57.2658","300.0","300.0","300.0","300.0","4.69654","300.0","9.81313","300.0","300.0","6.07295","80.9343","3.72103","70.1974","300.0","300.0","300.0","300.0","300.0","300.0","9.13708","300.0","300.0","17.7399","10.615","274.308","10.8563","300.0","300.0","300.0","65.1736","133.691","55.763","300.0","4.07886"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_1_0_1_1_bimander.cnf","421140","0.093074","0.355982","0.094804","0.099889","0.099001","0.092779","0.097517","0.092643","0.271095","0.111531","0.098182","0.264204","0.27642","0.09145","0.093105","0.324738","0.095668","0.291405","0.100593","0.259325","0.093553","0.300066","0.334475","0.094115","0.095649","0.309664","0.111375","0.303123","0.251518","0.294339","0.095687","0.333453","0.322569","0.094431","0.110817","0.091397","0.100241","0.307432","0.286643","0.284821","0.093525","0.293279","0.111665","0.289003","0.284175","0.092357","0.313779","0.098349","0.262195","0.094219","0.095626","0.33349","0.322393","0.098317","0.11292","0.319087","0.296122","0.099265","0.309496","0.303222","0.313914","0.256638","0.099757","0.098998","0.306765","0.295253","0.111713","0.09436","0.254205","0.093613","0.290739","0.094233","0.32961","0.093892","0.107547","0.265722","0.25745","0.1036","0.278834","0.292953","0.092632","0.094059","0.093067","0.323833","0.285162","0.104981","0.099705","0.258683","0.295651","0.303189","0.107544","0.093884","0.110489","0.256611","0.093954","0.26689","0.309588","0.109206","0.09309","0.099394"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_1_1_bimander.cnf","12814176","0.044425","0.139812","0.04322","0.043484","0.044161","0.042996","0.043686","0.040541","0.113533","0.04823","0.043935","0.111729","0.11817","0.041567","0.042605","0.148626","0.043268","0.129581","0.044782","0.110008","0.041257","0.127872","0.135781","0.040907","0.044079","0.132018","0.04822","0.127512","0.104322","0.124434","0.0431","0.138298","0.135743","0.041388","0.048347","0.041909","0.045443","0.128519","0.120944","0.120512","0.041576","0.121826","0.048373","0.115404","0.116814","0.040903","0.13769","0.045368","0.111761","0.044323","0.043017","0.140147","0.137775","0.04332","0.046681","0.13508","0.126069","0.043302","0.129743","0.128334","0.131527","0.109768","0.044167","0.045614","0.128614","0.12356","0.048471","0.043043","0.107406","0.041707","0.119864","0.041276","0.136461","0.041719","0.046643","0.113505","0.107032","0.047371","0.115631","0.125211","0.042479","0.043478","0.043089","0.130361","0.121291","0.046641","0.044112","0.10856","0.12419","0.125934","0.047102","0.043242","0.048164","0.109367","0.042704","0.112632","0.132967","0.048073","0.04103","0.043688"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_0_1_0_0_pairwise.cnf","7798581","300.0","84.2501","300.0","300.0","9.64224","300.0","300.0","300.0","153.664","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","61.4687","300.0","300.0","300.0","300.0","145.646","300.0","53.6787","300.0","164.537","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","4.56713","300.0","300.0","96.6114","39.8802","66.8071","19.5159","19.6326","300.0","300.0","30.5574","300.0","300.0","300.0","57.5392","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","29.853","300.0","58.5644","300.0","300.0","9.43586","235.294","128.157","300.0","300.0","300.0","300.0","300.0","300.0","300.0","258.482","300.0","300.0","154.252","101.945","300.0","98.7495","300.0","300.0","300.0","86.6894","300.0","300.0","300.0","39.1897"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_1_1_1_2product.cnf","3356792","0.083416","0.277193","0.084562","0.089674","0.090374","0.084232","0.084384","0.082829","0.222899","0.097394","0.087227","0.215664","0.223918","0.082927","0.084194","0.274151","0.083842","0.26327","0.09127","0.213482","0.085343","0.250621","0.275985","0.083235","0.086226","0.258375","0.09893","0.258756","0.207409","0.244939","0.084578","0.277762","0.265206","0.084294","0.097156","0.083769","0.090153","0.260992","0.233366","0.240158","0.084907","0.24278","0.097914","0.2248","0.243531","0.082","0.257912","0.088571","0.213982","0.087961","0.084462","0.280343","0.271869","0.091104","0.096679","0.268421","0.242892","0.087537","0.254055","0.248279","0.256836","0.212171","0.089826","0.092439","0.253469","0.249756","0.098593","0.084843","0.213013","0.083887","0.241207","0.083964","0.285644","0.082756","0.097288","0.216164","0.214962","0.092575","0.22652","0.24176","0.084935","0.084341","0.083549","0.264093","0.240257","0.090741","0.091602","0.20859","0.250421","0.241971","0.099109","0.089699","0.098697","0.215293","0.08403","0.217299","0.264457","0.096597","0.082394","0.090125"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_0_0_1_1_nested.cnf","8070662","0.05481","0.191661","0.054992","0.059849","0.060688","0.05468","0.056819","0.05429","0.154226","0.066333","0.060142","0.150744","0.155426","0.053462","0.055501","0.18829","0.054843","0.175209","0.060694","0.1504","0.054211","0.173286","0.178967","0.055601","0.05836","0.180029","0.064823","0.178802","0.143266","0.168756","0.056706","0.190392","0.183077","0.055869","0.064633","0.056657","0.06091","0.177569","0.157839","0.164947","0.056433","0.169658","0.064915","0.156312","0.161782","0.054096","0.177918","0.057365","0.1426","0.058701","0.056389","0.192101","0.187455","0.060076","0.064558","0.182323","0.16873","0.056964","0.178233","0.170944","0.178632","0.148704","0.060129","0.060809","0.168423","0.174713","0.065131","0.055356","0.148643","0.054457","0.163802","0.057413","0.193493","0.056402","0.063262","0.153138","0.150153","0.05884","0.155197","0.167045","0.05524","0.055416","0.056048","0.182309","0.166245","0.059573","0.060595","0.142204","0.171885","0.167439","0.065124","0.059236","0.064457","0.150247","0.055582","0.157376","0.182704","0.06437","0.055426","0.058474"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_1_1_1_commander.cnf","4816579","0.028176","0.094542","0.030237","0.031868","0.030962","0.028642","0.02938","0.027699","0.077158","0.034428","0.030359","0.074956","0.07745","0.028239","0.028221","0.092788","0.028184","0.089097","0.031073","0.074667","0.030432","0.08792","0.086594","0.028276","0.030813","0.0846","0.034607","0.088267","0.069736","0.082129","0.028473","0.092387","0.091139","0.029118","0.034189","0.030477","0.03133","0.087693","0.076499","0.08058","0.030678","0.084606","0.034691","0.077227","0.081329","0.029949","0.084826","0.031594","0.073992","0.031196","0.028335","0.094884","0.092523","0.03071","0.032973","0.090376","0.085054","0.030678","0.088471","0.085557","0.093252","0.074147","0.033065","0.032837","0.085205","0.083913","0.034664","0.030573","0.074766","0.029485","0.080274","0.030699","0.093402","0.028727","0.032371","0.075451","0.074226","0.031754","0.077774","0.083738","0.028986","0.028288","0.029393","0.094692","0.083294","0.0323","0.030816","0.069994","0.080732","0.082512","0.034649","0.031784","0.033386","0.076749","0.031601","0.078144","0.090645","0.032874","0.028914","0.029797"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_0_1_1_2product.cnf","1391117","0.044367","0.138294","0.045666","0.047449","0.046652","0.043761","0.04339","0.043025","0.110524","0.051362","0.047728","0.11027","0.113615","0.043505","0.044411","0.141694","0.043551","0.12651","0.04684","0.108363","0.045644","0.123627","0.129831","0.043107","0.046074","0.125666","0.050651","0.128376","0.105689","0.120136","0.045657","0.137553","0.134304","0.043917","0.050588","0.042949","0.049066","0.130935","0.119243","0.126677","0.042927","0.123769","0.050302","0.112891","0.119655","0.045496","0.128424","0.045618","0.108134","0.046261","0.045448","0.139905","0.137042","0.049164","0.051334","0.13","0.123579","0.045874","0.127685","0.127151","0.129909","0.106532","0.046494","0.046243","0.12711","0.121758","0.050275","0.044635","0.107991","0.04434","0.118928","0.044924","0.141106","0.043219","0.051127","0.108849","0.109531","0.04669","0.112766","0.122331","0.043778","0.043915","0.043719","0.132596","0.121539","0.046511","0.047331","0.106029","0.118571","0.119359","0.052501","0.04647","0.051425","0.106724","0.044277","0.113894","0.131719","0.051059","0.044023","0.046228"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_35_1_0_1_1_nested.cnf","16064653","0.051649","0.177939","0.051434","0.054292","0.054747","0.052297","0.052522","0.051931","0.139186","0.059483","0.054341","0.140561","0.143955","0.051864","0.05042","0.162722","0.050426","0.161117","0.056336","0.138299","0.051078","0.156605","0.165746","0.050604","0.051845","0.159055","0.059933","0.165536","0.131592","0.15374","0.053154","0.176649","0.169098","0.052867","0.059339","0.053435","0.056102","0.165689","0.148178","0.163163","0.050329","0.156387","0.059132","0.143776","0.150516","0.049769","0.175183","0.0534","0.140783","0.054564","0.05122","0.176168","0.172943","0.05288","0.058949","0.163797","0.158662","0.052882","0.163943","0.160328","0.163333","0.137528","0.05405","0.054622","0.160158","0.154148","0.059856","0.051581","0.138012","0.053012","0.15131","0.052946","0.174608","0.052445","0.060034","0.140925","0.136077","0.055743","0.141464","0.158805","0.050332","0.052617","0.050726","0.170138","0.149109","0.055143","0.054392","0.132512","0.148099","0.152494","0.060356","0.054384","0.059716","0.139198","0.052903","0.145308","0.167106","0.059424","0.050705","0.054861"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_0_0_1_commander.cnf","16077555","300.0","5.10529","0.365211","1.98806","18.8899","0.407501","0.332338","36.7499","190.686","39.1347","300.0","0.142753","2.40159","28.8606","0.372029","74.9668","45.7029","300.0","23.9075","13.5008","300.0","73.0936","86.0562","199.406","112.549","300.0","300.0","300.0","51.7008","0.399751","0.537951","0.329824","1.64655","300.0","54.6429","300.0","0.485542","1.86309","300.0","0.356435","36.7325","300.0","7.06153","0.895922","0.319074","46.2977","117.216","2.25051","300.0","93.7479","15.6744","300.0","1.95597","300.0","138.887","0.330728","127.817","0.190982","19.7627","2.06291","10.0393","2.63869","157.968","1.78233","6.34214","52.3141","39.954","300.0","196.92","0.394423","7.36096","52.1878","1.89775","263.989","17.124","44.7341","3.01601","59.3044","8.77152","300.0","0.35041","0.433474","0.292733","1.02162","300.0","300.0","300.0","0.402233","9.30683","49.8162","81.4637","0.418049","0.830431","300.0","0.443444","0.304282","51.9742","9.33064","0.564074","15.5704"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_0_1_1_nested.cnf","2370356","0.055302","0.192455","0.057396","0.059805","0.059173","0.056741","0.055167","0.055203","0.153496","0.065076","0.057727","0.151379","0.155486","0.053268","0.056068","0.187426","0.055786","0.173696","0.060709","0.147684","0.054054","0.174003","0.18448","0.055488","0.057771","0.180589","0.065147","0.175412","0.147869","0.167949","0.056401","0.189696","0.185087","0.055344","0.065012","0.056121","0.05998","0.180499","0.169044","0.180202","0.056405","0.164884","0.067193","0.156153","0.163238","0.054959","0.180967","0.057845","0.149168","0.054482","0.058859","0.194005","0.196518","0.059667","0.063547","0.186232","0.17272","0.058114","0.176304","0.174075","0.176688","0.144249","0.061337","0.058353","0.175004","0.169611","0.065694","0.058494","0.149063","0.054991","0.164393","0.055595","0.189936","0.056912","0.064143","0.152516","0.149738","0.06032","0.155149","0.170441","0.055057","0.054797","0.054222","0.184208","0.16635","0.060138","0.059968","0.142865","0.180877","0.162114","0.065769","0.058926","0.065568","0.143308","0.054011","0.159702","0.183736","0.063041","0.054074","0.05824"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_1_bdd.cnf","1830323","300.0","134.666","300.0","300.0","16.7575","280.502","300.0","300.0","30.1893","87.3188","300.0","300.0","300.0","300.0","240.995","192.758","300.0","209.078","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","41.4894","17.5822","300.0","300.0","263.782","300.0","133.115","300.0","84.8716","300.0","300.0","300.0","300.0","300.0","300.0","300.0","118.939","300.0","300.0","300.0","300.0","5.47819","300.0","300.0","48.8693","15.1276","24.8721","12.978","18.1275","191.483","300.0","105.341","171.733","300.0","141.125","70.9878","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","13.5685","300.0","40.4263","300.0","300.0","6.09573","279.215","7.85511","157.628","300.0","300.0","179.577","211.923","300.0","300.0","50.8707","300.0","300.0","24.3781","47.173","300.0","36.3917","196.186","300.0","300.0","218.875","300.0","143.296","178.737","9.54308"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_1_1_1_bdd.cnf","9124456","0.02815","0.096518","0.028554","0.030534","0.032694","0.029082","0.028603","0.027727","0.070957","0.033816","0.029938","0.069996","0.072113","0.027475","0.028674","0.100128","0.028002","0.088479","0.031248","0.069334","0.02973","0.090375","0.092429","0.028262","0.030254","0.087612","0.032888","0.084771","0.073644","0.079213","0.028823","0.095268","0.092564","0.027921","0.033265","0.030013","0.030954","0.087071","0.083976","0.086232","0.027651","0.082989","0.03362","0.070769","0.087692","0.02958","0.096295","0.029607","0.065869","0.028233","0.028795","0.096027","0.097321","0.029855","0.032725","0.092228","0.089754","0.029244","0.08721","0.088291","0.09671","0.068066","0.030064","0.0294","0.088738","0.08951","0.034663","0.028078","0.069669","0.029902","0.082832","0.028148","0.092369","0.0297","0.032966","0.071193","0.069831","0.029153","0.072815","0.085103","0.028384","0.028383","0.02832","0.0989","0.082792","0.029688","0.030375","0.065546","0.084694","0.081579","0.033782","0.029986","0.034609","0.067658","0.02821","0.071346","0.091565","0.03438","0.027361","0.029774"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_27_1_0_0_0_commander.cnf","8298449","300.0","300.0","300.0","300.0","37.5247","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","192.428","300.0","300.0","300.0","300.0","300.0","111.221","300.0","167.64","300.0","141.323","300.0","300.0","300.0","25.8178","300.0","300.0","300.0","300.0","300.0","300.0","26.2879","300.0","300.0","50.6252","91.593","300.0","141.877","152.908","300.0","300.0","63.0717","300.0","300.0","300.0","125.355","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","72.0592","300.0","175.065","300.0","300.0","19.8476","300.0","63.9637","300.0","300.0","300.0","300.0","300.0","300.0","300.0","126.156","300.0","300.0","300.0","78.9234","300.0","300.0","300.0","300.0","300.0","300.0","185.696","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_0_1_1_1_pairwise.cnf","4415642","0.079636","0.480493","0.083919","0.086002","0.086381","0.086573","0.080461","0.081236","0.434155","0.093157","0.086058","0.437257","0.427404","0.079584","0.080243","0.482864","0.08265","0.455291","0.090403","0.434956","0.081154","0.458547","0.475948","0.082149","0.083197","0.455353","0.093213","0.456899","0.417737","0.43936","0.082968","0.478882","0.474622","0.082247","0.093147","0.079001","0.088288","0.456698","0.457983","0.468031","0.082161","0.451329","0.092582","0.42605","0.454079","0.080947","0.473059","0.085302","0.423081","0.083345","0.083994","0.483025","0.458823","0.085208","0.094372","0.47559","0.453999","0.085348","0.463654","0.453991","0.464832","0.42471","0.088351","0.086913","0.46173","0.450221","0.095443","0.083098","0.433215","0.08483","0.440267","0.080261","0.475044","0.083092","0.091891","0.440582","0.437737","0.085672","0.434349","0.448028","0.081825","0.082419","0.080424","0.467619","0.43799","0.084969","0.088953","0.414051","0.447802","0.446265","0.093171","0.08429","0.093032","0.426767","0.081945","0.438584","0.473141","0.092114","0.080612","0.086863"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_0_0_0_0_pairwise.cnf","14087865","300.0","300.0","300.0","300.0","34.0585","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","108.9","300.0","300.0","300.0","300.0","300.0","300.0","300.0","106.684","300.0","300.0","300.0","300.0","300.0","272.094","300.0","300.0","300.0","300.0","300.0","300.0","72.6786","300.0","300.0","188.389","46.833","186.772","71.6878","48.888","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","51.8887","300.0","300.0","300.0","300.0","15.234","300.0","64.9461","300.0","300.0","300.0","300.0","300.0","300.0","300.0","75.9666","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","33.4229"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_0_0_1_1_bimander.cnf","1462632","0.135011","0.482594","0.136458","0.15217","0.14622","0.135898","0.138169","0.133866","0.402262","0.160618","0.141922","0.379447","0.39579","0.132982","0.134638","0.479456","0.137569","0.446025","0.149846","0.37948","0.136512","0.436694","0.464721","0.136836","0.13769","0.444252","0.1603","0.457347","0.374678","0.421237","0.137416","0.474835","0.47587","0.138393","0.156923","0.135938","0.14555","0.454715","0.432531","0.466229","0.136637","0.426267","0.157872","0.401697","0.424784","0.134639","0.461706","0.14424","0.367884","0.137177","0.138297","0.490906","0.469037","0.145911","0.157972","0.446086","0.437159","0.142518","0.456858","0.440252","0.486048","0.381158","0.14782","0.146885","0.461","0.436502","0.159809","0.137707","0.38198","0.137779","0.438662","0.135142","0.482818","0.135228","0.152822","0.386562","0.387665","0.152882","0.402361","0.427552","0.136475","0.135941","0.135378","0.462577","0.421107","0.145575","0.149276","0.373384","0.429432","0.431933","0.160562","0.140554","0.159801","0.384745","0.137156","0.39261","0.464296","0.157125","0.135588","0.149151"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_1_0_0_bimander.cnf","16110283","300.0","300.0","300.0","300.0","127.02","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","291.382","300.0","300.0","300.0","300.0","300.0","195.557","300.0","223.556","300.0","140.105","300.0","300.0","300.0","74.1936","300.0","300.0","300.0","300.0","300.0","300.0","46.328","300.0","300.0","261.633","92.635","300.0","300.0","293.245","300.0","300.0","128.754","300.0","300.0","300.0","141.397","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","79.8415","300.0","300.0","300.0","300.0","36.5765","300.0","150.311","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","171.061","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","206.372"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_1_0_0_2product.cnf","10915366","300.0","300.0","300.0","300.0","47.9123","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","282.865","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","63.9854","300.0","300.0","300.0","300.0","300.0","120.248","300.0","144.955","300.0","122.439","300.0","300.0","300.0","43.6182","300.0","300.0","300.0","300.0","300.0","300.0","18.439","300.0","300.0","33.5476","36.11","300.0","159.586","134.68","300.0","300.0","82.8145","300.0","300.0","300.0","63.4266","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","64.2531","300.0","300.0","300.0","300.0","30.4757","300.0","73.28","300.0","300.0","300.0","300.0","300.0","300.0","300.0","139.982","300.0","300.0","300.0","88.5575","300.0","300.0","300.0","300.0","300.0","300.0","90.0398","300.0","300.0","94.9383"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_1_0_0_pairwise.cnf","1512820","300.0","300.0","300.0","300.0","28.7588","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","262.292","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","100.912","300.0","300.0","300.0","300.0","300.0","144.027","300.0","138.466","300.0","115.246","300.0","300.0","300.0","26.0455","300.0","300.0","300.0","300.0","300.0","300.0","19.6013","300.0","300.0","33.161","57.5353","226.67","115.517","114.955","300.0","300.0","43.7345","300.0","300.0","300.0","67.7069","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","71.1541","300.0","300.0","300.0","300.0","20.0198","300.0","94.3451","300.0","300.0","300.0","300.0","300.0","300.0","300.0","61.1293","300.0","300.0","300.0","74.5932","300.0","300.0","300.0","300.0","300.0","195.883","161.464","300.0","300.0","18.8771"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_0_0_1_pairwise.cnf","4567026","300.0","0.22826","0.990601","1.27977","0.456301","0.80199","0.778122","18.6699","1.34576","2.89722","284.575","1.44609","3.01109","300.0","0.999381","3.17391","0.546643","0.554517","2.50302","0.700285","300.0","0.893957","300.0","300.0","300.0","300.0","0.799782","0.269765","161.077","1.19713","0.747535","2.07091","0.350594","300.0","0.433727","300.0","1.39019","1.34132","300.0","1.00421","0.76239","300.0","0.373578","0.350334","1.07689","300.0","1.0488","0.066899","300.0","0.843409","0.673152","0.971487","0.158013","0.205226","0.164502","0.554507","300.0","0.173261","0.529703","1.28454","0.478894","0.310963","2.90038","1.69646","11.998","1.08396","0.545572","300.0","300.0","0.890828","0.421027","300.0","0.46769","37.3249","1.75756","0.274098","0.992447","0.232273","1.62542","300.0","0.799639","0.626025","0.669181","1.47818","108.215","0.167598","2.42712","1.40932","0.226615","0.203438","0.866877","0.287829","1.572","300.0","1.53597","0.982317","16.5606","0.456951","0.642946","0.225433"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_0_0_0_commander.cnf","9753432","300.0","8.94344","5.39458","9.74759","1.10513","8.33","10.5688","117.675","1.4281","6.39297","300.0","0.628898","14.3815","300.0","3.9348","5.01022","1.88221","1.6242","10.1373","2.48347","300.0","0.884854","300.0","300.0","300.0","300.0","0.762099","1.05645","300.0","6.11298","8.02157","9.25744","0.591157","300.0","0.411252","300.0","6.57788","13.2783","300.0","7.30591","1.42892","300.0","1.73386","2.3235","4.42099","300.0","2.56862","0.153824","300.0","0.961456","1.54473","1.10441","0.724608","0.39603","0.487412","4.71773","300.0","0.242531","0.990764","5.66858","1.93452","0.831839","2.01188","3.72067","300.0","2.41138","0.879081","300.0","300.0","6.62578","1.59901","300.0","0.806258","300.0","4.00293","0.389072","1.81304","0.317374","3.58295","300.0","4.00483","5.33715","4.70977","3.93652","300.0","0.310009","7.95241","7.92292","0.416805","0.664926","1.41467","0.678447","6.7449","300.0","300.0","8.92875","8.34196","1.75371","5.5255","0.339291"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_1_0_0_pairwise.cnf","4299532","300.0","300.0","300.0","300.0","51.8794","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","239.579","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","78.5673","300.0","300.0","300.0","300.0","300.0","300.0","100.333","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","129.76","300.0","300.0","300.0","300.0","151.909","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_1_1_1_commander.cnf","16661719","0.037739","0.112136","0.034763","0.03726","0.036516","0.034353","0.035258","0.033505","0.096067","0.041168","0.03638","0.094771","0.095589","0.035158","0.034787","0.120678","0.035693","0.106675","0.038756","0.086997","0.035068","0.105183","0.11368","0.034839","0.036424","0.105663","0.042034","0.107199","0.087085","0.098082","0.03558","0.116818","0.107401","0.037294","0.04057","0.037061","0.037376","0.10511","0.100509","0.097429","0.035176","0.099885","0.03971","0.094401","0.103079","0.034913","0.10739","0.037877","0.088446","0.033949","0.034965","0.117983","0.112491","0.038288","0.040773","0.113063","0.103237","0.036203","0.110752","0.103232","0.122221","0.092075","0.039056","0.038581","0.104641","0.111637","0.041171","0.035374","0.092135","0.034751","0.102058","0.035826","0.113319","0.033953","0.039836","0.092995","0.092527","0.039472","0.095577","0.098368","0.033833","0.034829","0.034911","0.116248","0.10458","0.037252","0.036801","0.087038","0.103213","0.105822","0.040956","0.036523","0.040558","0.092235","0.035266","0.091912","0.112025","0.039611","0.036688","0.038434"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_0_0_1_bimander.cnf","15890172","300.0","1.67622","39.4625","47.3281","4.5484","21.0487","77.429","300.0","19.0715","20.3474","300.0","19.7734","51.9621","300.0","21.1335","10.7768","301.0","7.22888","23.9383","9.02716","300.0","46.862","300.0","300.0","300.0","300.0","7.51536","2.89933","300.0","22.0687","28.2501","41.6769","4.01071","300.0","4.06667","300.0","32.0945","13.0867","300.0","27.1994","17.3786","300.0","5.08643","8.30341","34.0881","300.0","22.8754","0.324256","300.0","9.33428","7.90149","2.21491","0.847176","2.03047","0.995636","16.0434","300.0","0.986901","7.67862","35.2035","7.31239","5.06561","100.057","36.2381","300.0","18.3935","5.63635","300.0","300.0","39.1329","3.07722","300.0","3.0524","300.0","19.6901","1.27753","10.1012","1.53525","13.5747","300.0","17.9226","18.368","23.6168","23.4108","300.0","1.50744","46.7365","49.9582","2.42699","2.1736","31.7983","1.59503","8.31939","300.0","300.0","19.9611","300.0","6.79001","14.1541","0.882207"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_0_0_1_2product.cnf","11448730","300.0","300.0","300.0","300.0","123.59","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","47.6026","300.0","300.0","300.0","172.683","300.0","187.109","220.203","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","143.988","300.0","300.0","300.0","300.0","93.2332","300.0","201.353","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","184.464"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_0_1_1_1_2product.cnf","6299394","0.060245","0.19717","0.061714","0.06416","0.063824","0.059474","0.062317","0.058371","0.15826","0.069389","0.06579","0.149456","0.155119","0.057786","0.058691","0.190678","0.060271","0.173543","0.065737","0.147623","0.059346","0.173914","0.182078","0.060616","0.061925","0.172323","0.06865","0.180114","0.147171","0.166771","0.059257","0.192472","0.182888","0.05874","0.069801","0.06108","0.066145","0.184294","0.167837","0.167926","0.059008","0.165419","0.068656","0.157591","0.167824","0.058105","0.178721","0.061963","0.144838","0.059893","0.062663","0.195697","0.190929","0.064968","0.068855","0.18721","0.170067","0.060759","0.178057","0.170868","0.179263","0.148319","0.061491","0.062224","0.178625","0.174378","0.073102","0.058982","0.147554","0.060834","0.174863","0.060567","0.191077","0.05898","0.068846","0.151726","0.149964","0.064715","0.152101","0.169329","0.05846","0.059471","0.058672","0.189454","0.169603","0.064494","0.064765","0.145812","0.174363","0.17277","0.069868","0.05992","0.070015","0.146581","0.060608","0.153162","0.182484","0.071074","0.060268","0.062683"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_0_0_0_bdd.cnf","9500119","300.0","300.0","300.0","300.0","11.8081","300.0","300.0","300.0","113.047","221.583","300.0","300.0","300.0","300.0","300.0","238.849","300.0","215.357","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","25.6294","67.1304","300.0","300.0","300.0","300.0","88.6908","300.0","74.6088","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","11.9712","300.0","300.0","28.3164","13.6468","77.826","22.2233","10.742","300.0","300.0","113.071","157.403","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","12.4728","300.0","32.0915","300.0","300.0","8.19414","300.0","16.5943","300.0","300.0","300.0","300.0","300.0","300.0","300.0","38.4029","300.0","300.0","111.092","41.7047","300.0","19.9335","300.0","300.0","300.0","205.098","300.0","290.233","300.0","15.3907"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_0_0_0_commander.cnf","2767685","300.0","300.0","300.0","300.0","71.5558","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","136.325","300.0","190.242","300.0","179.83","300.0","300.0","300.0","97.0363","300.0","300.0","300.0","300.0","300.0","300.0","45.706","300.0","300.0","121.951","89.0894","300.0","300.0","300.0","300.0","300.0","150.316","300.0","300.0","300.0","189.9","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","115.504","300.0","294.134","300.0","300.0","28.422","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","211.479","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","92.4354"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_0_1_1_pairwise.cnf","6375816","0.100863","0.629086","0.102037","0.106149","0.107613","0.097852","0.102183","0.100073","0.605009","0.117005","0.112225","0.563428","0.572624","0.098631","0.102861","0.648905","0.100322","0.597623","0.115735","0.550612","0.100998","0.595777","0.59756","0.099339","0.102059","0.601929","0.116537","0.597374","0.551962","0.570817","0.102616","0.62279","0.598609","0.102701","0.118078","0.099181","0.107618","0.638126","0.580892","0.583766","0.100766","0.572192","0.112992","0.598577","0.577406","0.099099","0.606422","0.105254","0.557801","0.102649","0.10221","0.62961","0.61415","0.107976","0.112017","0.61534","0.597917","0.1087","0.60546","0.584997","0.608559","0.570271","0.108327","0.107619","0.591714","0.600092","0.116945","0.101236","0.565583","0.103102","0.591715","0.098696","0.622359","0.101844","0.111111","0.574893","0.560234","0.10486","0.571336","0.593993","0.100121","0.101421","0.098432","0.611149","0.576724","0.106416","0.109074","0.543017","0.592276","0.57425","0.115392","0.100821","0.114899","0.557489","0.099517","0.565015","0.612878","0.114531","0.099949","0.106405"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_0_1_1_1_bimander.cnf","10277726","0.112964","0.406227","0.114394","0.119469","0.120288","0.111753","0.112513","0.111996","0.359244","0.132717","0.125105","0.318064","0.333472","0.109437","0.111938","0.426363","0.112385","0.363132","0.124485","0.316196","0.114482","0.367398","0.378401","0.113581","0.114858","0.380334","0.135002","0.375139","0.311223","0.35071","0.115101","0.389788","0.387968","0.113839","0.133426","0.114952","0.12242","0.378366","0.348165","0.358006","0.112698","0.35164","0.130387","0.357082","0.356705","0.111187","0.379036","0.119006","0.317314","0.112982","0.114019","0.410231","0.39702","0.121852","0.131268","0.370312","0.359837","0.119003","0.377699","0.368529","0.38012","0.319692","0.121306","0.122681","0.372151","0.367516","0.136954","0.112046","0.317134","0.116524","0.365565","0.111791","0.389457","0.113864","0.128346","0.326565","0.31838","0.119673","0.33825","0.361994","0.110907","0.113117","0.112055","0.392178","0.353275","0.121117","0.120662","0.310076","0.362545","0.35364","0.133519","0.110853","0.130945","0.316938","0.113184","0.3232","0.382859","0.132679","0.110496","0.121641"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_1_0_0_commander.cnf","14691613","290.834","0.238408","0.636581","2.15832","0.441354","0.639938","0.761979","20.404","0.438556","3.83184","270.997","0.179375","2.04055","18.049","1.02533","0.569742","0.287906","0.251423","2.3535","0.893807","213.554","0.367916","102.347","56.985","81.6232","300.0","0.42591","0.245767","139.781","0.457523","0.569741","1.27327","0.262407","300.0","0.30505","300.0","0.975821","2.15596","300.0","0.335013","0.26102","300.0","0.425312","0.199285","0.924201","65.7761","0.412937","0.057865","300.0","0.339491","0.620646","1.00692","0.136774","0.158487","0.19639","0.471719","48.4524","0.116587","0.202413","0.73576","0.541276","0.393884","0.462358","1.31602","48.1941","0.374015","0.205372","300.0","141.946","0.510468","0.374915","38.5578","0.269052","58.5625","0.603584","0.144674","0.910584","0.089933","0.575394","300.0","0.443435","0.533715","0.637781","1.23367","88.893","0.100795","1.31323","0.492159","0.274341","0.194886","0.24724","0.235689","1.07502","300.0","7.39113","0.587402","2.81157","0.35291","1.12356","0.163494"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_1_0_0_commander.cnf","2409283","300.0","300.0","300.0","300.0","55.8507","300.0","300.0","300.0","226.632","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","108.399","300.0","143.046","300.0","155.459","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.1095","300.0","300.0","116.165","122.505","300.0","255.169","300.0","300.0","300.0","38.5815","300.0","300.0","300.0","38.1624","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","49.177","300.0","213.587","300.0","300.0","17.6029","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","250.956","300.0","300.0","300.0","78.3048","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_0_commander.cnf","15238162","300.0","0.372353","7.17906","19.6648","0.957572","10.1327","8.42698","75.5857","2.9492","5.03123","300.0","3.57245","16.4387","300.0","5.03026","2.44733","3.11548","1.60549","14.3414","2.35737","300.0","2.89186","300.0","300.0","300.0","300.0","1.22586","0.508188","300.0","5.00567","7.19611","7.01793","0.721179","300.0","0.441132","300.0","5.84367","3.99995","300.0","6.25031","3.74937","300.0","1.93089","1.74793","6.89333","300.0","3.69936","0.147882","300.0","2.52749","1.35113","0.454433","0.343758","0.36492","0.577382","4.3026","300.0","0.399954","1.17781","8.60531","1.54292","0.502731","8.22632","7.79493","284.317","2.29101","2.30966","300.0","300.0","5.36565","0.91908","300.0","0.511222","300.0","3.01232","0.459028","4.20901","0.473624","3.29036","300.0","5.74309","4.53053","7.55729","6.44896","300.0","0.873309","23.5737","8.30158","0.399318","0.667065","4.47516","0.541479","10.2309","300.0","300.0","4.63177","26.0252","1.11889","7.41655","0.39485"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_1_0_1_1_nested.cnf","6791983","0.073154","0.261637","0.075392","0.079782","0.084267","0.076819","0.073033","0.073401","0.209629","0.086831","0.076233","0.20001","0.21151","0.072218","0.075052","0.25497","0.077382","0.237695","0.080928","0.202529","0.07409","0.239596","0.250744","0.074318","0.075257","0.247963","0.085147","0.249796","0.202869","0.220409","0.075007","0.260118","0.250987","0.075819","0.088608","0.073367","0.079198","0.245278","0.222509","0.219302","0.074662","0.228224","0.088398","0.224137","0.228387","0.074357","0.243913","0.077309","0.195687","0.078394","0.072713","0.263659","0.253083","0.080313","0.086487","0.247431","0.229984","0.075529","0.244523","0.239079","0.243939","0.203983","0.079884","0.07923","0.237557","0.236383","0.086857","0.075417","0.196082","0.073307","0.234812","0.074208","0.252281","0.072909","0.083663","0.207961","0.206048","0.076433","0.215559","0.228868","0.0722","0.073313","0.074095","0.246145","0.222594","0.07797","0.079991","0.193695","0.226339","0.230619","0.086247","0.074771","0.08656","0.201881","0.075821","0.203651","0.269997","0.085047","0.072423","0.078437"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_0_0_1_bdd.cnf","12235169","300.0","52.0502","300.0","300.0","12.4873","283.078","300.0","300.0","40.4569","104.669","300.0","300.0","300.0","300.0","300.0","185.067","300.0","165.532","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","20.2467","13.3045","300.0","300.0","300.0","300.0","64.2371","300.0","68.4764","300.0","300.0","300.0","300.0","300.0","300.0","300.0","96.421","300.0","300.0","300.0","300.0","3.54254","300.0","300.0","25.1422","9.74582","40.2943","15.3746","8.81181","291.706","300.0","32.0557","175.535","300.0","298.964","55.8248","300.0","300.0","300.0","300.0","300.0","300.0","300.0","259.873","17.6923","300.0","30.1155","300.0","300.0","5.53136","141.059","7.56274","227.762","300.0","300.0","183.107","300.0","300.0","300.0","21.4995","300.0","300.0","44.6125","21.5374","300.0","44.6693","300.0","300.0","300.0","128.386","300.0","105.447","300.0","9.89705"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_1_1_0_0_bdd.cnf","880679","300.0","117.23","276.644","300.0","4.82314","236.295","300.0","300.0","16.6006","48.6793","300.0","9.65452","300.0","300.0","116.788","17.9657","6.4274","29.4304","289.475","300.0","300.0","21.1054","300.0","300.0","300.0","300.0","11.0476","12.8663","300.0","251.043","206.687","166.904","8.9993","300.0","18.3038","300.0","108.68","160.918","300.0","98.046","8.49483","300.0","94.2597","45.5262","124.166","300.0","181.961","2.01252","300.0","9.50602","13.5014","6.05958","3.97161","10.1527","8.61867","106.81","300.0","3.96592","25.4343","300.0","222.624","5.55582","24.1989","300.0","300.0","97.4851","178.123","300.0","300.0","200.431","8.11892","300.0","17.3034","300.0","300.0","3.60711","52.8708","5.59717","116.136","300.0","300.0","169.692","203.329","300.0","300.0","6.33085","102.623","170.935","35.1496","5.29202","99.448","6.25363","300.0","300.0","300.0","26.1046","76.7792","90.8645","247.248","11.2941"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_0_0_0_0_2product.cnf","2776143","300.0","78.9437","300.0","300.0","13.0525","300.0","300.0","300.0","98.5664","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","205.927","300.0","168.627","300.0","300.0","300.0","300.0","300.0","300.0","43.0746","51.6474","300.0","300.0","300.0","300.0","83.2726","300.0","43.8781","300.0","176.376","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","6.55612","300.0","300.0","23.7236","11.3621","21.7708","27.995","8.52877","300.0","300.0","30.8899","236.118","300.0","250.155","28.6397","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","20.6216","300.0","64.0215","300.0","300.0","4.23641","249.393","41.1192","233.949","300.0","300.0","300.0","300.0","300.0","300.0","18.241","300.0","300.0","157.591","27.013","300.0","300.0","300.0","300.0","300.0","140.939","300.0","300.0","300.0","20.9629"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_0_0_pairwise.cnf","11559666","300.0","300.0","237.573","300.0","28.6488","207.782","300.0","300.0","300.0","100.418","300.0","300.0","300.0","300.0","291.69","253.315","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","293.668","300.0","300.0","300.0","108.186","300.0","288.448","300.0","300.0","198.078","168.34","300.0","300.0","300.0","240.545","300.0","300.0","300.0","300.0","300.0","300.0","300.0","42.0517","37.6378","270.009","183.816","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","177.017","62.0449","300.0","300.0","300.0","300.0","131.993","300.0","300.0","300.0","300.0","160.147","185.09","285.426","300.0","300.0","300.0","300.0","255.293","300.0","300.0","300.0","57.0066","300.0","300.0","300.0","143.237","300.0","269.485","284.012","145.048"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_0_0_1_nested.cnf","2670955","300.0","19.7029","6.22979","18.6014","129.877","14.7343","6.38736","300.0","300.0","300.0","300.0","1.07363","25.873","169.67","14.9538","300.0","300.0","300.0","67.7194","221.052","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","6.85227","18.1542","11.6849","5.67492","300.0","62.4791","300.0","15.2943","20.667","300.0","10.9744","300.0","300.0","42.4677","300.0","10.0872","300.0","300.0","3.58343","300.0","300.0","188.282","300.0","73.9881","300.0","171.047","9.0128","300.0","0.690932","206.232","9.96418","53.864","5.85347","300.0","12.9535","40.4209","300.0","300.0","300.0","300.0","10.0168","74.2755","300.0","4.48658","300.0","46.4005","3.76799","6.88903","222.828","19.7633","300.0","6.07782","9.47602","15.7216","8.07258","300.0","300.0","300.0","14.5941","93.9541","42.601","150.748","300.0","18.5226","300.0","300.0","10.3171","300.0","56.7085","16.9267","137.848"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_37_0_0_1_1_pairwise.cnf","251796","0.074614","0.435641","0.075746","0.081281","0.080722","0.075065","0.07482","0.073771","0.385763","0.083965","0.079337","0.394501","0.394661","0.076344","0.075128","0.433017","0.076313","0.401139","0.08103","0.375382","0.074692","0.41356","0.415989","0.075963","0.075143","0.411352","0.084189","0.40774","0.375555","0.389662","0.076363","0.424406","0.426944","0.076078","0.086058","0.073416","0.082897","0.417276","0.402209","0.42081","0.07745","0.405844","0.085763","0.398106","0.395828","0.073119","0.420942","0.078916","0.37572","0.07584","0.077055","0.417056","0.412674","0.07887","0.086299","0.410125","0.402224","0.078721","0.412692","0.398252","0.406556","0.389809","0.081977","0.079685","0.425478","0.416969","0.08715","0.077104","0.385304","0.078303","0.409965","0.075011","0.43007","0.07575","0.085424","0.406398","0.385398","0.079811","0.397094","0.410314","0.07444","0.074713","0.07366","0.416217","0.395847","0.078552","0.081004","0.38638","0.398136","0.408976","0.087509","0.077475","0.086746","0.389504","0.0755","0.386293","0.414943","0.085057","0.075743","0.083656"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_0_0_1_1_pairwise.cnf","5431597","0.070768","0.395883","0.070441","0.073637","0.075704","0.072817","0.070812","0.067979","0.350606","0.081576","0.073769","0.358671","0.352786","0.069596","0.069106","0.388966","0.072043","0.362649","0.075074","0.34176","0.0702","0.372343","0.388811","0.070608","0.071002","0.373433","0.077336","0.372543","0.340939","0.358198","0.070581","0.384662","0.388272","0.071243","0.079933","0.068757","0.07438","0.376023","0.36419","0.380424","0.072553","0.368927","0.077572","0.36101","0.363782","0.067995","0.397621","0.073441","0.351492","0.070451","0.070724","0.382993","0.379189","0.074841","0.077607","0.39125","0.363731","0.073009","0.379814","0.363871","0.362261","0.357172","0.073979","0.074452","0.369056","0.374629","0.083025","0.071692","0.354513","0.070026","0.373678","0.071148","0.387157","0.071289","0.079946","0.362431","0.349336","0.074809","0.36061","0.367392","0.069829","0.068731","0.069524","0.384534","0.362884","0.07282","0.077288","0.348026","0.365656","0.361411","0.081379","0.072241","0.079923","0.34668","0.069618","0.351566","0.378859","0.079125","0.06995","0.077525"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_1_1_commander.cnf","6705448","0.043004","0.140336","0.041405","0.044325","0.044712","0.041837","0.043418","0.04109","0.110649","0.048694","0.045331","0.1131","0.11215","0.042334","0.04118","0.142359","0.041384","0.128801","0.043787","0.103047","0.042113","0.126973","0.134482","0.040757","0.04074","0.126842","0.04689","0.130711","0.105662","0.118332","0.041571","0.135355","0.134862","0.041759","0.047593","0.040478","0.044851","0.130234","0.119524","0.121848","0.041858","0.123676","0.048231","0.110042","0.120127","0.040829","0.133747","0.045141","0.10989","0.041504","0.041827","0.135363","0.131192","0.043198","0.046849","0.137918","0.120666","0.042661","0.131315","0.12424","0.12408","0.109477","0.044366","0.044154","0.125614","0.127327","0.047953","0.040897","0.109541","0.043234","0.127368","0.044767","0.137438","0.042822","0.048612","0.117138","0.108011","0.044333","0.114271","0.12534","0.04103","0.04273","0.04097","0.135144","0.12243","0.04359","0.045067","0.108325","0.122683","0.11976","0.046954","0.041867","0.049039","0.106695","0.041361","0.109465","0.134253","0.047615","0.040755","0.045973"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_1_1_0_0_commander.cnf","11459951","300.0","300.0","300.0","300.0","64.4802","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","186.768","300.0","300.0","300.0","300.0","300.0","137.525","300.0","268.194","300.0","256.877","300.0","300.0","300.0","66.3787","300.0","300.0","300.0","300.0","300.0","300.0","37.4515","300.0","300.0","72.456","76.5854","300.0","173.296","300.0","300.0","300.0","92.6557","300.0","300.0","300.0","62.9078","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","77.6382","300.0","300.0","300.0","300.0","39.4402","300.0","94.8602","300.0","300.0","300.0","300.0","300.0","300.0","300.0","219.178","300.0","300.0","300.0","143.386","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","95.1"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_1_0_0_bdd.cnf","13680667","300.0","300.0","300.0","300.0","104.804","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","134.98","300.0","294.591","300.0","247.037","300.0","300.0","300.0","199.984","300.0","300.0","300.0","300.0","300.0","300.0","31.0894","300.0","300.0","300.0","81.3691","255.096","268.427","283.34","300.0","300.0","99.2172","300.0","300.0","300.0","284.941","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","103.748","300.0","300.0","300.0","300.0","52.3286","300.0","174.01","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","104.712","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_1_0_0_pairwise.cnf","8809940","300.0","300.0","191.063","300.0","8.02323","174.881","300.0","300.0","54.0951","138.046","300.0","300.0","300.0","300.0","268.791","247.436","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","75.532","300.0","300.0","166.314","286.538","300.0","300.0","58.3873","300.0","261.896","300.0","300.0","178.187","300.0","300.0","300.0","300.0","261.131","300.0","300.0","15.4676","300.0","300.0","163.87","191.191","17.4414","12.7965","38.018","117.878","300.0","115.063","221.187","300.0","138.215","300.0","300.0","300.0","300.0","43.6038","300.0","300.0","300.0","226.932","25.1739","300.0","67.5222","300.0","300.0","4.17909","206.917","300.0","131.28","300.0","300.0","99.1245","203.162","188.336","300.0","218.485","300.0","184.209","294.468","289.44","300.0","19.6042","300.0","300.0","300.0","135.337","300.0","253.593","206.759","156.962"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_0_0_0_0_2product.cnf","3403427","300.0","22.9952","300.0","300.0","7.68946","300.0","300.0","300.0","23.9885","76.0683","300.0","248.749","300.0","300.0","300.0","90.143","223.188","79.9034","237.621","97.4823","300.0","300.0","300.0","300.0","300.0","300.0","21.9353","23.2202","300.0","300.0","300.0","300.0","40.4713","300.0","31.2582","300.0","116.544","208.203","300.0","300.0","300.0","300.0","118.912","216.342","300.0","300.0","300.0","2.31249","300.0","193.803","50.8216","9.78766","21.6405","11.782","4.63469","300.0","300.0","19.0866","54.9599","300.0","126.157","23.6895","300.0","300.0","300.0","130.652","124.664","300.0","300.0","300.0","16.7039","300.0","23.2632","300.0","300.0","2.88737","81.077","9.58323","62.4283","300.0","300.0","300.0","300.0","300.0","300.0","10.5867","178.846","300.0","34.2059","13.979","300.0","40.5188","300.0","300.0","300.0","55.0148","300.0","106.723","300.0","5.52643"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_1_0_0_2product.cnf","8025336","300.0","67.1323","0.749923","2.81385","1.14314","0.718119","0.689781","102.219","18.3557","5.21056","300.0","13.2134","1.24605","300.0","0.746246","42.9699","7.23956","37.9188","7.88663","14.0714","300.0","10.4213","300.0","300.0","300.0","300.0","25.4701","4.12881","300.0","0.702523","0.721891","0.823926","17.0282","300.0","1.79477","300.0","0.758038","1.37275","300.0","0.752059","11.7684","300.0","300.0","0.743057","0.731522","300.0","300.0","0.246105","300.0","19.067","2.01768","11.3889","0.730013","1.36246","7.02735","0.778951","300.0","1.18496","2.91721","2.19721","23.8456","1.79948","25.2098","2.49032","215.562","1.05705","300.0","300.0","300.0","0.807333","2.67966","300.0","2.62627","300.0","25.7031","0.380348","1.80643","300.0","5.70076","300.0","0.714108","0.71452","0.743843","1.37652","162.085","8.05485","56.0353","0.72161","6.55871","17.1929","12.3014","0.74778","1.19389","300.0","0.734237","0.767137","300.0","4.68463","0.738784","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_0_0_0_nested.cnf","2338732","300.0","300.0","300.0","300.0","78.3753","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","215.154","300.0","300.0","300.0","165.376","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","42.2736","300.0","300.0","119.535","104.74","300.0","300.0","300.0","300.0","300.0","111.968","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","107.874","300.0","290.935","300.0","300.0","30.0322","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","254.45","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_0_1_1_2product.cnf","2765743","0.145931","0.460349","0.138674","0.148707","0.148947","0.137298","0.140271","0.135582","0.364977","0.164284","0.145455","0.354065","0.370594","0.133242","0.136686","0.448633","0.139246","0.412433","0.14827","0.350677","0.137466","0.408935","0.427486","0.134304","0.139219","0.428722","0.156958","0.417895","0.342704","0.399675","0.140665","0.453539","0.430422","0.138652","0.162126","0.136005","0.146607","0.428793","0.393083","0.402887","0.13586","0.407572","0.160347","0.372291","0.395798","0.13559","0.428354","0.14438","0.349602","0.138777","0.140857","0.459094","0.453153","0.146435","0.160574","0.417455","0.408231","0.144035","0.419431","0.408234","0.425591","0.350624","0.148495","0.14863","0.425803","0.432842","0.159032","0.138433","0.349924","0.136704","0.40919","0.138508","0.457255","0.137738","0.160148","0.357973","0.349631","0.145271","0.371475","0.403732","0.13542","0.136235","0.137632","0.44126","0.399809","0.146556","0.148071","0.343958","0.408642","0.40866","0.162314","0.138625","0.16423","0.350499","0.135462","0.363749","0.435799","0.16046","0.136546","0.146455"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_1_0_0_nested.cnf","764538","300.0","1.31929","6.96865","18.6109","1.3436","9.04424","8.2776","300.0","1.24308","10.3613","300.0","0.579051","12.2047","300.0","4.818","2.55731","2.88571","1.19463","22.8617","3.83073","300.0","0.771422","300.0","300.0","300.0","300.0","4.26754","0.687678","300.0","6.49364","8.49842","8.50092","0.730291","300.0","0.935635","300.0","14.2577","11.9638","300.0","5.53863","1.17339","300.0","1.52978","1.90762","8.63698","300.0","3.05429","0.162795","300.0","0.648791","2.05433","2.44139","0.825161","0.538912","0.605754","5.54116","300.0","0.203068","1.25208","4.76109","1.77544","0.563147","3.49206","7.86748","300.0","2.19604","2.63634","300.0","300.0","6.73506","1.62926","300.0","0.887918","300.0","3.48427","0.381671","3.84448","0.760305","3.49869","300.0","4.39852","8.00158","6.42161","3.96901","300.0","0.401218","10.5875","16.8238","0.45189","0.491959","1.82389","1.97691","7.66644","300.0","300.0","8.37103","33.3817","1.43184","6.98126","0.63493"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_0_1_1_1_bdd.cnf","9429783","0.096431","0.364403","0.096677","0.105381","0.106239","0.095583","0.09818","0.095609","0.260097","0.11418","0.102151","0.252487","0.265348","0.092616","0.095806","0.349792","0.096674","0.331246","0.104533","0.251232","0.096573","0.327892","0.353376","0.094626","0.097817","0.331531","0.114484","0.338869","0.27326","0.320731","0.09702","0.350228","0.349061","0.096431","0.113569","0.095444","0.105863","0.333151","0.299721","0.312732","0.095162","0.350933","0.113331","0.258869","0.320076","0.094424","0.339194","0.09961","0.238721","0.097513","0.098243","0.365992","0.356422","0.103761","0.112693","0.328669","0.324048","0.100194","0.331271","0.325591","0.338066","0.247467","0.104281","0.104214","0.327964","0.323111","0.112332","0.096895","0.253682","0.095801","0.324634","0.095588","0.361481","0.097385","0.112828","0.250066","0.256768","0.101558","0.259264","0.323387","0.094419","0.096245","0.096877","0.340903","0.313763","0.103403","0.106268","0.238953","0.325097","0.308041","0.114362","0.097378","0.11416","0.240152","0.095729","0.24859","0.348789","0.110824","0.095466","0.104071"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_1_1_2product.cnf","5678680","0.039926","0.126832","0.040155","0.043546","0.043209","0.039281","0.040244","0.040375","0.102479","0.046395","0.04242","0.098871","0.098559","0.038525","0.04026","0.132731","0.040372","0.112835","0.043107","0.097632","0.040576","0.113223","0.120881","0.039742","0.039418","0.115201","0.047468","0.118211","0.095445","0.11126","0.040992","0.124499","0.122047","0.040704","0.047036","0.040048","0.043742","0.11728","0.109823","0.110363","0.040311","0.110464","0.046644","0.102498","0.110709","0.040531","0.124108","0.042924","0.09548","0.04081","0.041675","0.127464","0.123278","0.043211","0.04651","0.120681","0.112648","0.041286","0.115749","0.114364","0.125223","0.098231","0.045185","0.04345","0.115604","0.111558","0.046816","0.039216","0.097814","0.040133","0.111935","0.039123","0.125608","0.039962","0.046116","0.100575","0.100971","0.042457","0.103633","0.112373","0.040075","0.040315","0.040245","0.130182","0.110346","0.041887","0.043101","0.096488","0.111515","0.108281","0.047387","0.039986","0.046791","0.09432","0.039637","0.099872","0.125263","0.045249","0.041545","0.044396"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_40_0_0_1_1_nested.cnf","9700952","0.073648","0.277984","0.073831","0.078601","0.082613","0.07356","0.073841","0.07292","0.21209","0.088021","0.077015","0.205699","0.198774","0.070428","0.074294","0.252114","0.074108","0.237318","0.080709","0.20192","0.071912","0.235886","0.249504","0.072452","0.074927","0.244131","0.088693","0.24361","0.199766","0.232277","0.075188","0.255783","0.24533","0.073386","0.085884","0.075547","0.08018","0.241988","0.227136","0.228695","0.072127","0.228581","0.085832","0.206696","0.22843","0.071992","0.246193","0.077125","0.199066","0.07558","0.07516","0.260797","0.256119","0.078043","0.085544","0.253843","0.224468","0.075697","0.240855","0.235921","0.238798","0.201878","0.079679","0.080147","0.234329","0.23332","0.086313","0.073232","0.202491","0.074338","0.233232","0.073314","0.25904","0.072982","0.083969","0.20662","0.207859","0.078393","0.212861","0.230083","0.072945","0.074631","0.073092","0.244466","0.225882","0.078484","0.079867","0.196213","0.228604","0.227253","0.085494","0.073063","0.089317","0.196087","0.072775","0.203927","0.273307","0.084682","0.073769","0.07937"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_1_0_0_0_2product.cnf","7949400","300.0","41.7604","81.654","300.0","6.40544","162.781","300.0","300.0","25.3975","36.3756","300.0","27.3349","300.0","300.0","115.612","43.2317","8.41376","36.7618","117.869","14.4763","300.0","4.97614","300.0","300.0","300.0","300.0","9.72941","30.3905","300.0","300.0","229.417","154.495","10.0073","300.0","6.05197","300.0","97.9925","164.582","300.0","148.793","10.1195","300.0","258.176","29.4084","93.9335","300.0","208.938","3.05421","300.0","13.5853","5.25305","6.93886","18.8473","13.8703","10.506","68.5189","300.0","5.61501","21.389","300.0","205.75","10.971","23.8708","300.0","300.0","44.1779","56.9694","300.0","300.0","135.768","14.3298","300.0","46.4201","300.0","300.0","4.07915","44.5779","300.0","98.3872","300.0","300.0","81.9717","133.177","300.0","300.0","6.99298","103.946","72.5769","84.8034","6.22513","133.991","5.36699","300.0","300.0","300.0","27.1077","7.76671","180.159","144.196","79.1876"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_0_pairwise.cnf","16169090","300.0","0.684681","7.93981","23.8088","0.79839","8.96842","6.1684","300.0","1.14706","3.061","282.031","5.45054","21.4274","300.0","6.42196","3.6894","5.97749","1.37415","10.7566","3.8835","300.0","3.07955","300.0","300.0","300.0","300.0","0.524494","0.656635","300.0","7.00394","7.48716","7.16369","0.93831","300.0","0.988735","300.0","7.25921","7.24363","300.0","4.93514","7.04738","300.0","1.8832","1.33344","5.22467","300.0","9.19347","0.243414","300.0","4.03031","2.00848","0.998738","0.73924","0.759451","0.323087","3.64164","300.0","0.75428","1.86635","4.92174","3.47589","0.96389","21.6622","5.13781","185.384","2.31356","3.51038","300.0","300.0","5.19007","0.769219","300.0","1.67018","300.0","11.2763","0.463573","5.07529","0.425236","6.66848","300.0","4.89457","6.0366","6.60566","5.77839","113.055","0.364683","7.54325","8.19734","0.453597","0.44053","4.10511","0.679485","13.5853","300.0","300.0","8.61196","86.6278","2.01782","6.2402","0.354057"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_0_1_1_commander.cnf","5419390","0.080085","0.289281","0.081605","0.085901","0.08618","0.084026","0.083062","0.079541","0.237778","0.094992","0.086021","0.226062","0.23459","0.079117","0.081791","0.278896","0.080121","0.269257","0.088154","0.224788","0.082483","0.261548","0.276288","0.081347","0.083887","0.274978","0.094035","0.265234","0.219381","0.251935","0.082717","0.285259","0.271834","0.082076","0.095177","0.081729","0.088829","0.271137","0.248252","0.2705","0.080455","0.259559","0.093136","0.230714","0.255006","0.079901","0.271888","0.085348","0.216648","0.080086","0.082799","0.288405","0.281727","0.08679","0.091805","0.26636","0.252202","0.085292","0.259991","0.264492","0.262727","0.221247","0.08833","0.086414","0.256775","0.261172","0.095659","0.082068","0.22279","0.080222","0.262307","0.080847","0.283384","0.081659","0.093128","0.226454","0.226394","0.086345","0.236047","0.256742","0.079656","0.082254","0.080271","0.273477","0.249077","0.086748","0.088605","0.221111","0.256363","0.247124","0.094356","0.080057","0.09434","0.220181","0.081641","0.230543","0.296612","0.093171","0.081301","0.085729"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_1_0_0_0_commander.cnf","8563541","300.0","300.0","300.0","300.0","3.80536","300.0","300.0","300.0","158.87","37.3564","300.0","18.1204","300.0","300.0","300.0","31.5064","23.5611","70.8495","300.0","40.6705","300.0","5.69849","300.0","300.0","300.0","300.0","9.1187","14.3806","300.0","300.0","300.0","300.0","11.4607","300.0","17.6407","300.0","91.096","300.0","300.0","300.0","30.0664","300.0","69.3465","22.3526","300.0","300.0","97.6119","1.6763","300.0","8.50396","1.24283","6.00342","9.42677","7.04979","7.04911","300.0","300.0","5.41963","35.7308","238.752","120.373","7.46325","49.4228","300.0","300.0","101.096","14.2039","300.0","300.0","300.0","11.5319","300.0","15.1437","300.0","183.679","5.02193","56.9542","2.6929","65.9558","300.0","300.0","230.534","300.0","230.927","300.0","5.74803","71.6539","300.0","53.696","7.43127","125.68","20.1614","300.0","300.0","300.0","32.6143","44.4408","68.6967","300.0","1.55385"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_29_0_0_0_0_bdd.cnf","9770741","300.0","300.0","300.0","300.0","54.2005","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","205.838","300.0","300.0","300.0","300.0","300.0","300.0","300.0","221.227","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","68.826","300.0","300.0","154.373","104.828","300.0","97.7609","90.8558","300.0","300.0","300.0","294.941","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","72.2701","300.0","300.0","300.0","300.0","241.627","300.0","101.657","300.0","300.0","300.0","300.0","300.0","300.0","300.0","202.608","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","72.2119"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_1_1_0_0_2product.cnf","13269415","300.0","0.311971","0.135668","0.841681","0.575078","0.135085","0.134591","11.5868","0.524741","5.85269","9.85052","0.553048","1.31032","300.0","0.135665","0.213113","0.456651","0.433731","3.66229","2.52859","300.0","0.323927","300.0","300.0","300.0","300.0","0.739819","0.319507","300.0","0.142085","0.135067","0.146376","0.879256","76.9416","0.696793","129.991","0.143952","0.84157","300.0","0.14578","0.315399","155.732","1.00519","0.141974","0.14321","300.0","1.52676","0.132358","300.0","0.288237","0.776273","1.04067","0.147507","0.244802","0.401814","0.151095","300.0","0.223053","0.419741","1.89036","0.924581","0.628761","0.159482","1.50949","300.0","0.931166","3.09092","300.0","300.0","0.132971","1.24263","300.0","2.49625","14.0622","4.21413","0.273052","0.864225","0.487545","1.80863","137.633","0.135204","0.133499","0.134038","0.578197","12.6479","0.169596","4.19714","0.143154","0.315861","0.240841","0.555419","0.135969","2.17294","300.0","0.135436","0.151851","4.78202","1.50426","0.133518","0.537244"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_0_0_1_bimander.cnf","8414894","0.460196","10.9032","0.626657","0.875533","0.617311","0.36688","0.685347","1.59546","0.566156","2.4004","5.97438","0.150976","1.80902","0.345351","0.441424","0.387013","0.309565","14.2006","2.88219","0.271308","2.17524","0.427886","0.131559","0.335539","0.268852","3.65378","0.458729","0.878048","0.153113","0.229424","0.321775","0.379977","1.74902","4.77023","0.402135","4.77946","0.483427","1.85722","300.0","0.506884","0.345736","3.50658","0.286739","0.457996","0.362116","0.247132","0.59733","28.0196","0.568512","0.510786","0.239709","0.499634","0.24713","2.36403","33.0526","0.21797","0.341662","0.164758","0.312984","0.605934","0.270041","0.83895","0.635635","0.512014","0.263709","0.370089","0.708866","4.57348","0.35166","0.301507","0.258138","0.126861","0.774418","1.11858","2.13717","0.669157","0.786992","0.61126","0.924344","4.69544","0.27133","0.413034","0.604567","0.484891","2.69635","3.69794","3.11206","0.375433","0.235608","0.800503","0.694778","0.227518","1.51324","300.0","0.394","0.403609","0.307116","0.221145","0.570294","0.424021"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_0_1_1_1_bimander.cnf","13376533","0.038005","0.136203","0.038376","0.04024","0.040909","0.038041","0.038928","0.039087","0.111744","0.044013","0.03976","0.10119","0.104204","0.03717","0.0396","0.13703","0.038866","0.116484","0.04043","0.102679","0.039597","0.117396","0.124857","0.038685","0.038824","0.116909","0.044142","0.120201","0.102837","0.109151","0.040166","0.126346","0.11974","0.039162","0.045395","0.037907","0.041072","0.120985","0.105427","0.111946","0.038134","0.115825","0.046375","0.105621","0.110845","0.03777","0.124766","0.042531","0.097487","0.038376","0.040734","0.129556","0.120669","0.041781","0.044022","0.123418","0.114558","0.039728","0.119717","0.116916","0.122896","0.103746","0.040953","0.040663","0.11355","0.115514","0.045624","0.038824","0.102416","0.040058","0.114902","0.038581","0.124582","0.039348","0.043268","0.102723","0.10144","0.040349","0.105951","0.113408","0.038898","0.040731","0.038607","0.13114","0.116576","0.041099","0.040838","0.098747","0.114997","0.113752","0.043905","0.040283","0.044504","0.098207","0.037935","0.10474","0.114935","0.042982","0.038068","0.03981"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_0_0_1_nested.cnf","14759659","300.0","0.195155","1.86996","1.84111","0.735579","1.16219","1.16844","21.2633","0.725389","3.38131","300.0","1.04603","2.06157","300.0","0.892723","0.727219","0.628682","0.49296","2.61312","0.882583","300.0","1.20444","300.0","300.0","300.0","300.0","0.366053","0.202472","69.6678","1.07953","0.846246","0.953243","0.31685","300.0","0.502507","300.0","0.793401","0.551249","300.0","1.05841","0.932943","300.0","0.441872","0.261506","1.1729","300.0","0.573676","0.052665","300.0","0.690135","0.504782","0.25454","0.172897","0.182554","0.212863","0.867716","300.0","0.149376","0.533203","1.36396","0.409773","0.179336","2.63957","1.79462","13.8112","0.768578","0.419572","300.0","300.0","0.724743","0.367666","300.0","0.294572","36.9715","1.23223","0.193581","1.08344","0.2084","1.10169","300.0","0.911786","1.13191","0.834745","2.09568","96.2144","0.168374","4.36851","0.815873","0.197791","0.244075","0.431129","0.272589","0.801512","300.0","1.35873","1.13439","7.28072","0.322879","0.608505","0.140347"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_0_1_1_bimander.cnf","1876120","0.050771","0.177856","0.049003","0.052258","0.054349","0.050713","0.049472","0.048616","0.132969","0.058129","0.051742","0.133488","0.137789","0.04807","0.050627","0.165409","0.049508","0.154104","0.05257","0.136171","0.050437","0.154468","0.162623","0.050852","0.050408","0.159067","0.056912","0.15876","0.134079","0.144908","0.049364","0.167065","0.165178","0.049864","0.057238","0.051156","0.052646","0.161558","0.145272","0.150059","0.049271","0.152801","0.059452","0.139193","0.147005","0.049101","0.166013","0.053118","0.129329","0.050284","0.052236","0.171044","0.160573","0.051933","0.056601","0.165294","0.15345","0.052526","0.159316","0.1552","0.15023","0.126667","0.05409","0.05449","0.146639","0.151697","0.056996","0.049199","0.133601","0.048853","0.153703","0.050258","0.166071","0.048694","0.057623","0.134677","0.130732","0.05129","0.139734","0.149496","0.048781","0.049107","0.04837","0.164565","0.148188","0.053614","0.053673","0.128853","0.149755","0.150239","0.057178","0.050272","0.057354","0.129006","0.048961","0.136119","0.155504","0.056565","0.05053","0.051336"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_1_0_0_nested.cnf","96197","300.0","300.0","300.0","300.0","36.9784","300.0","300.0","300.0","221.026","300.0","300.0","250.69","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","77.7218","300.0","300.0","300.0","300.0","300.0","63.6725","300.0","136.981","300.0","153.373","300.0","300.0","300.0","52.1228","300.0","300.0","300.0","300.0","300.0","300.0","17.1277","300.0","300.0","32.0161","62.1964","240.27","139.727","136.729","300.0","300.0","37.7377","300.0","300.0","300.0","54.0688","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","44.4386","300.0","158.28","300.0","300.0","15.0725","300.0","43.644","300.0","300.0","300.0","300.0","300.0","300.0","300.0","87.4171","300.0","300.0","300.0","52.6986","300.0","300.0","300.0","300.0","300.0","300.0","84.1839","300.0","300.0","21.6973"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_38_1_1_1_1_nested.cnf","8483311","0.06345","0.224387","0.066092","0.068974","0.072027","0.06493","0.065005","0.064716","0.176143","0.076611","0.067306","0.176227","0.185068","0.063032","0.06486","0.220417","0.065769","0.206166","0.071506","0.175459","0.062825","0.197549","0.218255","0.064415","0.066709","0.209464","0.074509","0.201572","0.172318","0.196786","0.063808","0.226539","0.21717","0.064288","0.076864","0.064422","0.069187","0.215095","0.195994","0.202523","0.064728","0.196744","0.0783","0.185357","0.193052","0.064513","0.211861","0.066947","0.177946","0.065928","0.065832","0.228009","0.214187","0.068078","0.074277","0.219013","0.200151","0.067412","0.210064","0.201585","0.205454","0.175401","0.069276","0.069325","0.202955","0.203928","0.074989","0.065664","0.173637","0.064274","0.199944","0.066059","0.224032","0.065553","0.0747","0.169937","0.175086","0.06769","0.185719","0.193606","0.065866","0.063778","0.063709","0.211855","0.199984","0.068737","0.069564","0.178938","0.189909","0.194587","0.076365","0.064225","0.076034","0.175449","0.064218","0.181375","0.205017","0.075933","0.064669","0.068254"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_0_1_1_pairwise.cnf","11380099","0.059927","0.318504","0.060581","0.06404","0.066449","0.058905","0.062515","0.06015","0.282609","0.069057","0.064068","0.286933","0.290392","0.057808","0.060528","0.333876","0.060224","0.304552","0.06441","0.2834","0.060453","0.293676","0.299927","0.061232","0.062764","0.306087","0.066285","0.297556","0.2779","0.286009","0.060951","0.317129","0.309106","0.059841","0.069205","0.058677","0.063371","0.306886","0.295396","0.301669","0.060124","0.295859","0.06944","0.290577","0.290447","0.060856","0.317687","0.063688","0.285472","0.058894","0.062714","0.318269","0.314728","0.063821","0.066254","0.31206","0.297118","0.061898","0.307487","0.301686","0.29961","0.283148","0.06614","0.06462","0.298842","0.301498","0.068895","0.061928","0.281091","0.061123","0.302593","0.058696","0.317267","0.058193","0.066931","0.276901","0.280849","0.062912","0.28731","0.300403","0.060588","0.059378","0.058981","0.307279","0.300008","0.062304","0.064697","0.288079","0.290204","0.293466","0.067637","0.06063","0.067283","0.279724","0.058927","0.290389","0.297133","0.067647","0.060347","0.062204"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_0_0_1_bimander.cnf","840916","300.0","0.98148","7.36372","11.1476","2.50252","4.45661","11.2846","237.086","8.53006","7.37768","201.662","4.88504","17.8065","300.0","8.1078","7.49782","5.16972","4.34117","14.285","4.861","300.0","6.6724","300.0","300.0","300.0","300.0","2.91409","0.702012","300.0","5.51279","9.89108","7.04808","1.81772","300.0","1.25873","300.0","8.98339","11.022","300.0","5.50118","8.07314","300.0","2.31429","2.43291","7.45428","300.0","7.42628","0.32232","300.0","2.38169","3.0006","1.25355","0.402455","1.07519","0.485504","6.67662","300.0","0.576337","2.92682","7.81709","4.2501","1.34406","34.531","7.10019","251.384","3.71812","1.66443","300.0","300.0","9.72202","1.35256","300.0","1.82472","300.0","9.06574","0.709217","4.35698","0.627943","7.65412","300.0","7.48413","5.47755","6.47871","9.24782","300.0","0.743519","17.6205","4.4937","0.769543","0.468039","7.16484","0.854564","4.12789","300.0","300.0","6.24064","300.0","3.6002","5.29175","0.612017"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_0_1_1_1_2product.cnf","12197472","0.138525","0.461275","0.139819","0.148002","0.15545","0.137235","0.14569","0.135778","0.359107","0.16356","0.143106","0.357824","0.367971","0.13622","0.136673","0.444196","0.138933","0.411173","0.15057","0.348015","0.137368","0.403624","0.426134","0.137348","0.139344","0.44737","0.159015","0.421887","0.338755","0.386462","0.138767","0.459868","0.434989","0.142223","0.161123","0.140321","0.155007","0.432312","0.389606","0.395707","0.136626","0.397056","0.161677","0.369776","0.393589","0.145121","0.424414","0.143662","0.348051","0.138903","0.139145","0.462127","0.44818","0.148307","0.160622","0.415554","0.402211","0.141695","0.423967","0.407574","0.414194","0.343118","0.152336","0.147451","0.421828","0.40659","0.162615","0.14052","0.343521","0.139585","0.410752","0.137173","0.45605","0.137054","0.157859","0.345002","0.344807","0.1455","0.36926","0.395834","0.141287","0.137766","0.137305","0.443733","0.396401","0.145412","0.152993","0.341186","0.401879","0.393039","0.161918","0.138484","0.162602","0.348525","0.137678","0.373449","0.428859","0.160168","0.135932","0.144153"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_0_0_0_0_2product.cnf","8445053","300.0","300.0","300.0","300.0","54.1154","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","108.143","241.973","300.0","300.0","300.0","300.0","300.0","300.0","161.274","300.0","300.0","300.0","300.0","300.0","160.541","300.0","300.0","300.0","300.0","300.0","300.0","81.6818","300.0","300.0","300.0","40.4035","300.0","184.464","65.5537","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","66.3096","300.0","300.0","300.0","300.0","151.833","300.0","75.0998","300.0","300.0","300.0","300.0","300.0","300.0","300.0","227.498","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","58.3051"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_0_1_1_1_commander.cnf","16367614","0.071806","0.247211","0.073684","0.075877","0.080638","0.069649","0.074939","0.070424","0.2033","0.083889","0.077895","0.193789","0.197069","0.068398","0.071002","0.240326","0.07253","0.226495","0.077512","0.19484","0.069437","0.219876","0.239802","0.071362","0.073159","0.254137","0.084733","0.236869","0.180983","0.216938","0.07695","0.243113","0.232613","0.071168","0.082302","0.070244","0.080508","0.23578","0.214594","0.217716","0.068902","0.223795","0.080987","0.204388","0.21683","0.069243","0.235022","0.075268","0.193031","0.070859","0.072704","0.250413","0.243473","0.07704","0.082275","0.245163","0.219814","0.072419","0.224428","0.223175","0.23362","0.190179","0.079139","0.075848","0.229479","0.220676","0.082722","0.070441","0.19393","0.072166","0.224234","0.070184","0.245634","0.069757","0.081831","0.191675","0.194792","0.075161","0.204646","0.217918","0.069348","0.068948","0.06914","0.238075","0.205693","0.0771","0.076875","0.187278","0.24142","0.217057","0.082996","0.071272","0.081324","0.187219","0.070423","0.20038","0.235375","0.081373","0.070976","0.075674"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_1_0_0_commander.cnf","9761470","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","273.69","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","274.094","300.0","300.0","300.0","300.0","157.541","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_0_1_0_0_commander.cnf","3894581","300.0","300.0","300.0","300.0","6.69221","300.0","300.0","300.0","161.618","180.236","300.0","176.189","300.0","300.0","300.0","106.818","300.0","300.0","300.0","67.1924","300.0","300.0","300.0","300.0","300.0","300.0","300.0","8.69293","300.0","300.0","300.0","300.0","37.9451","300.0","35.1529","300.0","207.572","300.0","300.0","300.0","288.97","300.0","300.0","257.796","300.0","300.0","300.0","2.10357","300.0","300.0","40.4258","42.488","3.05969","7.24711","26.8411","300.0","300.0","10.5963","31.3628","300.0","138.621","26.2988","300.0","300.0","300.0","231.35","300.0","300.0","300.0","300.0","14.5272","300.0","12.6688","300.0","300.0","2.97586","126.908","97.1181","81.0875","300.0","300.0","300.0","300.0","300.0","300.0","88.9189","300.0","300.0","35.7573","54.7813","166.14","19.1764","300.0","300.0","300.0","69.2262","300.0","57.536","300.0","12.0621"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_1_0_0_nested.cnf","15949492","300.0","300.0","300.0","300.0","99.9743","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","184.759","300.0","300.0","300.0","300.0","300.0","181.288","300.0","254.864","300.0","198.049","300.0","300.0","300.0","89.4602","300.0","300.0","300.0","300.0","300.0","300.0","38.3954","300.0","300.0","161.324","90.2788","300.0","300.0","300.0","300.0","300.0","110.792","300.0","300.0","300.0","83.5553","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","81.2629","300.0","300.0","300.0","300.0","39.508","300.0","123.352","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","129.221","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","118.206"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_1_1_1_1_commander.cnf","975337","0.044041","0.153619","0.045202","0.048004","0.048062","0.045285","0.044884","0.044607","0.127169","0.053342","0.047425","0.123636","0.12596","0.04794","0.043716","0.152444","0.045896","0.142826","0.050651","0.121158","0.046424","0.139948","0.149065","0.044386","0.04644","0.142962","0.051469","0.144507","0.12024","0.135672","0.046764","0.153438","0.139469","0.047424","0.052356","0.046133","0.048396","0.144748","0.138769","0.137328","0.045336","0.135765","0.053087","0.128842","0.145867","0.044732","0.148163","0.047996","0.120523","0.046824","0.047591","0.152874","0.15167","0.047279","0.052618","0.147181","0.133435","0.048692","0.138299","0.141423","0.14636","0.118186","0.04708","0.049649","0.1343","0.136304","0.05115","0.04825","0.123659","0.047014","0.141603","0.044845","0.150078","0.044744","0.05245","0.122992","0.120738","0.046704","0.12785","0.132846","0.045598","0.044393","0.044847","0.146599","0.133616","0.048419","0.047257","0.122748","0.136374","0.135485","0.053128","0.045698","0.051227","0.119712","0.045764","0.115232","0.145796","0.052939","0.045915","0.048959"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_48_1_0_0_0_pairwise.cnf","13533221","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","222.98","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","142.785"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_1_0_0_commander.cnf","5470156","300.0","300.0","300.0","300.0","24.305","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","154.626","300.0","300.0","300.0","300.0","203.028","300.0","90.7034","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","10.1424","300.0","300.0","66.8485","117.589","71.8041","21.1824","253.99","300.0","300.0","82.9275","300.0","300.0","287.849","84.5352","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.6272","300.0","59.5319","300.0","300.0","5.73195","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","71.0585","229.293","300.0","197.497","300.0","300.0","300.0","180.478","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_1_bimander.cnf","2131794","300.0","154.802","300.0","300.0","21.9018","300.0","300.0","300.0","56.2479","254.929","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","79.4386","32.9801","300.0","300.0","279.845","300.0","174.971","300.0","102.311","300.0","267.709","300.0","300.0","300.0","84.151","300.0","192.667","300.0","263.598","300.0","300.0","5.29537","300.0","300.0","105.16","34.4718","54.1178","26.9366","21.6289","189.803","300.0","110.371","300.0","300.0","174.561","58.4447","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","28.1317","300.0","83.5394","300.0","300.0","12.8354","191.525","36.6523","177.289","300.0","300.0","173.06","300.0","300.0","300.0","87.1176","300.0","300.0","93.4728","95.9376","300.0","30.5297","300.0","300.0","300.0","213.525","300.0","208.544","266.33","37.5191"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_1_0_1_pairwise.cnf","4622400","3.70191","10.0751","1.05451","1.45621","0.913213","1.15367","0.955349","2.80555","2.07602","3.4654","20.6291","0.323808","4.44852","1.49408","0.517366","1.17589","0.884176","111.387","3.84455","0.528954","7.33002","1.02893","1.17305","2.09032","1.46918","22.0473","2.28095","10.8585","2.74457","0.448315","1.52573","1.07239","3.61236","26.2028","0.631721","25.2889","0.891773","1.48495","300.0","0.656482","0.851531","23.1985","0.506842","1.16194","0.578764","1.29233","4.74538","9.5955","5.10477","1.55906","0.534051","1.21317","2.06569","10.953","72.0355","0.918241","3.6893","0.489435","0.756471","1.44865","0.798932","3.20774","1.74258","2.26929","0.67346","0.960289","3.83853","40.8796","2.17372","1.26751","0.672969","0.419388","1.31641","2.59113","8.79719","2.13057","1.22556","1.4061","3.275","27.0299","0.827538","0.905505","1.14246","1.1174","11.8969","22.9355","12.4985","0.907587","0.537381","4.24524","2.52522","0.852523","2.39045","300.0","1.07522","0.633196","0.782611","0.586753","1.03632","0.94676"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_0_1_0_1_bimander.cnf","9352663","1.9153","276.866","1.19873","1.32894","0.581283","0.586352","1.06086","2.49414","0.61412","2.93139","73.3858","0.46901","1.51076","0.608389","0.924813","0.708148","0.31079","29.9487","11.8345","0.265908","3.70352","0.356095","0.656076","0.733972","0.794165","7.59794","0.539112","1.08659","2.63097","0.678878","0.750355","1.33099","3.65155","14.7911","0.350137","19.8957","0.881991","1.58069","300.0","1.15427","0.330548","7.74832","0.308871","0.517977","1.46512","0.742525","1.04069","111.568","2.48792","0.476672","0.231103","0.474334","0.293871","3.44674","300.0","0.588033","0.793927","0.462604","0.307593","0.660778","0.236019","2.47999","0.593476","0.586609","0.780531","0.273761","1.10578","24.1155","0.983566","0.824814","0.197897","0.426837","0.935923","2.22779","2.24692","0.486242","1.30013","0.343569","1.07562","7.86556","1.02341","0.761181","0.954878","1.12585","7.34613","2.65786","3.38655","1.00315","0.205068","1.71257","0.796302","0.316418","1.3593","300.0","0.797152","0.810156","0.354908","0.219686","1.02348","0.341244"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_1_0_0_nested.cnf","7852801","300.0","186.813","26.4109","300.0","9.05575","22.1434","83.6565","300.0","26.2162","30.6269","300.0","53.1658","300.0","300.0","30.1462","10.9721","34.8868","20.1426","300.0","300.0","300.0","27.9799","300.0","300.0","300.0","300.0","14.4","26.1098","300.0","45.9881","26.5462","24.3741","22.0199","300.0","32.0777","300.0","25.46","255.227","300.0","24.5484","7.78539","300.0","300.0","51.8362","30.0242","300.0","300.0","5.54261","300.0","300.0","17.0466","17.1171","8.35899","11.9368","18.9921","24.9824","300.0","6.80254","19.7891","300.0","27.2335","21.9036","11.4949","300.0","300.0","21.3105","300.0","300.0","300.0","25.1646","20.7616","300.0","36.7459","300.0","300.0","10.8622","65.3992","300.0","300.0","300.0","23.5769","23.2209","24.4414","300.0","300.0","6.92803","300.0","34.8634","40.0058","11.2082","157.238","19.8778","300.0","300.0","23.38","26.468","29.2336","94.2308","23.0567","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_0_1_1_pairwise.cnf","15837065","0.03455","0.157274","0.033815","0.036763","0.03704","0.034375","0.034361","0.033222","0.149147","0.038616","0.037514","0.142893","0.142202","0.034653","0.033798","0.16364","0.03514","0.151338","0.037682","0.14165","0.03384","0.151298","0.157574","0.036117","0.034764","0.153834","0.038036","0.152493","0.138773","0.1433","0.035365","0.157136","0.153683","0.034673","0.039106","0.03563","0.038398","0.150536","0.14168","0.145697","0.032787","0.149302","0.039685","0.145019","0.149292","0.033903","0.16271","0.036303","0.142413","0.034401","0.034521","0.160142","0.156808","0.036469","0.039089","0.155912","0.151282","0.033851","0.152848","0.144271","0.15494","0.136801","0.036773","0.035788","0.148887","0.14757","0.039653","0.034093","0.135113","0.034008","0.150032","0.03633","0.155777","0.034354","0.039016","0.140903","0.14275","0.035766","0.143281","0.148503","0.033547","0.035676","0.033379","0.16334","0.147588","0.035786","0.038121","0.138195","0.145886","0.148591","0.038952","0.035385","0.038635","0.139042","0.033727","0.144575","0.155213","0.040428","0.035928","0.036716"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_1_0_0_nested.cnf","13092623","300.0","11.8521","19.1014","35.5603","2.62623","9.97065","20.6151","300.0","9.16753","24.4699","300.0","6.98954","64.7934","300.0","12.4868","21.204","23.2794","300.0","34.4651","8.03483","300.0","300.0","300.0","300.0","300.0","266.435","300.0","1.27541","300.0","13.3495","12.611","16.4415","4.92187","300.0","1.90072","300.0","12.643","14.6499","300.0","13.6369","14.28","300.0","63.9925","2.39792","11.4917","300.0","28.3145","0.318977","300.0","63.0917","9.46692","10.8003","0.786527","1.0734","4.41488","7.02642","300.0","0.957611","2.97218","25.9146","5.14931","3.72326","171.259","59.4471","246.133","8.76037","182.054","300.0","300.0","10.0604","3.71923","300.0","1.88751","300.0","26.1529","1.04979","8.83051","2.7896","7.13177","300.0","10.7589","9.32815","8.96873","16.4579","300.0","10.1621","300.0","16.7716","2.85255","5.4863","9.96652","0.860548","19.3421","300.0","300.0","10.8872","300.0","3.27712","18.9371","17.49"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_1_1_1_1_commander.cnf","2183158","0.04854","0.163634","0.048965","0.053702","0.052076","0.048862","0.050619","0.048153","0.14365","0.057592","0.051705","0.132211","0.136725","0.049841","0.050449","0.16148","0.051951","0.154409","0.056353","0.129938","0.0481","0.15441","0.161415","0.050472","0.050293","0.158691","0.056402","0.157784","0.127055","0.14347","0.048883","0.163855","0.160619","0.049528","0.057239","0.04853","0.052627","0.157208","0.146543","0.144497","0.048604","0.152106","0.056742","0.138096","0.145983","0.048173","0.167952","0.050271","0.132651","0.051024","0.049832","0.167947","0.163362","0.053773","0.055656","0.16345","0.152581","0.049795","0.156496","0.143752","0.1555","0.132049","0.052594","0.05431","0.147738","0.152302","0.058384","0.049292","0.131928","0.049168","0.150936","0.048159","0.163687","0.049726","0.056538","0.135038","0.13482","0.053112","0.136911","0.144015","0.048733","0.049494","0.048223","0.161962","0.156847","0.052299","0.052579","0.12718","0.147961","0.144713","0.057463","0.048884","0.057237","0.129982","0.048065","0.133932","0.159705","0.056112","0.04936","0.051654"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_0_0_0_1_commander.cnf","2088397","300.0","64.0355","300.0","300.0","21.4599","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","195.74","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","40.0224","300.0","300.0","300.0","300.0","63.7019","300.0","174.438","300.0","286.766","300.0","300.0","300.0","300.0","300.0","184.009","300.0","300.0","300.0","300.0","3.9913","300.0","300.0","300.0","14.6745","163.962","43.9426","220.041","300.0","300.0","39.9164","251.797","300.0","300.0","107.812","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","16.6342","300.0","38.4387","300.0","300.0","8.309","300.0","21.8717","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","47.2876","22.9494","300.0","93.9423","300.0","300.0","300.0","198.599","300.0","267.09","300.0","32.4848"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_1_1_0_0_commander.cnf","4061413","300.0","300.0","300.0","300.0","61.5098","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","266.942","300.0","289.083","300.0","254.128","300.0","300.0","300.0","130.121","300.0","300.0","300.0","300.0","300.0","300.0","29.515","300.0","300.0","166.845","106.58","300.0","300.0","300.0","300.0","300.0","94.7067","300.0","300.0","300.0","148.837","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","107.869","300.0","300.0","300.0","300.0","30.963","300.0","102.466","300.0","300.0","300.0","300.0","300.0","300.0","300.0","272.463","300.0","300.0","300.0","100.047","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","301.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_0_0_0_1_commander.cnf","12099823","300.0","1.50919","57.2531","52.0257","4.17283","38.4469","63.8895","300.0","29.4999","28.8718","300.0","11.7492","177.277","300.0","46.372","14.3502","18.6617","21.6498","60.1492","7.23824","300.0","36.1968","300.0","300.0","300.0","300.0","28.1591","1.67656","300.0","40.6721","48.2706","31.7272","3.30263","300.0","2.33621","300.0","42.4476","30.143","300.0","42.5935","18.957","300.0","3.6395","9.27972","89.8585","300.0","14.0813","0.330358","300.0","20.7099","7.34195","2.36097","0.842061","1.64444","5.91846","20.8748","300.0","0.919481","5.89619","43.1093","6.00132","2.91886","129.515","94.6759","300.0","16.9271","15.607","300.0","300.0","53.291","2.90093","300.0","1.88152","300.0","27.2578","1.43225","14.2053","1.39396","17.9929","300.0","53.0113","28.3088","42.1161","15.9744","300.0","7.12618","266.644","47.8516","1.29788","1.2219","29.4294","2.25076","29.0441","300.0","300.0","39.1697","203.407","4.57603","49.1411","0.996923"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_1_0_0_0_pairwise.cnf","4400705","300.0","22.1752","26.8704","300.0","4.19112","26.1788","131.26","300.0","25.0369","17.5189","300.0","118.895","300.0","300.0","21.4377","14.1855","9.18001","31.3217","97.5408","300.0","300.0","8.62084","300.0","300.0","300.0","300.0","9.38494","16.3495","300.0","40.2705","23.5657","27.594","6.48636","300.0","31.7908","300.0","28.4454","281.42","300.0","20.6544","10.1472","300.0","226.541","15.2767","21.9407","300.0","300.0","2.6533","300.0","65.234","8.31229","2.92901","2.65827","7.11777","10.3097","23.3297","300.0","4.01838","46.6487","300.0","300.0","7.0166","11.989","300.0","300.0","60.1341","107.427","300.0","300.0","26.7522","4.829","300.0","33.5652","300.0","300.0","3.02138","28.2953","3.35904","89.1672","300.0","35.8416","22.1545","24.3588","193.436","300.0","4.35665","191.496","29.0921","64.9592","8.28663","261.175","5.32004","140.21","300.0","300.0","24.9746","12.2449","164.766","22.2285","2.43548"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_1_0_1_1_2product.cnf","5292037","0.12754","0.442829","0.130743","0.139949","0.138649","0.127917","0.130073","0.12627","0.343458","0.152253","0.136555","0.334048","0.346428","0.127078","0.130981","0.419508","0.128912","0.380133","0.138923","0.331748","0.130419","0.380205","0.420346","0.127425","0.133955","0.402123","0.151258","0.403212","0.321207","0.378297","0.131893","0.456142","0.414239","0.131419","0.15643","0.129285","0.143143","0.410914","0.367213","0.377033","0.129513","0.384408","0.15054","0.347499","0.37995","0.126142","0.400741","0.131694","0.330392","0.131374","0.130684","0.440791","0.424358","0.137727","0.15018","0.392056","0.382741","0.134022","0.387302","0.387363","0.399284","0.330843","0.139017","0.140922","0.406346","0.389234","0.151948","0.129993","0.327968","0.129348","0.387627","0.129574","0.424889","0.130296","0.148638","0.337136","0.334923","0.135376","0.348436","0.376438","0.127653","0.128978","0.128573","0.414724","0.380248","0.136998","0.140065","0.327056","0.381238","0.374505","0.153715","0.130526","0.151432","0.332979","0.129884","0.338768","0.406553","0.149706","0.127873","0.137625"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_1_1_1_1_pairwise.cnf","13007799","0.122083","0.828005","0.126505","0.133317","0.132133","0.123839","0.122992","0.121932","0.761891","0.142752","0.132376","0.746873","0.745825","0.122459","0.123032","0.807483","0.125471","0.767051","0.133882","0.745108","0.126617","0.771681","0.808404","0.122055","0.125573","0.802528","0.141904","0.801228","0.728649","0.773567","0.124488","0.845833","0.807337","0.124466","0.146406","0.123463","0.133014","0.788452","0.744059","0.776481","0.126219","0.771136","0.143561","0.756585","0.778388","0.122237","0.802004","0.126957","0.759812","0.12501","0.126401","0.832233","0.82169","0.131465","0.138679","0.787606","0.790237","0.128214","0.808456","0.781767","0.796739","0.745781","0.134738","0.131886","0.787696","0.790247","0.142582","0.125691","0.731099","0.12502","0.796939","0.125739","0.804818","0.126664","0.141595","0.761949","0.754071","0.131196","0.76231","0.786087","0.123374","0.123514","0.122781","0.790767","0.775101","0.129364","0.132041","0.717438","0.761656","0.78137","0.144721","0.124948","0.143988","0.754245","0.122938","0.76315","0.800924","0.141291","0.126506","0.131411"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_46_0_0_1_1_bdd.cnf","13562347","0.107132","0.412909","0.110714","0.116608","0.118281","0.107877","0.109309","0.108315","0.298191","0.127608","0.114601","0.286565","0.300515","0.106119","0.109232","0.398101","0.110044","0.36268","0.117598","0.285515","0.109724","0.373434","0.398526","0.107658","0.110094","0.389258","0.128304","0.390809","0.31605","0.366918","0.110903","0.399734","0.397347","0.110125","0.135009","0.107154","0.11883","0.382572","0.358732","0.363564","0.108522","0.364513","0.128035","0.297726","0.362076","0.107271","0.389871","0.112106","0.281207","0.109347","0.10925","0.424282","0.408774","0.115994","0.125918","0.375979","0.369493","0.110751","0.389807","0.371133","0.386101","0.282626","0.120895","0.117808","0.379139","0.376958","0.129605","0.10887","0.284316","0.107667","0.374916","0.108692","0.406871","0.109565","0.126147","0.28767","0.283713","0.116995","0.30077","0.367062","0.106937","0.108374","0.108429","0.403062","0.364345","0.117545","0.118006","0.271869","0.35683","0.37005","0.127708","0.107965","0.130308","0.282457","0.107779","0.28891","0.394704","0.127285","0.108503","0.116648"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_0_0_0_pairwise.cnf","2310951","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","292.444","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","240.356","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_1_2product.cnf","6974734","300.0","1.94153","1.0294","5.13605","2.28956","0.953827","1.04753","241.119","2.18643","8.65724","300.0","18.686","1.79118","300.0","1.06296","7.61635","17.5899","4.20129","15.7937","5.99658","300.0","32.2714","300.0","300.0","300.0","300.0","1.42553","0.915336","300.0","1.04921","0.85","1.11427","5.5435","300.0","1.98178","300.0","1.20886","1.92349","300.0","0.994401","17.5159","300.0","5.03742","0.988813","1.08559","300.0","12.5363","0.219301","300.0","14.5781","4.42195","1.47151","0.977853","0.78678","0.701735","1.04319","300.0","301.0","4.21743","4.00169","10.3388","3.44786","25.4928","4.93906","300.0","3.03472","42.0648","300.0","300.0","1.13444","2.92556","300.0","3.83662","300.0","16.9224","0.857942","2.36992","1.62086","9.563","300.0","1.01458","0.960444","0.961254","4.53107","300.0","1.50262","45.7699","1.08481","1.42351","0.851243","14.0253","0.97639","1.50298","300.0","0.969194","1.1983","107.026","7.76611","1.01684","1.42782"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_36_1_0_0_0_bdd.cnf","8327587","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","290.398","300.0","300.0","300.0","299.246","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","295.151","300.0","300.0","300.0","300.0","202.58","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_0_2product.cnf","1039252","300.0","300.0","300.0","300.0","12.8981","133.663","300.0","300.0","58.5394","134.102","300.0","300.0","300.0","300.0","155.419","140.481","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","32.0146","55.9749","300.0","300.0","145.381","198.953","151.255","300.0","43.7992","300.0","154.343","158.984","300.0","117.484","25.1907","300.0","94.7352","220.473","237.249","300.0","300.0","7.46094","300.0","300.0","33.8292","13.4257","13.6034","22.0127","16.8577","100.288","300.0","61.7","57.6023","300.0","55.1214","300.0","300.0","256.579","300.0","47.199","300.0","300.0","300.0","177.98","24.4305","300.0","58.0958","300.0","300.0","6.60598","106.718","14.961","199.769","300.0","300.0","98.2512","300.0","300.0","300.0","47.5841","300.0","163.711","93.1917","106.407","300.0","13.3229","100.483","300.0","300.0","121.311","300.0","74.877","129.7","11.1643"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_31_1_1_1_1_nested.cnf","7871877","0.035974","0.12269","0.037455","0.040057","0.038031","0.034882","0.036402","0.035707","0.099035","0.042506","0.037928","0.096374","0.09774","0.034434","0.03654","0.127147","0.03759","0.10831","0.040601","0.094997","0.0374","0.109447","0.111611","0.035316","0.035594","0.114179","0.041452","0.11186","0.092368","0.104932","0.037225","0.122066","0.118591","0.037246","0.041177","0.03625","0.039567","0.108866","0.108011","0.108543","0.035992","0.110519","0.042838","0.099946","0.102272","0.034822","0.119729","0.037127","0.095191","0.036471","0.035926","0.120694","0.118097","0.03835","0.041522","0.10883","0.108312","0.038811","0.113358","0.106562","0.109384","0.095944","0.037773","0.040347","0.114358","0.109411","0.042279","0.036325","0.096108","0.035177","0.105463","0.039406","0.11904","0.035664","0.041672","0.0985","0.095171","0.038147","0.101477","0.104433","0.03535","0.037867","0.035027","0.118754","0.105483","0.03851","0.039075","0.091453","0.106814","0.110783","0.041928","0.037875","0.042443","0.08934","0.035967","0.09542","0.112802","0.041009","0.03602","0.038054"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_0_0_1_1_nested.cnf","7590934","0.045341","0.147586","0.046894","0.048412","0.04725","0.043974","0.043917","0.044177","0.118905","0.052229","0.046418","0.116434","0.117467","0.042444","0.043771","0.154395","0.044122","0.131992","0.04822","0.114731","0.044474","0.124191","0.136745","0.043685","0.046895","0.137655","0.051015","0.134591","0.110962","0.128387","0.045557","0.146402","0.141789","0.045392","0.051898","0.045419","0.04824","0.1316","0.120822","0.131311","0.045153","0.131465","0.050711","0.120816","0.123631","0.042654","0.144985","0.044317","0.116332","0.043859","0.044039","0.146047","0.144115","0.046772","0.050384","0.140732","0.129877","0.046231","0.135744","0.129142","0.128309","0.118227","0.046465","0.047314","0.137679","0.134157","0.051917","0.043913","0.11073","0.043093","0.12684","0.046384","0.146189","0.045438","0.050169","0.118399","0.114889","0.046856","0.121231","0.130907","0.044117","0.044821","0.043463","0.14139","0.12671","0.046879","0.046361","0.110926","0.131357","0.131422","0.050694","0.045732","0.051909","0.108638","0.043454","0.114786","0.137037","0.051568","0.043992","0.048608"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_0_1_1_nested.cnf","6255187","0.136395","0.493631","0.148633","0.149481","0.148025","0.136153","0.144754","0.135395","0.398036","0.166907","0.146894","0.384873","0.39272","0.132845","0.135997","0.469284","0.138262","0.447894","0.150197","0.381251","0.13774","0.427983","0.45538","0.136178","0.137675","0.463677","0.162714","0.459256","0.370986","0.425288","0.140323","0.493916","0.478544","0.139942","0.159951","0.136785","0.149759","0.461415","0.422672","0.436003","0.139204","0.441165","0.162731","0.403909","0.430719","0.134057","0.466103","0.142719","0.381348","0.138859","0.136897","0.495391","0.484304","0.146173","0.162507","0.450336","0.42683","0.145308","0.459776","0.434385","0.452654","0.385526","0.150536","0.148854","0.465511","0.442602","0.162601","0.13953","0.369112","0.135773","0.434544","0.146355","0.493287","0.137976","0.162994","0.389121","0.380555","0.1469","0.402781","0.434049","0.139338","0.13806","0.136983","0.470899","0.423549","0.146017","0.150215","0.372195","0.432612","0.441953","0.163945","0.13951","0.161814","0.374032","0.136541","0.384634","0.47005","0.160559","0.142665","0.147855"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_1_0_0_bdd.cnf","9176060","300.0","300.0","300.0","300.0","62.548","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","62.72","300.0","124.21","300.0","248.022","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","18.9894","300.0","300.0","300.0","98.4668","300.0","181.961","300.0","300.0","300.0","29.6668","300.0","300.0","300.0","68.8425","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","61.8802","300.0","141.556","300.0","300.0","18.1337","300.0","101.757","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","53.376","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","57.3778"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_0_0_bimander.cnf","14899166","300.0","300.0","20.6718","300.0","10.2526","20.4051","93.9823","300.0","19.5425","69.1956","300.0","66.1736","300.0","300.0","24.4757","14.4996","19.1453","37.2375","300.0","96.7501","300.0","88.8993","300.0","300.0","300.0","300.0","5.38873","29.6201","300.0","40.3779","22.5005","24.0422","42.129","300.0","15.0613","300.0","22.3482","300.0","300.0","23.7547","26.2835","300.0","300.0","44.9497","23.8837","300.0","105.59","7.62397","300.0","160.348","17.5691","38.616","7.99266","14.7241","20.4171","23.7192","300.0","12.4113","300.0","300.0","77.0969","19.3303","13.8606","300.0","300.0","66.2866","300.0","300.0","300.0","25.6039","51.9034","300.0","92.4086","300.0","300.0","11.0861","85.3323","44.063","300.0","300.0","21.8805","20.2729","20.7772","300.0","300.0","10.3744","300.0","23.3354","116.211","13.9134","300.0","16.2188","300.0","300.0","21.3316","25.7284","23.2903","130.451","20.5392","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_1_1_1_2product.cnf","4472875","0.070195","0.228034","0.069951","0.074316","0.074785","0.068536","0.070397","0.071681","0.177936","0.07759","0.072782","0.172484","0.178983","0.067292","0.068563","0.212153","0.069076","0.201712","0.074839","0.172486","0.071031","0.196614","0.215389","0.068204","0.06929","0.209086","0.080604","0.205521","0.169623","0.198592","0.070946","0.220872","0.218869","0.068176","0.081226","0.070425","0.075694","0.212676","0.193685","0.195752","0.067441","0.199005","0.079641","0.181666","0.195778","0.067625","0.212063","0.069711","0.172299","0.070254","0.069075","0.220868","0.219634","0.074549","0.080923","0.21176","0.194944","0.072394","0.206405","0.199878","0.209082","0.179926","0.074587","0.073291","0.205438","0.200007","0.081524","0.069933","0.16889","0.068426","0.202398","0.069072","0.222982","0.069635","0.083147","0.177877","0.173246","0.07348","0.183414","0.194877","0.068271","0.069041","0.069658","0.217806","0.195037","0.073197","0.074125","0.168907","0.19987","0.195403","0.080552","0.068346","0.080862","0.170094","0.069632","0.174666","0.21134","0.080716","0.068583","0.074277"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_0_0_pairwise.cnf","15537802","300.0","251.254","29.3536","300.0","14.2947","21.6715","36.5555","300.0","60.0931","46.6064","300.0","300.0","300.0","300.0","22.7889","8.17185","301.0","138.25","188.154","35.4163","300.0","18.2489","300.0","300.0","300.0","300.0","13.771","76.8303","300.0","46.6003","22.6934","22.6832","20.0601","300.0","30.3526","300.0","23.1737","165.716","300.0","16.3898","10.8616","300.0","300.0","86.8469","27.6449","300.0","300.0","15.2854","300.0","162.777","15.8114","7.2262","12.4372","17.2931","56.0434","22.0096","300.0","13.0658","66.0249","300.0","299.099","27.6678","9.19396","206.169","300.0","17.2763","132.557","300.0","300.0","24.2268","28.546","300.0","253.886","300.0","300.0","10.8188","301.0","8.61337","300.0","300.0","24.0607","18.8153","22.8569","300.0","300.0","4.74204","300.0","23.2926","102.267","20.6351","300.0","17.6621","300.0","300.0","26.158","26.2292","24.5373","135.443","25.355","3.85711"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_0_1_1_1_nested.cnf","16734272","0.138094","0.494536","0.139018","0.149699","0.147651","0.137471","0.138875","0.137283","0.392235","0.162803","0.146077","0.379547","0.394918","0.134314","0.138018","0.46148","0.137836","0.439281","0.14969","0.377605","0.14439","0.427857","0.475188","0.13815","0.137708","0.460051","0.162671","0.448732","0.371177","0.432353","0.139967","0.486486","0.473796","0.140646","0.16302","0.137161","0.147171","0.456761","0.417423","0.42622","0.136446","0.435344","0.163808","0.397657","0.426781","0.134906","0.445428","0.144693","0.383522","0.140012","0.139487","0.479352","0.483322","0.147686","0.161622","0.44522","0.427232","0.143644","0.456764","0.438823","0.456953","0.383716","0.14662","0.148988","0.462353","0.435451","0.165175","0.139259","0.379732","0.137894","0.442174","0.139056","0.487455","0.137826","0.168022","0.386192","0.377519","0.154043","0.402868","0.423468","0.137834","0.137847","0.137227","0.46352","0.417305","0.145443","0.150122","0.371567","0.424287","0.427463","0.163304","0.1398","0.161992","0.370096","0.137008","0.386179","0.467061","0.163031","0.136366","0.147862"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_0_0_0_pairwise.cnf","2213326","300.0","102.074","272.854","300.0","5.50947","300.0","300.0","300.0","10.626","51.631","300.0","300.0","300.0","300.0","295.579","93.5837","300.0","108.626","267.214","48.551","300.0","300.0","300.0","300.0","300.0","300.0","10.0318","27.1355","300.0","300.0","262.614","300.0","70.3653","300.0","33.5503","300.0","251.743","267.614","300.0","300.0","300.0","300.0","300.0","233.31","300.0","300.0","300.0","4.5116","300.0","300.0","17.6825","7.21024","17.5459","10.1923","5.75364","161.842","300.0","40.2723","146.815","300.0","300.0","43.7058","300.0","300.0","300.0","55.547","300.0","300.0","300.0","233.8","14.3473","300.0","52.9426","300.0","300.0","3.00642","67.7533","4.91356","130.754","300.0","300.0","161.034","259.396","300.0","300.0","7.94333","300.0","300.0","92.6618","41.2444","300.0","18.1771","300.0","300.0","300.0","75.5004","300.0","295.249","191.937","3.17237"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_1_0_0_bdd.cnf","8272806","300.0","261.891","300.0","300.0","12.4404","300.0","300.0","300.0","49.1724","300.0","300.0","300.0","300.0","300.0","300.0","156.685","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","28.1028","300.0","300.0","295.445","300.0","72.9236","300.0","55.5053","300.0","258.175","300.0","300.0","300.0","300.0","300.0","300.0","231.93","300.0","300.0","300.0","3.25601","300.0","300.0","63.3951","46.2311","7.54899","7.94984","41.1285","270.712","300.0","18.4473","60.2734","300.0","214.444","209.286","300.0","300.0","300.0","126.388","300.0","300.0","300.0","300.0","13.258","300.0","16.0865","300.0","300.0","3.8342","93.6052","31.1387","128.273","300.0","300.0","253.309","297.64","300.0","300.0","104.244","300.0","300.0","300.0","25.7521","300.0","27.7002","300.0","300.0","300.0","127.431","300.0","85.8328","300.0","89.0575"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_0_0_0_commander.cnf","16189405","300.0","1.53365","10.6473","102.133","2.26661","11.096","18.1137","300.0","2.16793","5.48535","298.532","13.0612","85.3777","300.0","17.4116","3.42111","8.13521","4.00409","42.0255","5.70935","300.0","7.31021","300.0","300.0","300.0","300.0","3.10109","0.872055","300.0","15.0838","10.8725","11.0112","1.94474","300.0","1.52143","300.0","12.934","17.3446","300.0","33.8106","12.4062","300.0","2.71527","1.64951","15.0387","300.0","3.46617","0.50106","300.0","5.55297","4.035","1.04059","0.845664","1.10889","1.11838","10.2739","300.0","0.973231","2.84126","17.7685","6.06805","1.35997","19.4241","17.5768","272.996","7.49421","4.1956","300.0","300.0","9.80872","2.93324","300.0","1.37154","300.0","7.62946","0.706846","8.49522","1.02938","6.37571","300.0","10.6526","10.0665","12.9516","15.2297","300.0","1.62037","55.6877","24.1698","1.32545","0.976922","12.5941","1.43978","18.9886","300.0","300.0","13.17","16.0284","4.45035","14.1404","0.935332"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_1_1_0_0_commander.cnf","12474412","300.0","108.937","158.787","300.0","5.25023","232.943","300.0","300.0","32.1122","24.8137","300.0","15.5318","300.0","300.0","300.0","18.4573","9.81334","26.0648","300.0","13.2512","300.0","10.9156","300.0","300.0","300.0","300.0","20.6909","15.5181","300.0","300.0","210.626","298.006","14.5244","300.0","29.497","300.0","116.518","300.0","300.0","178.064","7.82693","300.0","300.0","34.1126","215.665","300.0","258.26","2.06981","300.0","9.63901","8.02791","9.76314","3.37729","9.93895","10.318","89.1375","300.0","2.46435","37.8547","300.0","30.5071","8.01453","42.2715","300.0","300.0","109.23","300.0","300.0","300.0","138.952","8.06694","300.0","21.1109","300.0","300.0","3.40947","46.0165","4.80952","59.3855","300.0","300.0","95.9289","192.698","300.0","300.0","5.51511","112.401","104.858","50.8642","5.68699","202.802","6.07828","300.0","300.0","300.0","26.2153","40.2626","115.548","141.589","3.10166"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_0_1_1_1_bimander.cnf","13764388","0.099791","0.344375","0.102627","0.106554","0.106504","0.104303","0.102591","0.098015","0.28854","0.116183","0.105054","0.281444","0.29081","0.098262","0.099871","0.338662","0.10068","0.313966","0.107704","0.276464","0.099413","0.32188","0.341666","0.097518","0.101234","0.333464","0.118201","0.333058","0.262735","0.29849","0.099877","0.373528","0.331938","0.101477","0.120353","0.099792","0.108622","0.363722","0.31682","0.304495","0.100107","0.31491","0.119228","0.294504","0.307207","0.100927","0.331686","0.105304","0.279082","0.101528","0.101489","0.357478","0.347934","0.107072","0.116357","0.321171","0.313818","0.10469","0.32422","0.319105","0.329731","0.288903","0.106415","0.104941","0.331263","0.324981","0.117973","0.100488","0.277441","0.09965","0.323173","0.098798","0.348604","0.101682","0.114537","0.282997","0.27383","0.105243","0.31409","0.306313","0.099117","0.098004","0.09863","0.344948","0.309504","0.104676","0.107323","0.274491","0.340995","0.302521","0.116666","0.09988","0.113807","0.268526","0.100063","0.278263","0.338532","0.117936","0.098633","0.106956"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_1_0_0_bdd.cnf","11446389","13.1267","0.088033","0.431293","0.985115","0.284581","0.452508","0.316001","13.7715","0.051492","3.016","110.317","0.095797","1.07276","1.27506","0.333984","0.188001","0.113663","0.24252","1.76438","0.22166","10.0224","0.119732","4.36481","0.964829","3.45224","29.7986","2.06111","0.173786","29.1867","0.311045","0.550671","0.44966","0.171712","71.7186","0.243232","59.4851","0.346621","1.16047","300.0","0.361137","0.065809","34.9908","0.151241","0.085914","0.30493","3.44092","0.205365","0.053537","9.06269","0.142903","0.197097","0.473157","0.070874","0.147496","0.082358","0.308139","3.83267","0.061165","0.113577","0.451196","0.242093","0.07429","0.317451","0.701743","10.3048","0.131214","0.454366","85.7317","3.26007","0.417421","0.275066","2.46021","0.136182","12.3189","0.187349","0.099327","0.750332","0.145561","0.44116","50.5567","0.31144","0.408363","0.346991","0.631581","14.8409","0.073919","0.945078","0.628625","0.227237","0.242689","0.056822","0.14098","1.62389","300.0","1.61681","0.654017","0.789687","0.214417","0.315525","0.129695"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_1_1_1_nested.cnf","15241103","0.084564","0.32192","0.084819","0.090106","0.090398","0.086554","0.085497","0.083346","0.244489","0.099497","0.089171","0.235377","0.243413","0.082107","0.083536","0.281352","0.085465","0.263051","0.099275","0.230911","0.084491","0.267128","0.28709","0.081754","0.087596","0.283255","0.101768","0.28056","0.222334","0.252132","0.084795","0.297665","0.275448","0.085536","0.099922","0.084177","0.092655","0.283137","0.265223","0.255628","0.084176","0.264454","0.099219","0.243466","0.25758","0.086233","0.278352","0.088108","0.226952","0.084946","0.084452","0.303857","0.291597","0.089227","0.099363","0.290548","0.264042","0.087561","0.280327","0.26619","0.280887","0.237565","0.089187","0.091468","0.271993","0.264892","0.098642","0.085165","0.235184","0.083241","0.271827","0.084097","0.295411","0.085991","0.096226","0.236303","0.229703","0.089817","0.25851","0.262578","0.083413","0.083689","0.083934","0.289659","0.253483","0.090143","0.089963","0.226647","0.283095","0.253306","0.097474","0.084682","0.099633","0.230037","0.084522","0.233951","0.281231","0.10011","0.08311","0.089577"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_50_1_1_1_1_2product.cnf","656131","0.13646","0.484726","0.139506","0.145867","0.146836","0.142088","0.138388","0.134447","0.369005","0.163668","0.145135","0.359257","0.370952","0.132448","0.13604","0.436277","0.137983","0.402442","0.15869","0.351352","0.137022","0.407025","0.440232","0.1346","0.137995","0.428642","0.162334","0.428885","0.344058","0.391334","0.137816","0.457529","0.433694","0.140023","0.162679","0.138148","0.150301","0.433301","0.398161","0.394458","0.136746","0.406809","0.16087","0.369818","0.397086","0.134044","0.427827","0.143244","0.346163","0.13769","0.138428","0.461569","0.448681","0.147442","0.16148","0.416559","0.40521","0.143111","0.424628","0.409248","0.429843","0.349903","0.144707","0.148174","0.420376","0.405566","0.162103","0.139131","0.356285","0.142542","0.411622","0.135652","0.456354","0.138948","0.167516","0.36048","0.349692","0.145299","0.388056","0.401619","0.134098","0.137049","0.138721","0.442398","0.391924","0.145275","0.150112","0.350035","0.432224","0.399485","0.15831","0.137546","0.162046","0.346693","0.136138","0.354658","0.425081","0.160096","0.138213","0.146647"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_20_0_1_0_0_2product.cnf","7261646","300.0","300.0","300.0","300.0","23.4409","300.0","300.0","300.0","300.0","118.556","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","106.446","300.0","300.0","300.0","300.0","205.757","300.0","53.4429","300.0","243.453","300.0","300.0","300.0","300.0","300.0","300.0","186.089","282.451","300.0","300.0","3.61434","300.0","300.0","141.736","92.2179","10.022","17.8877","45.362","300.0","300.0","29.2471","300.0","300.0","256.33","58.0406","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","26.5146","300.0","47.1469","300.0","300.0","3.5636","102.611","300.0","109.091","300.0","300.0","230.068","300.0","300.0","300.0","234.417","300.0","300.0","112.769","50.8812","300.0","19.6975","194.943","300.0","300.0","90.6978","300.0","211.162","289.676","300.0"
"instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_1_0_0_bimander.cnf","7890176","300.0","300.0","300.0","300.0","113.819","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","289.481","300.0","300.0","300.0","300.0","300.0","232.175","300.0","196.194","300.0","227.168","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","51.2464","300.0","300.0","300.0","46.4063","300.0","300.0","300.0","300.0","300.0","163.775","300.0","300.0","300.0","221.688","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","87.9174","300.0","300.0","300.0","300.0","50.5628","300.0","190.441","300.0","300.0","300.0","300.0","300.0","300.0","300.0","275.065","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0","300.0"


==> raw_data/heatmaps/queens_validationObjectiveMatrix-trajectory_incumbents-walltime_noquotes.csv <==
Problem Instance,Seed,Objective of validation config #1,Objective of validation config #2,Objective of validation config #3,Objective of validation config #4,Objective of validation config #5,Objective of validation config #6,Objective of validation config #7,Objective of validation config #8,Objective of validation config #9,Objective of validation config #10,Objective of validation config #11,Objective of validation config #12,Objective of validation config #13,Objective of validation config #14,Objective of validation config #15,Objective of validation config #16,Objective of validation config #17,Objective of validation config #18,Objective of validation config #19,Objective of validation config #20,Objective of validation config #21,Objective of validation config #22,Objective of validation config #23,Objective of validation config #24,Objective of validation config #25,Objective of validation config #26,Objective of validation config #27,Objective of validation config #28,Objective of validation config #29,Objective of validation config #30,Objective of validation config #31,Objective of validation config #32,Objective of validation config #33,Objective of validation config #34,Objective of validation config #35,Objective of validation config #36,Objective of validation config #37,Objective of validation config #38,Objective of validation config #39,Objective of validation config #40,Objective of validation config #41,Objective of validation config #42,Objective of validation config #43,Objective of validation config #44,Objective of validation config #45,Objective of validation config #46,Objective of validation config #47,Objective of validation config #48,Objective of validation config #49,Objective of validation config #50
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_1_1_nested.cnf,8835615,0.03933,0.038783,0.038929,0.039691,0.038685,0.040248,0.038907,0.040153,0.039396,0.039733,0.041558,0.039129,0.107952,0.041229,0.039985,0.038417,0.040265,0.040003,0.041912,0.039145,0.041502,0.047275,0.048432,0.041207,0.042214,0.043077,0.043122,0.127786,0.041327,0.042348,0.0442,0.044239,0.041829,0.127464,0.039706,0.124441,0.104407,0.1221,0.04197,0.045828,0.039133,0.106963,0.121647,0.044054,0.04222,0.042597,0.120664,0.113853,0.127651,0.044481
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_0_0_0_bdd.cnf,962151,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,44.5754,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,11.6722,6.65436,1.81414,5.22628,5.66687,5.64007,2.15693,3.92651,3.17346,2.81798,6.0701,2.73134,2.38614,2.30833,2.21313,1.60559,4.84838,1.64677,1.48629,2.31446,10.8785,4.52346,3.37337,5.43295,5.81872,5.70224,4.3547,2.45406,15.8294
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_41_0_1_1_1_bimander.cnf,3282095,0.07955,0.080615,0.082193,0.082255,0.081513,0.082318,0.080717,0.081843,0.081017,0.084571,0.080947,0.079949,0.239441,0.081764,0.084891,0.080641,0.084081,0.081245,0.083212,0.078759,0.079499,0.096763,0.097603,0.087392,0.088178,0.088323,0.086524,0.280725,0.084673,0.08624,0.088655,0.08675,0.086645,0.281669,0.081453,0.275941,0.230234,0.262018,0.086113,0.085782,0.082751,0.231771,0.262654,0.091158,0.088132,0.086458,0.265355,0.254994,0.280572,0.086884
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_1_1_1_1_2product.cnf,7582403,0.082685,0.082136,0.083009,0.085225,0.081902,0.081794,0.082327,0.083088,0.081943,0.083268,0.081814,0.08387,0.223349,0.086059,0.081564,0.083053,0.087282,0.083035,0.083806,0.085766,0.081231,0.097342,0.100419,0.086024,0.088213,0.090871,0.087784,0.263947,0.089182,0.089654,0.0904,0.088601,0.08629,0.269661,0.083356,0.264056,0.217983,0.249962,0.087915,0.085897,0.083472,0.219255,0.250415,0.093003,0.088497,0.08919,0.252374,0.244402,0.265782,0.09278
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_24_0_0_0_0_nested.cnf,15570933,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,6.76115,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,8.36966,4.3626,2.66264,8.48361,7.64395,11.8355,3.73881,248.916,4.35164,6.32738,59.5061,9.88129,5.19875,5.94241,134.282,7.84197,1.49139,2.78156,3.11527,5.35511,9.85192,2.41433,5.62061,2.62492,2.4912,6.08545,8.88366,5.24471,2.64288
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_0_2product.cnf,13977824,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,60.7748,46.278,19.7049,136.112,158.439,74.2437,300.0,300.0,21.0479,74.7111,294.707,29.5491,28.3947,53.5007,300.0,17.5532,33.6593,14.9865,13.2369,56.5141,49.3157,32.1151,52.49,17.5083,21.3867,48.1544,33.9828,38.516,21.3637
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_0_pairwise.cnf,983045,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,116.122,195.513,300.0,300.0,40.6007,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,0.256883,0.272256,0.134302,0.187682,0.688593,0.269277,0.155665,0.486553,0.156822,0.151139,0.381712,0.14668,0.147567,0.62084,0.212415,0.197826,0.289169,0.175564,0.136613,0.624852,1.56211,0.482844,1.05978,0.357795,0.391473,0.191099,1.02877,0.193056,0.691677
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_1_0_1_1_nested.cnf,5940124,0.094176,0.095989,0.095038,0.095732,0.093728,0.119858,0.104451,0.094232,0.096586,0.098236,0.094105,0.097041,0.283808,0.098326,0.093642,0.097517,0.095116,0.099469,0.09303,0.093724,0.093193,0.112631,0.111309,0.100086,0.10751,0.101583,0.101083,0.326063,0.104288,0.109468,0.101578,0.099976,0.097615,0.328073,0.097086,0.312379,0.273804,0.312357,0.099659,0.103362,0.094632,0.267086,0.295004,0.103659,0.100235,0.102802,0.327064,0.302985,0.326913,0.101858
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_0_1_0_0_pairwise.cnf,9571042,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,11.9061,5.96194,5.94049,15.8445,13.8018,13.418,23.317,300.0,5.60879,5.65159,80.8019,5.93824,8.0271,7.58074,300.0,7.45157,3.43905,4.20093,5.01695,8.72166,64.2584,3.37145,34.5095,3.30353,4.51859,9.09306,55.8283,6.32084,11.8587
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_0_0_1_1_bimander.cnf,5586992,0.091377,0.092762,0.093286,0.093666,0.090758,0.091716,0.094775,0.092464,0.09377,0.090538,0.091791,0.096821,0.27863,0.091879,0.092422,0.091226,0.092622,0.094202,0.092198,0.091395,0.092654,0.107883,0.110929,0.100855,0.099755,0.098466,0.099673,0.306428,0.096014,0.113352,0.097143,0.097544,0.097442,0.306364,0.093926,0.315327,0.263773,0.296337,0.098207,0.11457,0.097708,0.263906,0.292314,0.105039,0.098468,0.098891,0.311802,0.30136,0.318939,0.099215
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_10_1_0_0_1_nested.cnf,15846408,0.359755,0.421306,0.102521,0.127313,0.829463,0.123583,0.233681,0.392712,0.279721,0.31653,0.427606,0.749752,1.02691,0.676698,0.239877,0.118318,0.075541,0.254717,0.386596,0.462412,0.510101,2.06331,1.26422,32.4441,0.562935,1.29437,1.02516,67.4459,0.085866,5.54035,2.03399,0.101374,1.2172,5.07159,0.324599,0.071764,1.09332,0.40853,0.469377,41.9747,0.324504,0.275899,0.407314,0.712341,0.606158,0.465435,0.960049,1.26958,0.241034,0.225648
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_0_0_0_commander.cnf,8829304,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,1.42504,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,0.423437,0.344301,0.164136,0.270625,0.428305,0.208131,0.22335,0.27942,0.136335,0.147878,0.238483,0.171943,0.155684,0.147831,0.180496,0.182049,0.567554,0.151667,0.132682,0.127103,0.877524,0.433307,0.247801,0.470403,0.366883,0.274381,0.93995,0.225776,1.28986
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_0_0_0_1_nested.cnf,14377664,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,135.939,300.0,300.0,300.0,0.716548,300.0,292.933,300.0,300.0,300.0,300.0,300.0,300.0,0.23121,0.158914,0.194611,0.326475,0.624064,0.82985,0.240903,3.59799,0.261498,0.464834,1.20405,0.180209,0.30212,0.740079,0.376093,0.774624,0.624887,0.184467,0.20735,0.380912,0.97417,0.513656,0.918127,0.352273,0.399831,0.263174,2.55415,0.414374,1.03801
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_49_0_0_1_1_2product.cnf,13617681,0.125424,0.128406,0.135216,0.127646,0.126095,0.125178,0.125402,0.124624,0.135119,0.126687,0.12647,0.125961,0.352251,0.12731,0.12562,0.132683,0.128881,0.130954,0.128578,0.126329,0.129244,0.151042,0.15148,0.140276,0.136315,0.1402,0.139542,0.40895,0.134449,0.142852,0.136451,0.135656,0.135036,0.417586,0.132009,0.393676,0.339271,0.389584,0.136286,0.134417,0.13765,0.339007,0.387916,0.146752,0.138958,0.136842,0.3999,0.407758,0.407562,0.137179
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_1_pairwise.cnf,6322012,4.37933,5.9679,1.03844,0.641561,6.27102,0.530543,2.25923,5.52196,1.98426,2.29712,6.49841,68.9216,6.46216,11.8461,1.54458,0.708474,0.302929,3.28254,5.32013,12.5308,9.2579,56.3149,8.89819,54.2971,7.00046,5.18441,0.090905,57.3202,0.088583,32.3689,18.8966,0.130555,8.27057,42.4375,3.07657,0.133667,0.320763,3.47354,2.89926,8.39806,5.1146,1.67116,3.84706,47.9042,5.37397,3.17994,9.12135,5.63866,1.61221,1.0505
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_1_1_commander.cnf,12197986,0.040476,0.040553,0.03977,0.041545,0.043444,0.039395,0.043726,0.039995,0.042252,0.039464,0.043293,0.04105,0.114582,0.043195,0.042672,0.040499,0.041954,0.041036,0.040635,0.040338,0.043771,0.047372,0.048571,0.044473,0.044267,0.045362,0.045489,0.132914,0.046303,0.045208,0.045797,0.043305,0.043985,0.132301,0.041622,0.125705,0.111262,0.131787,0.044174,0.044355,0.04244,0.109341,0.124575,0.043107,0.044266,0.042972,0.121578,0.135985,0.131289,0.04742
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_42_0_1_1_1_bdd.cnf,8838416,0.082211,0.084217,0.081738,0.083403,0.092471,0.084763,0.090197,0.081989,0.086224,0.083289,0.087828,0.085445,0.227276,0.083641,0.083859,0.08362,0.085545,0.084696,0.082707,0.080899,0.092662,0.098646,0.098204,0.088917,0.09283,0.093861,0.089524,0.30159,0.088618,0.093263,0.090263,0.088224,0.090206,0.300731,0.086333,0.284754,0.247334,0.28327,0.088997,0.087315,0.08987,0.226913,0.285332,0.090582,0.093284,0.090242,0.272253,0.3047,0.297878,0.095173
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_1_bdd.cnf,15638539,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,67.1729,26.9303,17.6618,76.5645,131.185,39.8847,17.8271,300.0,15.1046,45.2611,135.103,21.7598,25.6819,41.4703,300.0,10.5773,30.6786,12.4771,10.8572,58.9517,41.5462,28.3144,52.3008,21.6988,13.6475,12.8027,35.6971,19.7026,23.0065
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_15_0_1_0_0_bimander.cnf,1997841,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,232.357,300.0,300.0,300.0,2.98358,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,0.585902,0.491387,0.315234,0.389345,1.19546,0.676594,0.329904,0.811378,0.324295,0.245984,1.50646,0.247324,0.307651,0.535959,0.471889,0.34791,0.691183,0.288014,0.275833,1.40952,7.0444,1.19302,2.084,0.806799,0.56233,0.397446,4.57527,0.666409,1.32265
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_26_1_0_0_0_commander.cnf,477223,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,143.97,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,23.6476,15.9487,5.51531,17.2174,6.82973,13.421,7.32633,13.5574,6.56604,7.52735,19.3889,6.70783,5.8062,4.79039,10.7509,4.65128,10.7204,5.31988,4.04069,20.3516,8.33629,9.92089,3.58403,10.189,9.01731,11.895,9.90949,5.84676,24.9444
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_0_1_1_2product.cnf,8289389,0.066778,0.066117,0.067097,0.066778,0.072665,0.071305,0.068745,0.07367,0.065779,0.067303,0.071172,0.0661,0.179928,0.068535,0.068022,0.068714,0.069879,0.066944,0.070251,0.067023,0.065648,0.079468,0.079663,0.072377,0.076431,0.075397,0.071952,0.215786,0.075939,0.075826,0.071742,0.073472,0.074521,0.217993,0.068655,0.210713,0.173271,0.202892,0.07218,0.070506,0.072748,0.178904,0.199257,0.076244,0.074135,0.072069,0.194757,0.200569,0.214573,0.072484
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_14_1_0_0_0_bimander.cnf,2730790,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,0.615234,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,0.498118,0.461091,0.149519,0.189221,0.405134,0.194701,0.213117,0.274573,0.155251,0.153745,0.335177,0.193631,0.200171,0.442292,0.282845,0.182927,0.614187,0.208765,0.147073,0.188096,0.496783,0.57237,0.242165,0.532125,0.745246,0.356574,0.860624,0.243326,1.69169
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_22_1_1_0_0_pairwise.cnf,7548733,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,37.1654,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,11.3559,8.51228,4.33105,18.8727,3.20632,25.7884,3.039,7.67772,2.84183,4.7446,7.51486,2.84842,3.52816,1.99756,5.64306,2.5761,4.47881,2.00711,3.2015,3.56137,1.05047,6.49305,1.97678,5.92763,4.45442,7.78008,4.00933,2.34176,10.643
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_23_1_0_0_0_commander.cnf,16100032,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,25.2563,11.4243,4.82217,62.3065,16.3355,32.3022,5.96704,29.3647,5.55167,7.43712,21.5783,7.41792,6.22796,12.3327,11.7005,3.343,7.53583,3.81279,3.90603,37.5466,18.8285,12.1515,9.38303,7.7296,10.6417,9.92858,16.1369,10.1652,22.6788
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_30_0_1_1_1_commander.cnf,11261620,0.034627,0.033591,0.037167,0.039048,0.034126,0.037177,0.035222,0.035164,0.036495,0.035461,0.035256,0.035915,0.095551,0.035284,0.034108,0.034104,0.03487,0.033157,0.034034,0.035791,0.033714,0.040147,0.038483,0.03989,0.035637,0.03687,0.037478,0.113979,0.039198,0.039197,0.036855,0.03549,0.037156,0.110552,0.034888,0.110721,0.093922,0.11046,0.036333,0.03649,0.035897,0.090169,0.105981,0.038745,0.035738,0.036384,0.100065,0.106371,0.105943,0.036729
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_0_0_1_bimander.cnf,8630187,300.0,300.0,300.0,49.1044,300.0,18.3195,300.0,300.0,12.7231,36.4676,300.0,167.033,0.139041,300.0,11.8055,24.1525,21.1389,300.0,300.0,300.0,300.0,0.087801,0.138784,0.051593,0.059153,0.156011,0.095897,0.066591,0.096147,0.05128,0.061801,0.111864,0.058732,0.072468,0.104623,0.071488,0.090122,0.139183,0.059054,0.056444,0.090592,0.284537,0.18504,0.199245,0.115877,0.173287,0.066816,0.738622,0.12036,0.212449
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_0_0_0_0_commander.cnf,9961631,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,54.2679,17.2341,11.2366,35.6814,191.258,60.182,61.8232,300.0,8.64435,22.5172,286.822,18.8256,19.3729,300.0,300.0,12.0644,22.8401,8.75935,7.71153,300.0,60.8485,17.3318,42.3667,12.7973,8.50599,17.5955,85.7259,22.7109,20.6571
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_1_0_0_1_nested.cnf,5069557,4.83721,5.85333,1.03343,0.62384,6.18543,0.609257,2.32494,6.47424,1.93522,2.0541,5.36678,81.207,7.18915,9.63121,1.7669,0.663251,0.366806,3.65168,5.32283,10.1145,7.31739,90.805,10.1563,15.0784,6.64099,2.10306,0.089461,300.0,0.103166,15.3932,16.3555,0.163955,12.1064,13.189,3.33437,0.137093,0.087295,3.7235,3.18875,46.7777,3.662,4.21647,5.03177,21.5223,5.84388,2.26298,14.1644,4.02938,2.47858,1.35064
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_19_1_1_0_0_nested.cnf,7734101,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,66.9986,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,5.49729,3.08797,1.32485,4.19887,3.62751,2.27743,1.56343,3.83335,1.35992,1.8414,3.15266,1.59949,1.40019,0.889739,2.20721,1.18801,1.98838,1.31736,1.39882,1.08136,3.50529,4.28881,1.1977,2.92531,2.13554,2.80645,3.12722,1.09637,8.32854
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_25_1_1_0_0_2product.cnf,16749193,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,103.096,42.3277,21.9163,78.1466,34.6873,93.1443,17.0679,97.0393,20.972,52.3215,65.4606,22.3147,23.6175,35.1841,34.6103,11.0354,20.3669,12.3025,15.7186,47.6644,16.172,31.6123,14.6998,23.3122,19.16,34.561,17.3802,29.4973,54.646
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_1_1_2product.cnf,11710087,0.041342,0.039186,0.040296,0.042768,0.040488,0.03984,0.038368,0.040663,0.042619,0.040627,0.038844,0.041478,0.104571,0.040757,0.039241,0.039979,0.03987,0.03908,0.039172,0.039565,0.039987,0.045315,0.04593,0.043498,0.041889,0.044267,0.043578,0.119902,0.040817,0.041335,0.043419,0.04178,0.044105,0.125541,0.043132,0.112926,0.101231,0.120028,0.043161,0.0441,0.039074,0.100724,0.112774,0.044438,0.041168,0.041805,0.107715,0.11161,0.119651,0.04355
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_1_0_0_1_pairwise.cnf,5972251,300.0,300.0,300.0,300.0,300.0,18.8288,300.0,300.0,81.4464,300.0,300.0,300.0,300.0,300.0,179.73,300.0,9.19652,300.0,300.0,300.0,300.0,300.0,300.0,4.6017,4.66141,1.8815,0.203017,20.719,0.265104,2.74269,18.6739,0.305671,4.47184,3.30576,131.012,0.256696,0.201169,60.7007,59.6931,13.4019,67.2166,300.0,300.0,300.0,52.769,35.8069,68.9525,87.2466,268.089,16.1138
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_34_0_1_1_1_2product.cnf,13825858,0.045933,0.052009,0.051251,0.04816,0.047464,0.047716,0.046702,0.04657,0.047172,0.046822,0.046028,0.04855,0.124871,0.047074,0.046552,0.047466,0.047157,0.045223,0.046684,0.04736,0.045668,0.055674,0.055463,0.050011,0.049011,0.052349,0.049406,0.143444,0.048517,0.051475,0.05055,0.050852,0.048855,0.151787,0.049479,0.135215,0.120974,0.146005,0.049855,0.051741,0.046445,0.119969,0.13366,0.051309,0.049042,0.049739,0.131828,0.133394,0.142508,0.049407
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_43_0_1_1_1_bdd.cnf,586499,0.086141,0.100965,0.093279,0.088194,0.090969,0.168293,0.089135,0.087328,0.08698,0.091096,0.087673,0.089726,0.257099,0.087665,0.088418,0.088755,0.088445,0.090185,0.090871,0.085478,0.08534,0.103816,0.104221,0.094063,0.092492,0.099634,0.09384,0.315827,0.094993,0.096367,0.09668,0.093956,0.092718,0.328897,0.089875,0.306496,0.275227,0.316359,0.094885,0.096879,0.089168,0.231207,0.29573,0.096755,0.095691,0.095848,0.298295,0.316129,0.319193,0.093732
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_1_0_0_bimander.cnf,13169458,64.7822,300.0,300.0,300.0,300.0,198.341,300.0,167.777,13.5904,48.775,124.968,55.2265,0.05152,300.0,27.6409,78.6303,300.0,300.0,139.265,300.0,300.0,0.082518,0.073342,0.056187,0.055712,0.213264,0.116244,0.061733,0.105374,0.056713,0.053508,0.136097,0.055813,0.047681,0.104956,0.068369,0.103583,0.117682,0.062088,0.057646,0.212227,3.0956,0.217292,0.700428,0.138425,0.174844,0.075663,0.574368,0.09982,0.158515
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_11_0_1_0_0_bimander.cnf,7284054,45.6337,300.0,101.341,300.0,205.337,300.0,300.0,126.69,20.4175,29.35,111.066,300.0,0.218252,300.0,54.8102,76.9304,300.0,300.0,39.3508,300.0,248.308,0.095154,0.094805,0.060761,0.055824,0.185025,0.097014,0.067096,0.076131,0.05197,0.053628,0.097696,0.06344,0.056401,0.139809,0.061204,0.061778,0.162186,0.073883,0.050309,0.309223,1.85487,0.301618,0.370087,0.167501,0.166872,0.072973,0.650594,0.161167,0.241418
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_44_1_0_1_1_commander.cnf,15524091,0.097002,0.099649,0.098065,0.105368,0.104782,0.097215,0.096137,0.098053,0.096962,0.097652,0.099601,0.100622,0.288042,0.094618,0.096696,0.097513,0.096646,0.096582,0.094926,0.101221,0.094921,0.111886,0.114969,0.101524,0.103101,0.11018,0.101791,0.339372,0.103664,0.105447,0.105061,0.102996,0.10233,0.321255,0.098422,0.312197,0.283874,0.328131,0.102368,0.106597,0.095941,0.283267,0.321607,0.106358,0.102707,0.103603,0.295905,0.321314,0.349836,0.102619
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_0_0_1_pairwise.cnf,9230850,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,89.2998,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,133.32,30.789,19.5649,75.2333,253.658,59.8289,295.32,300.0,21.4142,147.308,300.0,95.5805,300.0,63.8165,300.0,31.8387,19.3893,15.2484,15.5575,241.726,95.0835,17.9414,121.907,17.9662,17.1171,125.744,75.1793,29.9182,29.398
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_1_0_1_1_pairwise.cnf,7397353,0.049527,0.050297,0.051939,0.04925,0.051072,0.050054,0.047478,0.049231,0.091917,0.048401,0.050208,0.049343,0.25913,0.050987,0.051366,0.050716,0.050789,0.052201,0.048674,0.048283,0.048591,0.056359,0.057594,0.053426,0.053199,0.057292,0.051627,0.258625,0.051489,0.054788,0.052289,0.050645,0.052119,0.259415,0.051993,0.259232,0.237084,0.260973,0.05397,0.051985,0.049604,0.238225,0.257617,0.053391,0.052048,0.052322,0.24761,0.252687,0.255921,0.052878
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_18_1_1_0_0_bdd.cnf,14576022,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,7.09784,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,1.86192,1.78328,0.659435,2.45412,1.66948,1.13259,0.787397,1.58321,0.80602,0.94296,2.09491,0.740359,0.657801,0.628483,0.91604,0.563274,1.34777,0.740396,0.624273,0.526019,1.3199,1.54696,1.08532,1.67191,1.84637,1.39152,2.33167,1.10158,5.41055
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_0_0_0_0_pairwise.cnf,13318801,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,2.74523,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,3.19102,1.94065,1.53022,4.58508,3.15687,2.33467,1.12083,28.4315,1.37949,2.06831,13.3148,1.90322,1.37414,1.8399,16.1158,1.59339,2.36128,1.15805,0.981481,2.35961,1.8225,1.99058,2.70993,1.49378,1.41936,1.46588,2.20958,1.25931,2.73179
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_33_0_1_1_1_pairwise.cnf,501792,0.055786,0.05233,0.057279,0.054715,0.054369,0.054136,0.053145,0.05461,0.056246,0.054692,0.054343,0.055117,0.267352,0.056121,0.052956,0.053161,0.053639,0.055894,0.057028,0.056634,0.053968,0.064422,0.06058,0.057571,0.05785,0.060007,0.058249,0.287273,0.05652,0.058137,0.057355,0.058022,0.058557,0.290285,0.054284,0.282577,0.26495,0.278422,0.057116,0.05575,0.05583,0.27525,0.288885,0.061485,0.055974,0.057856,0.27478,0.2765,0.293833,0.056044
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_13_0_1_0_0_bdd.cnf,13841949,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,154.899,161.849,300.0,300.0,1.42346,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,0.237652,0.225884,0.116268,0.128317,1.11532,0.225268,0.14668,0.246119,0.12653,0.107748,0.270245,0.149191,0.109737,0.703839,0.171277,0.17727,0.248631,0.144988,0.116093,1.46216,6.46772,0.548422,0.697775,0.405047,0.48221,0.163675,1.1967,0.256458,0.540898
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_39_1_0_1_1_commander.cnf,1530897,0.072452,0.071941,0.068438,0.071698,0.069248,0.069554,0.070086,0.0724,0.073517,0.071484,0.071234,0.068643,0.197318,0.072441,0.069119,0.070985,0.074299,0.068876,0.073396,0.070269,0.068367,0.080152,0.083654,0.074452,0.07438,0.075263,0.074524,0.239496,0.076662,0.074089,0.074523,0.075079,0.074457,0.231234,0.075088,0.223573,0.198269,0.217371,0.07658,0.074015,0.072173,0.215944,0.233753,0.076262,0.073862,0.078207,0.212898,0.221137,0.239121,0.072985
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_1_1_0_1_nested.cnf,2468219,44.9001,38.6718,7.99135,3.85589,61.6723,3.10479,22.0351,49.5866,15.4184,14.6141,57.8442,300.0,32.6297,136.95,8.35884,4.55053,1.74979,24.7504,37.9138,117.543,59.5996,300.0,38.056,4.1897,35.585,13.8129,0.154156,13.0945,0.081806,7.99067,6.04393,0.071183,2.19579,1.89922,19.0737,0.105586,1.68484,17.6839,10.2565,32.3974,84.7593,14.27,30.3578,43.1322,30.6187,15.1108,26.6506,19.3132,14.9524,3.82012
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_17_1_1_0_0_bimander.cnf,10107977,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,13.8811,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,2.847,2.21196,0.822259,1.74244,0.8545,1.01781,1.14276,2.06922,0.762874,1.13506,1.93163,0.926711,0.782509,0.377374,0.98577,0.577816,1.73905,0.788689,0.714163,0.45744,1.49114,2.41543,0.820966,2.04615,1.23921,1.99984,2.07798,1.10457,4.51499
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_28_0_1_1_1_2product.cnf,13346161,0.02749,0.030058,0.026975,0.029043,0.02822,0.030658,0.026722,0.028919,0.028418,0.02668,0.028785,0.026964,0.071008,0.028307,0.028589,0.02807,0.028376,0.031387,0.027344,0.027819,0.027611,0.03206,0.031672,0.030467,0.029318,0.029877,0.030467,0.082083,0.029916,0.029698,0.029608,0.029173,0.029351,0.085729,0.029682,0.07767,0.068903,0.081583,0.029737,0.029611,0.029388,0.072233,0.079525,0.02947,0.030028,0.030087,0.075183,0.078761,0.080373,0.029356
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_12_0_0_0_0_nested.cnf,2321935,300.0,300.0,300.0,300.0,300.0,232.908,300.0,300.0,11.1155,27.9843,300.0,29.1417,0.08088,300.0,19.0466,54.7731,300.0,300.0,300.0,300.0,300.0,0.030894,0.057713,0.081574,0.095952,0.066379,0.103299,0.096968,0.196112,0.044329,0.068386,0.15127,0.081561,0.102947,0.079855,0.088067,0.101906,0.075786,0.049847,0.066085,0.060801,0.1278,0.095596,0.114849,0.079603,0.067404,0.075591,0.73235,0.058817,0.104673
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_16_1_1_0_0_nested.cnf,3008974,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,158.829,136.291,300.0,300.0,0.110737,300.0,300.0,300.0,300.0,300.0,300.0,300.0,300.0,0.252934,0.215589,0.110421,0.130398,0.076125,0.108008,0.127539,0.169571,0.112408,0.124292,0.146404,0.102057,0.12786,0.098823,0.129271,0.104946,0.225956,0.127398,0.124259,0.105539,0.240158,0.174539,0.26699,0.13573,0.179033,0.196559,1.34977,0.151207,0.214644
instances/sat/data/QUEENS-CSSC14/instances/Sat_Data/nqueen/nqueen_32_0_1_1_1_2product.cnf,4792860,0.03956,0.040524,0.042081,0.040647,0.039816,0.040011,0.042667,0.039708,0.040599,0.039696,0.038969,0.039682,0.101635,0.042124,0.040403,0.039345,0.040903,0.041144,0.041705,0.039959,0.041611,0.045487,0.046949,0.043251,0.042928,0.043212,0.043379,0.120503,0.04279,0.042708,0.043446,0.04256,0.042801,0.12046,0.043107,0.112653,0.099018,0.11654,0.042508,0.041329,0.039496,0.10121,0.118626,0.042582,0.042928,0.044022,0.10904,0.114853,0.122486,0.04326

